Structure-preserving Variational Multiscale Stabilization of the Incompressible Navier-Stokes Equations

This paper introduces a Variational Multiscale Stabilization (VMS) formulation of the incompressible Navier--Stokes equations that utilizes the Finite Element Exterior Calculus (FEEC) framework. The FEEC framework preserves the geometric and topological structure of continuous spaces and PDEs in the discrete spaces and model, and helps build stable and convergent discretizations. For the Navier-Stokes equations, this structure is encoded in the de Rham complex. In this work, we consider the vorticity-velocity-pressure formulation discretized within the FEEC framework. We model the effect of the unresolved scales on the finite-dimensional solution by introducing appropriate fine-scale governing equations, which we also discretize using the FEEC approach. This preserves the structure of the continuous problem in both the coarse- and fine-scale solutions; for instance, both the coarse- and fine-scale velocities are pointwise incompressible. We demonstrate that the resulting formulation is residual-based, energetically stable, and optimally convergent. Moreover, our fine-scale model provides an efficient computational approach: by decoupling fine-scale problems across elements, they can be solved in parallel. In fact, the fine-scale equations can be eliminated during matrix assembly, leading to a VMS formulation in which the problem size is governed solely by the coarse-scale discretization. Finally, the proposed formulation applies to both the lowest regularity discretizations of the de Rham complex and high-regularity isogeometric discretizations. We validate our theoretical results through numerical experiments, simulating both steady-, unsteady-, viscous-, and inviscid-flow problems. These tests show that the stabilized solutions are qualitatively better than the unstabilized ones, converge at optimal rates, and, as the mesh is refined, the stabilization is asymptotically turned off.

==> Images/ViscidAnalysis/coarse_data_abs.csv <==
time,8_False_full,16_False_full,24_False_full,32_False_full,8_True_full,8_True_semi,16_True_full,16_True_semi,24_True_full,24_True_semi,32_True_full,32_True_semi
0.0,0.1606959530192249,0.0015607190632813683,0.0002621862403522357,0.00019602584425726377,0.16069595301922845,0.16069595301920359,0.0015607190632813683,0.001560719063284921,0.0002667150037929389,0.000270114715487324,0.00019602584425371106,0.00019602584425371106
0.01,0.1605633057714364,0.0015477025029717595,0.00026163465116724183,0.0001960224468895433,0.16056344748719198,0.1605634471751891,0.0015479089577006278,0.0015479071196580207,0.0002662397579484832,0.00026963818577385723,0.0001960456079928008,0.00019604458185540352
0.02,0.16043074981425676,0.0015347141202681769,0.00026108680995307054,0.00019601900093846325,0.16043131094915708,0.16043130970982133,0.0015355402518864025,0.0015355330413271417,0.0002659289910127427,0.00026932281565095195,0.0001961177729974395,0.000196113784394214
0.03,0.1602982850575856,0.0015217538590626134,0.0002605426999977567,0.00019601550464543038,0.1602995336773887,0.16029953091391747,0.001523606833956137,0.0015235909921571533,0.0002657905466882937,0.0002691767942017975,0.00019624914843774377,0.00019624048149680107
0.04,0.16016591141147885,0.0015088216633252216,0.00026000230472078556,0.0001960119563264584,0.1601681064253846,0.1601681015589449,0.001512101984435077,0.0015120745093177845,0.00026583002275515355,0.00026920603371394236,0.00019644494526360745,0.00019643008434755416
0.05,0.16003362878586813,0.0014959174768449657,0.00025946560724676715,0.0001960083539778168,0.16003702040643475,0.16003701287556638,0.0015010184920143388,0.001500976620381067,0.000266051113193555,0.0002694145148041116,0.00019670902248236644,0.0001966866338669604
0.06,0.159901437091154,0.0014830412439152951,0.0002589325911124263,0.00019600469587288671,0.15990626727403523,0.15990625653407875,0.001490348756654214,0.0014902899477782228,0.0002664559060789884,0.0002698045867894905,0.00019704409987397753,0.00019701301479813083
0.07,0.15976933623799994,0.0014701929090179533,0.00025840324000370174,0.00019600098053018655,0.15977583910222748,0.15977582462483753,0.0014800848793150578,0.001480006799500444,0.0002670451408768315,0.0002703772272489857,0.00019745193996456578,0.00019741113957039147
0.08,0.15963732613722925,0.001457372416766134,0.0002578775376740339,0.00019599720634388973,0.15964572836682933,0.15964570963941327,0.0014702187407422684,0.0014701192492196924,0.0002678184314319765,0.0002711322669526339,0.00019793350468333415,0.00019788210612503576
0.09,0.15950540669925672,0.0014445797113964431,0.00025735546739369397,0.0001959933712782913,0.15951592792705682,0.15951590445233066,0.0014607420701935325,0.0014606192056270118,0.00026877445789352805,0.0002720685837331871,0.00019848908915420793,0.0001984263327479141
0.1,0.15937357783534978,0.001431814737852477,0.00025683701314704876,0.00019598947387677867,0.15938643100960448,0.15938640230508838,0.0014516465068581397,0.0014514984751166082,0.00026991113421104274,0.0002731842718119992,0.00019911843786246664,0.00019904367569267833
0.11,0.15924183945651293,0.0014190774408824325,0.0002563221585809572,0.00019598551235944228,0.1592572311910736,0.15925719678866201,0.0014429236513855415,0.00144274881390416,0.00027122575038163177,0.00027447678517589225,0.0001998208421341019,0.00019973352747015838
0.12,0.1591101914743085,0.0014063677657283336,0.00025581088779702554,0.00019598148532651294,0.15912832238313968,0.1591282818286608,0.0014345651120457603,0.001434361975192644,0.0002727150962051894,0.00027594306310163574,0.00020059522470461388,0.00020049490242257662
0.13,0.15897863379996835,0.0013936856572414058,0.0002553031844740872,0.00019597739085597254,0.15899969881651188,0.15899965166929064,0.0014265625432976492,0.0014263297482344228,0.00027437556582299294,0.0002775796358776006,0.00020144021083723374,0.00020132650865534174
0.14,0.15884716634562324,0.0013810310612214494,0.00025479903311875773,0.00019597322792108685,0.15887135502778094,0.15887130086026247,0.001418907680651671,0.0014186439940573337,0.0002762032494452171,0.0002793827175331387,0.0002023541901259307,0.00020222681073533977
0.15,0.15871578902273242,0.0013684039226724565,0.00025429841738144887,0.0001959689944577292,0.158743285843979,0.1587432242413307,0.0014115923679050013,0.0014112966733179633,0.0002781940085334611,0.00028134828223613795,0.00020333536659222773,0.00020319408037750009
0.16,0.1585845017431673,0.0013558041870567195,0.00025380132133179245,0.000195964688860073,0.15861548637049694,0.15861541693018566,0.0014046085827246202,0.0014042798722790906,0.00028034354233241743,0.0002834721318265565,0.00020438180379045434,0.00020422644221440578
0.17,0.1584533044196732,0.0013432318006110222,0.00025330772974641036,0.00019596031013335846,0.15848795197882026,0.15848787431032463,0.001397948457537268,0.0013975858244847927,0.00028264744384998153,0.00028574995235786105,0.0002054914616564929,0.00020532191129873922
0.18,0.15832219696417837,0.0013306867088012098,0.0002528176265457205,0.00019595585640530544,0.15836067829284417,0.15836059201726727,0.0013916042950690155,0.0013912069266623917,0.00028510124478486887,0.00028817736009401074,0.0002066622262439921,0.00020647842329779564
0.19,0.15819117928923632,0.0013181688576260342,0.00025233099612975707,0.00019595132614114164,0.15823366117863813,0.1582335659283558,0.0013855685837711462,0.0013851357546350584,0.0002877004559032059,0.00029074994264988163,0.00020789193680315066,0.00020769386209451568
0.2,0.15806025130734014,0.0013056781930202987,0.0002518478227102605,0.00019594671777412032,0.15810689673276812,0.15810679215110213,0.0013798340084179017,0.001379365074409833,0.00029044059918703624,0.0002934632917401814,0.00020917840670975352,0.00020896608128495586
0.21,0.15792941293161178,0.00129321466147303,0.0002513680911420124,0.00019594203009987154,0.1579803812723739,0.1579802670133077,0.0013743934599155239,0.00137388785238457,0.00029331723558811973,0.00029631303121746555,0.0002105194421275769,0.0002102929229792494
0.22,0.15779866407490672,0.0012807782092885134,0.00025089178578951987,0.0001959372615552013,0.15785411132423022,0.15785398705206433,0.001369240041256603,0.001368697261504792,0.00029632598589302006,0.0002992948390989625,0.0002119128557147576,0.00021167223223983456
0.23,0.15766800465053876,0.001268368783062357,0.0002504188914400629,0.00019593241080428925,0.15772808361573354,0.1577279490047978,0.001364367073215078,0.0013637866876976545,0.00029946254964130503,0.00030240446653095887,0.00021335647935671886,0.00021310186982503865
0.24,0.1575374345714593,0.0012559863290348972,0.00024994939244038505,0.00019592747612051653,0.15760229506499357,0.15760214979935228,0.0013597680971777493,0.0013591497325649016,0.0003027227185192771,0.0003056377518966258,0.00021484817302308556,0.0002145797215611367
0.25,0.15740695375150437,0.0012436307943701763,0.000249483273879747,0.00019592245647004347,0.15747674277314871,0.1574765865463199,0.0013554368782280335,0.0013547802171558487,0.00030610238896500164,0.00030899063363776236,0.00021638583368499553,0.00021610370741953489
0.26,0.15727656210419738,0.0012313021257988055,0.00024902052046016365,0.00019591735026835977,0.1573514240148839,0.1573512565295836,0.001351367404978987,0.0013506721818608014,0.0003095975693874209,0.00031245915807431857,0.00021796740022850258,0.0002176717868458411
0.27,0.157146259543417,0.0012190002704492997,0.00024856111712523443,0.0001959121562862265,0.15722633623104088,0.15722615719887045,0.0013475538899285766,0.0013468198871500192,0.0003132043872859924,0.00031603948685798855,0.0002195908587232509,0.0002192819640356447
0.28,0.15701604598299213,0.0012067251752974073,0.0002481050486480285,0.00019590687297466047,0.15710147702053234,0.15710128616176888,0.0013439907679710927,0.0013432178122165794,0.00031691909341446944,0.00031972790127099415,0.00022125424546359795,0.0002209322914445977
0.29,0.15688592133714607,0.0011944767877096751,0.0002476523001924136,0.00019590149910087007,0.15697684413358814,0.1569766411769038,0.0013406726949725112,0.0013398606539638536,0.0003207380646408353,0.00032352080576814046,0.00022295564994934125,0.0002226208727549306
0.3,0.1567558855200062,0.0011822550549567268,0.0002472028565811968,0.0001958960331656101,0.1568524354641987,0.15685222014642264,0.0013375945446512105,0.0013367433239288573,0.0003246578055104976,0.00032741472938369043,0.0002246932160367976,0.0002243458642396945
0.31,0.15662593844633932,0.001170059924852751,0.0002467567032624629,0.00019589047414925176,0.15672824904430271,0.15672802111018314,0.00133475140629713,0.0013338609462856255,0.00032867494871169356,0.00033140632679007354,0.00022646514359792036,0.00022610547671675363
0.32,0.1564960800306885,0.0011578913450023265,0.0002463138254142905,0.00019588482067689483,0.15660428303658236,0.15660404223855195,0.0013321385802633756,0.0013312088534611632,0.0003327862539883597,0.0003354923773315477,0.000228269688129501,0.00022789797504429998
0.33,0.15636631018775304,0.0011457492631166133,0.00024587420811528204,0.00019587907135587557,0.15648053572881082,0.15648028182675944,0.0013297515743282418,0.0013287825828562916,0.00033698860691444565,0.0003396697840152285,0.0002301051610658078,0.00022972167893797746
0.34,0.1562366288325805,0.0011336336271909886,0.00024543783685615495,0.0001958732250280093,0.15635700552829235,0.15635673828935737,0.0013275860997303823,0.0013265778727955535,0.0003412790170251867,0.0003439355718306558,0.00023196992981766584,0.0002315749624592911
0.35000000000000003,0.15610703588017927,0.0011215443852314877,0.0002450046968185404,0.00019586728037168655,0.1562336909560571,0.1562334101543783,0.001325638066067114,0.0013245906577949995,0.00034565461488256233,0.0003482868850817056,0.00023386241619149928,0.00023345625348980548
0.36,0.1559775312458882,0.0011094814854679669,0.00024457477363526436,0.00019586123608306139,0.15611059064197264,0.15611029605851456,0.0013239035770773455,0.0013228170643593273,0.00035011264941786635,0.00035272098475758185,0.00023578109647459655,0.00023536403294244224
0.37,0.15584811484511008,0.0010974448761338351,0.0002441480526442774,0.00019585509103592358,0.15598770331949297,0.15598739474181045,0.0013223789253125062,0.0013212534058872905,0.00035465048439675684,0.00035723524531405815,0.0002377244995699357,0.00023729683366013887
0.38,0.1557187865936278,0.0010854345058923798,0.00024372451965604114,0.00019584884404366676,0.1558650278213669,0.15586470504342032,0.001321060587546441,0.0013198961781277774,0.0003592655950974688,0.0003618271513801119,0.00023969120661959664,0.00023925323966622614
0.39,0.15558954640719236,0.0010734503232505688,0.00024330416021456358,0.00019584249399073883,0.15574256307460743,0.15574222589655662,0.0013199452192687033,0.001318742053864952,0.00036395556414348107,0.00036649429373625253,0.00024167984888379124,0.00024123188443780919
0.4,0.15546039420152624,0.0010614922767473445,0.0002428869598425365,0.00019583603938500005,0.15562030809625682,0.15561995632431902,0.0013190296495686482,0.0013177878777739238,0.0003687180777163235,0.0003712343657404915,0.00024368910664307464,0.00024323144970850308
0.41000000000000003,0.15533132989286713,0.001049560315347975,0.0002424729044143703,0.0001958294792849813,0.15549826198991212,0.15549789543609904,0.0013183108764742713,0.0013170306621539396,0.00037355092214497176,0.00037604515976497055,0.00024571770849490804,0.0002452506647259156
0.42,0.15520235339749533,0.0010376543880141753,0.0002420619797263157,0.00019582281243657462,0.1553764239413269,0.15537604242329905,0.0013177860613780012,0.0013164675811729865,0.0003784519794010066,0.00038092456324534396,0.0002477644291829506,0.00024728830436515636
0.43,0.1550734646319114,0.0010257744438497696,0.00024165417175936454,0.00019581603780949308,0.15525479321487978,0.15525439655575823,0.0013174525241907986,0.0013160959662101845,0.000383419223421555,0.0003858705545027874,0.0002498280885880888,0.0002493431879670993
0.44,0.1549446635125733,0.0010139204319941086,0.00024124946623516053,0.00019580915410344346,0.15513336914986553,0.15513295717810038,0.00131730773788874,0.0013159133006475088,0.00038845071595261516,0.00039088119911312447,0.0002519075502327439,0.00025141417799545707
0.45,0.1548159499564541,0.0010020923019808947,0.00024084784940470172,0.00019580216040893106,0.15501215115772027,0.15501172370685268,0.0013173493242248924,0.001315917215350737,0.0003935446031348988,0.0003959546464180619,0.00025400172029677037,0.0002535001788999125
0.46,0.1546873238803741,0.0009902900031839579,0.00024044930713884582,0.00019579505553224408,0.15489113871813842,0.15489069562668334,0.0013175750480272086,0.0013161054833688013,0.0003986991111979421,0.00040108912517666795,0.00025610954569899036,0.00025560013566305884
0.47000000000000003,0.15455878520136324,0.000978513485115684,0.00024005382553937693,0.0001957878382725653,0.15477033137646856,0.1547698724877229,0.0013179828128038196,0.0013164760154182886,0.00040391254310634395,0.00040628294050648606,0.0002582300130740123,0.00025771303236155063
0.48,0.1544303338368067,0.000966762697611756,0.00023966139085374039,0.00019578050762092403,0.1546497287409636,0.1546492539028641,0.0013185706561458232,0.0013170268554105746,0.00040918327528061127,0.0004115344702491086,0.00026036214794800117,0.00025983789148043
0.49,0.15430196970407195,0.0009550375905007513,0.00023927198930095983,0.00019577306251505888,0.15452933047972905,0.15452883954469954,0.0013193367446646675,0.0013177561754993405,0.00041450975366075227,0.00041684216147785946,0.0002625050126887629,0.00026197377225756213
0.5,0.15417369272078219,0.0009433381137711194,0.00023888560708940076,0.00019576550182875962,0.15440913631835684,0.15440862914314124,0.0013202793697679738,0.0013186622718812657,0.00041989049088542174,0.0004222045275028563,0.0002646577059373101,0.00026411976954676675
0.51,0.15404550280461748,0.0009316642174574952,0.00023850223051979924,0.00019575782452463386,0.15428914603736388,0.15428862248288056,0.0013213969430800887,0.0013197435602343432,0.00042532406285644697,0.00042762014446751095,0.0002668193609736136,0.0002662750128337166
0.52,0.153917399873702,0.0009200158519639956,0.00023812184618776655,0.00019575002963279076,0.1541693594701492,0.15416881940137372,0.0013226879924843615,0.0013209985719058182,0.0004308091063727204,0.00043308764895755303,0.00026898914508421967,0.00026843866519854487
0.53,0.15378938384603558,0.0009083929675739455,0.0002377444404331186,0.00019574211615491777,0.15404977650027973,0.15404921978604236,0.0013241511572417153,0.0013224259490876022,0.00043634431544248287,0.0004386057345300287,0.00027116625782142023,0.000270609921596332
0.54,0.15366145463989866,0.0008967955147944906,0.00023736999976975426,0.00019573408294348837,0.1539303970597885,0.15392982357267115,0.00132578518455162,0.0013240244412671132,0.00044192843931512016,0.00044417314953548725,0.0002733499299409914,0.00027278800845209616
0.55,0.15353361217368544,0.0008852234442002782,0.0002369985107613104,0.00019572592901084818,0.15381122112695778,0.15381063074318035,0.0013275889251822548,0.001325792901173628,0.00044756027979175883,0.00044978869449252556,0.00027553942269165077,0.0002749721820407558
0.56,0.1534058563661631,0.0008736767066679363,0.00023662996012063786,0.0001957176535576366,0.15369224872476295,0.15369164132402346,0.0013295613300421394,0.0013277302810799085,0.00045323868900837283,0.0004554512199348437,0.00027773402644726275,0.0002771617279684335
0.5700000000000001,0.15327818713599584,0.0008621552529675114,0.00023626433446821693,0.00019570925536172012,0.15357347991853842,0.15357285538387444,0.001331701445835165,0.0013298356288409252,0.0004589625668955932,0.0004611596238994764,0.00027993305936391266,0.0002793559592824124
0.58,0.15315060440202188,0.0008506590340040532,0.0002359016204245279,0.0001957007334709715,0.1534549148146418,0.1534542730323274,0.001334008411880916,0.0013321080844299615,0.0004647308594343258,0.00046691285002609106,0.0002821358664135687,0.0002815542159595452
0.59,0.15302310808365505,0.0008391880011870967,0.00023554180505414024,0.00019569208706826657,0.1533365535590967,0.15333589441850748,0.0013364814567964345,0.001334546876847753,0.0004705425570747934,0.0004727098861643242,0.00028434181870196085,0.0002837558641317628
0.6,0.15289569809996095,0.0008277421055495893,0.00023518487499529783,0.00019568331508779124,0.1532183963352658,0.15321771972874387,0.001339119894272045,0.001337151319972918,0.0004763966920364737,0.0004785497615706902,0.00028655031164603884,0.0002859602939828676
0.61,0.1527683743706092,0.0008163212986644908,0.0002348308173729663,0.00019567441671597408,0.1531004433633001,0.1530997491860333,0.0013419231207549842,0.001339920810124795,0.0004822923377822974,0.00048443154638633246,0.000288760764590279,0.00028816691973432285
0.62,0.15264113681499225,0.0008049255318240967,0.00023447961889644375,0.00019566539078397227,0.15298269489785454,0.15298198304782318,0.0013448906113460168,0.001342854822059536,0.00048822860636121845,0.0004903543490790696,0.0002909726188882189,0.0002903751777694197
0.63,0.15251398535295735,0.0007935547566759737,0.00023413126664095785,0.00019565623646400354,0.15286515122755162,0.15286442160532232,0.0013480219173871433,0.0013459529066430775,0.000494204647949914,0.0004963173158039069,0.0002931853376253457,0.0002925845261430027
0.64,0.15238691990456132,0.000782208925077299,0.00023378574771371063,0.00019564695284302047,0.1527478126734998,0.1527470651821652,0.001351316663338764,0.00134921468766791,0.0005002196490941913,0.0005023196289037912,0.00029539840419090524,0.00029479444338065264
0.65,0.1522599403899605,0.0007708879889563036,0.00023344304925032588,0.0001956375390506082,0.1526306795879826,0.15262991413305116,0.0013547745436603975,0.001352639858808402,0.0005062728314690901,0.0005083605054849727,0.0002976113212689313,0.0002970044272352368
0.66,0.15213304672956696,0.0007595919003300367,0.00023310315859603747,0.00019562799423411548,0.1525137523534923,0.152512968842764,0.0013583953202775945,0.0013562281810841625,0.0005123634509018871,0.0005144391964257977,0.00029982360973335176,0.00029921399400478776
0.67,0.15200623884378572,0.000748320611304365,0.00023276606277988776,0.00019561831739878244,0.1523970313814651,0.15239622972498168,0.0013621788195159468,0.0013599794798757614,0.000518490795837323,0.000520554985097732,0.0003020348075111201,0.0003014226769799677
0.68,0.15187951665331312,0.000737074074166344,0.00023243174916132148,0.00019560850772748495,0.15228051711151736,0.15227969722137402,0.0013661249298912992,0.0013638936426190185,0.0005246541868224597,0.0005267071865837636,0.00030424446871180066,0.0003036300258081326
0.6900000000000001,0.15175288007883125,0.0007258522411071056,0.00023210020491504224,0.00019559856410822363,0.15216421001027314,0.1521633718006008,0.0013702335991716552,0.0013679706160409921,0.0005308529750465141,0.000532895146410084,0.0003064521624516203,0.00030583560528540943
0.7000000000000001,0.1516263290416866,0.0007146550650034555,0.00023177141778063515,0.00019558848606848755,0.15204811057106582,0.15204725395787122,0.0013745048327251652,0.001372210404365859,0.0005370865421063797,0.0005391182402973982,0.00030865747235253593,0.0003080389949019491
0.71,0.15149986346300892,0.000703482498455088,0.00023144537512109764,0.0001955782726916766,0.15193221931224343,0.15193134421336296,0.001378938690237419,0.0013766130661174714,0.0005433542982835604,0.0005453758724414115,0.00031085999497193484,0.0003102397870584639
0.72,0.1513734832641127,0.0006923344941149878,0.00023112206432784888,0.00019556792288000224,0.15181653677674234,0.15181564311173545,0.001383535283761006,0.0013811787122754993,0.0005496556819295506,0.0005516674747632067,0.00031305933882563863,0.0003124375866470075
0.73,0.15124718836636575,0.0006812110047142994,0.00023080147283138785,0.0001955574357808132,0.15170106353130208,0.15170015122135538,0.0013882947755732289,0.0013859075039448499,0.0005559901585492355,0.000557992506411864,0.0003152551239011814,0.0003146320097435762
0.74,0.15112097869187124,0.0006701119836627356,0.0002304835885844625,0.00019554681082212255,0.15158580016626644,0.1515848691340942,0.0013932173765915934,0.0013907996509416876,0.0005623572205095684,0.0005643504530929988,0.00031744698094371415,0.0003168226835654764
0.75,0.15099485416233804,0.0006590373839152619,0.00023016839899625552,0.0001955360470091705,0.15147074729385324,0.15146979746365474,0.001398303343187024,0.0013958554085959918,0.0005687563851459743,0.0005707408253883273,0.00031963454979688777,0.00031900924452443746
0.76,0.15086881469997948,0.0006479871588851438,0.00022985589200530399,0.00019552514359943984,0.15135590554844214,0.1513549368457774,0.0014035529762708165,0.0014010750767674551,0.0005751871946841902,0.0005771631587698778,0.0003218174794312745,0.0003211913382195064
0.77,0.15074286022709416,0.0006369612619856468,0.00022954605531211314,0.00019551409982909718,0.15124127558549105,0.15124028793722033,0.001408966618893004,0.0014064589974225328,0.000581649215053659,0.00058361701213272,0.00032399542658723135,0.00032336861829662666
0.78,0.15061699066599488,0.0006259596466158257,0.00022923887665271536,0.00019550291471048808,0.15112685808087534,0.15112585141508816,0.0014145446542528362,0.0014120075528865073,0.0005881420348359256,0.0005901019672869268,0.0003261680553094948,0.0003255407455178272
0.79,0.15049120593943854,0.0006149822666259297,0.00022893434394433143,0.0001954915876289931,0.15101265373085937,0.15101162797676437,0.0014202875044944108,0.0014177211643904286,0.0005946652647956796,0.0005966176279486035,0.0003283350362792703,0.0003277073877825387
0.8,0.15036550597009324,0.0006040290755677802,0.00022863244502957514,0.0001954801175365617,0.1508986632509206,0.15089761833881,0.0014261956284897792,0.0014236002899323807,0.0006012185365023015,0.0006031636187771028,0.0003304960461107953,0.00032986821858926874
0.81,0.15023989068118127,0.0005931000276540033,0.0002283331680956735,0.0001954685039251558,0.15078488737603024,0.15078382323718031,0.0014322695207908964,0.0014296454232542999,0.0006078015019568284,0.0006097395848705389,0.0003326507669854095,0.0003320229173482403
0.8200000000000001,0.1501143599959356,0.0005821950769728801,0.00022803650117353413,0.0001954567460380474,0.15067132685955187,0.15067024342616975,0.0014385097095725996,0.001435857091788506,0.000614413832085603,0.0006163451903304917,0.00033479888588772155,0.0003341711682018911
0.8300000000000001,0.14998891383745416,0.0005713141774279507,0.0002277424321235344,0.00019544484274547358,0.15055798247269436,0.15055687967785403,0.0014449167550374398,0.0014422358549950332,0.0006210552157313032,0.0006229801172601412,0.0003369400938453282,0.0003363126592503818
0.84,0.14986355212946734,0.000560457283530269,0.0002274509492323773,0.00019543279359623966,0.15044485500489557,0.1504437327824526,0.0014514912485914522,0.0014487823036084535,0.0006277253593154342,0.00062964406538768,0.00033907408613131906,0.0003384470831342412
0.85,0.14973827479598611,0.0005496243499223397,0.00022716204095019066,0.00019542059794730449,0.15033194526302296,0.15033080354755413,0.0014582338113413584,0.0014554970581599491,0.0006344239854492173,0.0006363367508370743,0.00034120056171715873,0.00034057413604671183
0.86,0.14961308176050991,0.0005388153308203414,0.0002268756950769557,0.00019540825467956324,0.1502192540702545,0.1502180927970116,0.001465145091891884,0.0014623807665969935,0.0006411508311181535,0.0006430579043552598,0.0003433192220008152,0.0003426935165435907
0.87,0.14948797294749028,0.0005280301812504717,0.0002265919002510941,0.00019539576333116315,0.1501067822672013,0.15010560137202233,0.0014722257665198413,0.0014694341046457282,0.0006479056482397993,0.0006498072715359626,0.0003454297720431043,0.00034480492685062814
0.88,0.14936294828114072,0.0005172688559298422,0.000226310644670491,0.00019538312308142736,0.14999453071031965,0.14999333012960392,0.0014794765369146035,0.0014766577734484088,0.0006546882011519983,0.0006565846107555728,0.00034753191888015067,0.00034690807115467237
0.89,0.14923800768593765,0.0005065313097958324,0.00022603191678527423,0.00019537033314165342,0.14988250027218442,0.14988127994282507,0.0014868981294533512,0.0014840524988635195,0.0006614982661332647,0.0006633896925904992,0.0003496253720705056,0.00034900265611170767
0.9,0.14911315108659906,0.0004958174979954322,0.0002257557050135972,0.00019535739281550946,0.14977069184115166,0.14976945170045042,0.0014944912941992072,0.0014916190304212762,0.0006683356302907839,0.0006702222984991124,0.0003517098431373711,0.00035108839032105266
0.91,0.14898837840807033,0.0004851273758106345,0.00022548199792993273,0.00019534430142442716,0.1496591063210282,0.1496578463066811,0.0015022568038247641,0.0014993581401867573,0.0006752000903773592,0.0006770822199797522,0.0003537850455650471,0.0003531649841548301
0.92,0.148863689575375,0.00047446089856251206,0.0002252107840519102,0.00019533105816194052,0.14954774463070208,0.14954646468072852,0.0015101954524716632,0.001507270621832646,0.0006820914513419041,0.0006839692570395073,0.00035585069420918103,0.00035523214958743665
0.93,0.1487390845138883,0.0004638180218599075,0.00022494205204992568,0.0001953176624454045,0.14943660770413558,0.1494353077568391,0.0015183080552638728,0.0015153572898363166,0.0006890095258889062,0.0006908832173913027,0.0003579065056804609,0.0003572895999433001
0.9400000000000001,0.14861456314901744,0.0004531987012370564,0.0002246757905801644,0.0001953041135251965,0.14932569648985705,0.1493243764837615,0.0015265954469612097,0.0015236189783536247,0.000695954132382326,0.0006978239150186027,0.00035995219749906937,0.0003593370497334547
0.9500000000000001,0.14849012540635798,0.0004426028924662262,0.00022441198823486275,0.00019529041054866525,0.14921501195088638,0.1492136718246968,0.0015350584814513013,0.0015320565406007347,0.000702925094334006,0.0007047911692055209,0.00036198748835758465,0.00036137421428605876
0.96,0.14836577121199213,0.00043203055159679593,0.0002241506339970556,0.00019527655307882696,0.14910455506473852,0.14910319475732337,0.0015436980312131254,0.0015406708483389764,0.0007099222392312754,0.0007117848034816632,0.00036401209801795176,0.00036340081016206227
0.97,0.1482415004919524,0.00042148163464261756,0.00022389171673253827,0.00019526254038382262,0.14899432682285152,0.1489929462731503,0.001552514986173037,0.0015494627906775804,0.0007169453969169126,0.0007188046440234075,0.0003660257465547545,0.0003654165542812393
0.98,0.14811731317212562,0.0004109560974470128,0.00022363522487012233,0.00019524837142270712,0.1488843282301815,0.1488829273771941,0.0015615102528521163,0.0015584332733062922,0.0007239943982959574,0.0007258505185063768,0.00036802815430547753,0.000367421163463888
0.99,0.14799320917947156,0.0004004538967663507,0.00022338114784048457,0.00019523404598587035,0.14877456030628977,0.148773139089041,0.0015706847550731595,0.0015675832190069627,0.0007310690753534743,0.0007329222557856951,0.0003700190424495986,0.00036941435582349413
1.0,0.14786918844054142,0.00038997498898396543,0.00022312947454139476,0.00019521956332368973,0.14866502408371218,0.14866358244117706,0.0015800394317970756,0.0015769135657670574,0.0007381692585219923,0.000740019683629356,0.00037199813150579075,0.0003713958485320745
1.01,0.14774525088191126,0.00037951933034108265,0.00022288019371075052,0.0001952049223881147,0.14855572060819,0.14855425847931514,0.0015895752371477556,0.0015864252664137268,0.0007452947759460926,0.0007471426277128046,0.0003739651415273215,0.0003733653583424257
1.02,0.14762139643091743,0.0003690868779173684,0.00022263329467619997,0.0001951901228416375,0.14844665093932008,0.14844516826292065,0.0015992931405257593,0.0015961192891609244,0.0007524454530880575,0.0007542909113951168,0.0003759197923791646,0.00037532260193984257
1.03,0.1474976250148643,0.00035867758849406073,0.00022238876665170437,0.00019517516409095492,0.14833781614960628,0.14833631286440152,0.0016091941254785525,0.0016059966161172667,0.0007596211107667727,0.0007614643535482912,0.0003778618026863967,0.00037726729478038123
1.04,0.14737393656109887,0.0003482914189802955,0.00022214659865582576,0.00019516004526565212,0.14822921732437777,0.14822769336890573,0.0016192791891960212,0.001616058242909446,0.0007668215641238874,0.0007686627678538116,0.0003797908894931368,0.00037919915084927425
1.05,0.14725033099739093,0.00033792832660495264,0.00022190678004108122,0.00019514476584348017,0.14812085556208743,0.14811931087470853,0.0016295493426561336,0.0016263051788278915,0.0007740466220020892,0.0007758859617652547,0.0003817067684330766,0.0003811178827604067
1.06,0.14712680825165236,0.0003275882686537557,0.00022166930015998787,0.0001951293251494235,0.1480127319739104,0.14801116649273638,0.0016400056097971571,0.0016367384459776702,0.0007812960855027029,0.0007831337353430001,0.0003836091528270913,0.0003830232009285339
1.07,0.14700336825189808,0.0003172712024408497,0.0002214341482584814,0.0001951137225404409,0.1479048476835736,0.14790326134649234,0.0016506490272263363,0.001647359078987165,0.0007885697470513264,0.000790405880152889,0.0003854977533350734,0.0003849148132424318
1.08,0.1468800109265196,0.0003069770856356513,0.0002212013137885549,0.00019509795740546565,0.14779720382757944,0.1477955965721769,0.001661480644102653,0.0016581681249085989,0.0007958673896304447,0.0007977021785343652,0.00038737227776408645,0.00038679242492634103
1.09,0.1467567362040363,0.00029670587588981334,0.00022097078624483402,0.00019508202909079841,0.14768980155480094,0.14768817331839657,0.0016725015215577343,0.001669166642624731,0.0008031887856496667,0.0008050224025062391,0.00038923243043242906,0.0003886557376979738
1.1,0.14663354401310968,0.0002864575310042028,0.00022074255507931184,0.00019506593692852903,0.14758264202646743,0.14758099274602543,0.0016837127324222934,0.001680355702500691,0.0008105336959900455,0.0008123663127044267,0.0003910779115265939,0.000390504449420348
1.11,0.14651043428280275,0.00027623200903903466,0.0002205166099891187,0.00019504968041772486,0.147475726416328,0.14747405602848218,0.001695115361119548,0.0016917363863981905,0.0008179018695990692,0.0008197336579094383,0.00039290841704442414,0.0003923382539383624
1.12,0.1463874069421749,0.0002660292680580767,0.00022029294046177483,0.00019503325879455247,0.14736905591016125,0.1473673643511546,0.0017067105030399432,0.0017033097869969538,0.0008252930421761562,0.000827124173838456,0.00039472363771153596,0.00039415683990284833
1.1300000000000001,0.14626446192058395,0.000255849266256547,0.00022007153619441056,0.0001950166714443924,0.14726263170598486,0.14726091891168736,0.0017184992644381225,0.0017150770076383992,0.0008327069358209371,0.0008345375826515067,0.0003965232589884238,0.00039595989091623096
1.1400000000000001,0.1461415991477537,0.0002456919621920406,0.00021985238697297405,0.00019499991793381355,0.1471564550141018,0.14715472091997484,0.0017304827622162122,0.0017270391623149806,0.0008401432583760027,0.0008419735924256599,0.0003983069604593936,0.00039774708492856803
1.1500000000000001,0.146018818553582,0.00023555731451452289,0.00021963548277526002,0.0001949829976801709,0.14705052705686228,0.14704877159792673,0.0017426621235259177,0.0017391973749525391,0.000847601702837153,0.0008494318962704028,0.0004000744151113622,0.00039951809344884737
1.16,0.14589612006787434,0.000225445281692771,0.0002194208131705011,0.00019496590985212947,0.14694484906824457,0.14694307217911984,0.0017550384850473222,0.0017515527789875307,0.0008550819462804782,0.0008569121714927519,0.00040182528859844524,0.00040127258088418216
1.17,0.1457735036208625,0.00021535582258280783,0.0002192083680547796,0.0001949486538954659,0.1468394222944518,0.14683762390925992,0.0017676129932446827,0.0017641065175055815,0.0008625836501217066,0.0008644140797287037,0.00040355923934143334,0.0004030102044190187
1.18,0.14565096914319398,0.00020528889627868807,0.00021899813753378794,0.0001949312293234584,0.14673424799373436,0.14673242804615683,0.0017803868039578674,0.0017768597428329258,0.0008701064595442176,0.0008719372661971647,0.0004052759178740928,0.00040473061375934094
1.19,0.1455285165657081,0.00019524446213736724,0.00021879011183045805,0.0001949136357417558,0.1466293274362478,0.14662748585946161,0.0017933610819547141,0.0017898136161100808,0.0008776500030371892,0.0008794813595542905,0.00040697496618946616,0.00040643345008106735
1.2,0.14540614581890665,0.00018522247897934108,0.000218584280521128,0.00019489587203125325,0.14652466190333868,0.1465227986300448,0.0018065369998474523,0.0018029693062864283,0.000885213891510972,0.0008870459705363487,0.0004086560167131381,0.00040811834528753366
1.21,0.1452838568343573,0.000175222906708683,0.0002183806341555794,0.00019487793813866006,0.1464202526890368,0.14641836765142457,0.0018199157392473353,0.0018163279911469488,0.0008927977193273762,0.0008946306935335713,0.0004103186933051006,0.00040978492287635504
1.22,0.14516164954306277,0.0001652457045082656,0.00021817916260147285,0.00019485983315448152,0.1463161010983427,0.14631419422810765,0.0018334984886507755,0.0018298908553227022,0.0009004010627329251,0.0009022351042986543,0.000411962609348393,0.0004114327958326669
1.23,0.14503952387709163,0.00015529083260901189,0.0002179798565187241,0.00019484155683002768,0.14621220844880156,0.14621027967710276,0.00184728644457266,0.0018436590914880924,0.0009080234809673016,0.0009098587617621945,0.0004135873686834657,0.0004130615679720506
1.24,0.14491747976796177,0.00014535825055261853,0.00021778270588868054,0.00019482310838725425,0.14610857606891514,0.14610662532638585,0.0018612808096172273,0.0018576338981901586,0.0009156645147783138,0.0009175012059756682,0.00041519256371103097,0.00041467083174850927
1.25,0.14479551714762096,0.00013544791832131864,0.00021758770098045943,0.00019480448710851306,0.14600520529907257,0.14600323251581315,0.0018754827928297857,0.0018718164805129334,0.0009233236871786232,0.0009251619591630345,0.0004167777764081393,0.00041626016918527853
1.26,0.14467363594875593,0.00012555979646222681,0.00021739483258897963,0.000194785692809063,0.14590209749181327,0.14590010259740893,0.0018898936095119723,0.0018862080497967781,0.0009310005036589075,0.0009328405258166583,0.0004183425779054062,0.0004178291517114019
1.27,0.14455183610365197,0.0001156938450925793,0.00021720409090875137,0.00019476672468243805,0.14579925401071492,0.14579723693418956,0.0019045144796159263,0.0019008098218584735,0.0009386944509621742,0.0009405363914893883,0.00041988652742119825,0.00041937733877972505
1.28,0.14443011754529422,0.00010585002496199536,0.00021701546674179895,0.0001947475824302103,0.14569667623147353,0.14569463690132523,0.0019193466281279825,0.0019156230177337363,0.0009464049981069422,0.0009482490238674757,0.000421409172957965,0.00042090427879770687
1.29,0.14430848020647247,9.602829651811362e-05,0.0002168289504105303,0.00019472826526012454,0.14559436554096905,0.14559230388512745,0.0019343912836511379,0.0019306488620109974,0.0009541315955061691,0.0009559778717473932,0.00042291005038208596,0.00042240950807936883
1.3,0.14418692402058042,8.622862068108361e-05,0.00021664453272407513,0.00019470877275651333,0.1454923233380505,0.14549023928393368,0.001949649678618215,0.001945888583140487,0.0009618736754397617,0.0009637223657641414,0.0004243886841450717,0.0004238925514954417
1.31,0.1440654489211468,7.645095855934869e-05,0.00021646220448801046,0.00019468910447884014,0.14539055103312393,0.14538844450757793,0.0019651230479382775,0.001961343412141048,0.0009696306517987807,0.0009714819177872869,0.00042584458678973647,0.0004253529219759855
1.32,0.14394405484184247,6.669527120095609e-05,0.00021628195639777914,0.00019466925972366766,0.14528905004807058,0.1452869209774228,0.001980812628513462,0.001977014582092096,0.0009774019197230643,0.000979255920992017,0.0004272772587157192,0.0004267901204393354
1.33,0.14382274171645903,5.696151973921815e-05,0.00021610377909198064,0.00019464923799006328,0.1451878218162861,0.14518567012631678,0.001996719658453827,0.001992903327238338,0.0009851868555905696,0.0009870437494079454,0.00042868618859515095,0.0004282036359199992
1.34,0.14370150947963367,4.7249666092596954e-05,0.00021592766391620444,0.00019462903895117734,0.1450868677833661,0.14508469339931196,0.002012845376814454,0.0020090108830217446,0.0009929848173513278,0.0009948447588605802,0.0004300708537492426,0.00042959294610867005
1.35,0.1435803580655488,3.75596715613824e-05,0.0002157536015161554,0.00019460866191423065,0.144986189405806,0.1449839922523921,0.0020291910217586917,0.002025338483964134,0.0010007951433017581,0.0010026582850350962,0.00043143071937024047,0.0004309575164462842
1.36,0.14345928740904768,2.789149814219627e-05,0.0002155815830953145,0.00019458810646710845,0.1448857881521839,0.14488356815358117,0.002045757830671846,0.0020418873640331014,0.0010086171526815235,0.0010104836447872856,0.00043276523945223744,0.0004322968012218098
1.37,0.14333829744518312,1.8245107824554907e-05,0.00021541159978966107,0.00019456737225098664,0.14478566550262428,0.1447834225825133,0.0020625470388857536,0.0020586587551782998,0.0010164501450802277,0.0010183201350599802,0.00043407385680183097,0.0004336102433306621
1.3800000000000001,0.14321738810897955,8.620462566000242e-06,0.00021524364256819695,0.00019454645845939922,0.14468582294862387,0.1446835570301488,0.00207955987850994,0.0020756538863615503,0.0010242933997197667,0.0010261670325029115,0.00043535600280009135,0.0004348972742924673
1.3900000000000001,0.1430965593360618,9.824751607823146e-07,0.00021507770281559146,0.00019452536484365623,0.1445862619936804,0.14458397299949155,0.002096797578165166,0.0020928739831163057,0.0010321461758593387,0.0010340235938173237,0.00043661109851456104,0.00043615731499357935
1.4000000000000001,0.1429758110621968,1.0563742829816647e-05,0.0002149137718525651,0.00019450409090282506,0.14448698415282024,0.1444846720050812,0.0021142613615410255,0.002110320266311305,0.0010400077117509454,0.0010418890546297632,0.00043783855427292906,0.0004373897756408951
1.41,0.14285514322330783,2.0123377883152216e-05,0.00021475184099628564,0.00019448263612886763,0.14438799095269417,0.14438565557306404,0.00213195244637987,0.0021279939509391,0.0010478772241917511,0.0010497626292149675,0.0004390377700040915,0.0004385940560105439
1.42,0.14273455575582972,2.966141729743299e-05,0.00021459190182326893,0.00019446100021269785,0.14428928393182616,0.1442869252414951,0.002149872043748502,0.0021458962456080144,0.0010557539083571044,0.001057643510257833,0.0004402081359167198,0.00043976954586710804
1.43,0.14261404859590598,3.91778984294433e-05,0.00021443394549081063,0.00019443918232298074,0.14419086463996678,0.14418848255967376,0.0021680213563648465,0.0021640283507089464,0.0010636369363510312,0.001065530867624176,0.00044134903203740805,0.000440915624896121
1.44,0.14249362168071755,4.867285774068364e-05,0.00021427796392359255,0.00019441718237445116,0.14409273463932948,0.14409032908933028,0.0021864015785908464,0.0021823914585219484,0.0010715254580304645,0.0010734238488119274,0.0004424598296708382,0.00044203166378764536
1.45,0.14237327494721086,5.814633195910801e-05,0.00021412394874786855,0.0001943949998981509,0.1439948955033934,0.14399246640352814,0.0022050138942120157,0.0022009867509567016,0.0010794185989162486,0.001081321577316885,0.00044353989048318,0.00044311702361454763
1.46,0.1422530083324034,6.759835781267043e-05,0.0002139718912808064,0.00019437263411248296,0.1438973488172337,0.14389489608690198,0.0022238594755350505,0.002219815398635916,0.0010873154597241808,0.0010892231519861184,0.00044458856715934303,0.00044417105639382726
1.47,0.142132821774414,7.702897107719764e-05,0.0002138217838876244,0.0001943500851382396,0.1438000961785093,0.14379761973671634,0.0022429394831462446,0.002238878560792301,0.001095215116830417,0.001097127647444296,0.00044560520445102725,0.0004451931061879577
1.48,0.14201271521062608,8.643820834208782e-05,0.00021367361796009732,0.0001943273520623734,0.14370313919572908,0.14370063896107155,0.0022622550630444493,0.0022581773822736295,0.0011031166193973263,0.0011050341113794104,0.00044658913788708787,0.0004461825077086701
1.49,0.14189268857946402,9.582610519132118e-05,0.00021352738571067675,0.00019430443482804094,0.14360647949002114,0.14360395538070492,0.002281807347049636,0.002277712993933534,0.0011110189904570689,0.001112941565594383,0.00044753969562805196,0.00044713858829581454
1.5,0.1417727418191852,0.00010519269751441129,0.0002133830790072011,0.0001942813328277282,0.14351011869396402,0.1435075706278326,0.002301597450408366,0.0022974865104039566,0.00111892122478352,0.0011208490038328023,0.00044845619741096243,0.0004480606669190479
1.51,0.14165287486847333,0.00011453802087046938,0.000213240689912908,0.00019425804566353122,0.1434140584521586,0.14341148634672507,0.0023216264709908785,0.002317499029206971,0.001126822288554763,0.001128755391555103,0.0004493379555121635,0.0004489480549949576
1.52,0.1415330876664136,0.00012386211045978257,0.00021310021072551422,0.00019423457317913062,0.14331830042127436,0.1433157041937143,0.0023418954881719856,0.002337751629571727,0.0011347211184151718,0.001136659664950912,0.0004501842750066487,0.00044980005666417355
1.53,0.14141338015220128,0.0001331650015146124,0.00021296163362549692,0.00019421091483451391,0.1432228462698184,0.14322022583696992,0.0023624055610049766,0.002358245370711387,0.0011426166203136745,0.001144560729823496,0.00045099445330265553,0.0004506159685817579
1.54,0.14129375226529817,0.00014244672907892664,0.00021282495083241315,0.0001941870702886206,0.14312769767823497,0.14312505295667677,0.002383157727113172,0.0023789812907537566,0.0011505076685196514,0.0011524574606198712,0.00045176778083444447,0.00045139508040747955
1.55,0.14117420394558522,0.0001517073278698433,0.0002126901548571425,0.00019416303922881184,0.1430328563391967,0.14303018724519845,0.0024041530015423973,0.0023999604054090184,0.0011583931050580532,0.0011603486997913137,0.00045250354137493787,0.00045213667510068944
1.56,0.14105473513303934,0.00016094683256895337,0.00021255723801516524,0.0001941388212252093,0.1429383239571962,0.142935630406825,0.002425392374963309,0.002421183706378116,0.0011662717382847632,0.0011682332564468823,0.00045320101175505556,0.0004528400287640011
1.57,0.1409353457680531,0.00017016527758073607,0.0002124261928528881,0.00019411441584438194,0.142844102249029,0.14284138415806424,0.0024468768125203155,0.0024426521601554896,0.0011741423422222397,0.0011761099057352453,0.0004538594625245196,0.0004535044112401465
1.58,0.14081603579153779,0.00017936269685492334,0.00021229701224001474,0.00019408982315383128,0.14275019294382574,0.1427474502278656,0.0024686072528368186,0.002464366706906418,0.0011820036557885771,0.0011839773879458448,0.0004544781581863333,0.000454129086424615
1.59,0.1406968051441133,0.0001885391247355983,0.00021216968856663243,0.0001940650424216983,0.14265659778235218,0.14265383035680657,0.002490584605393309,0.0024863282580049884,0.0011898543810708873,0.001191834406860437,0.00045505635669584876,0.00045471331163682294
1.6,0.140577653767334,0.00019769459475682538,0.0002120442148729751,0.00019404007361956133,0.14256331851820292,0.14256052629830762,0.002512809750520262,0.002508537695952384,0.0011976931835526727,0.0011996796299555967,0.00045559331095645916,0.000455256339190413
1.61,0.14045858160264757,0.00020682914059477753,0.00021192058390084867,0.0001940149163779381,0.1424703569168777,0.14246753981773352,0.0025352835369396587,0.0025309958718970904,0.001205518690316154,0.0012075116865659652,0.00045608826793142043,0.00045575741555481386
1.62,0.14033958859192808,0.00021594279563430518,0.0002117987887011452,0.00019398957044103327,0.1423777147563321,0.14237487269289772,0.002558006780795097,0.0025537036047325046,0.0012133294896479185,0.0012153291676000322,0.0004565404696563746,0.0004562157823322366
1.6300000000000001,0.14022067467731247,0.00022503559308617582,0.00021167882222528078,0.00019396403554239328,0.14228539382677852,0.1422825267139487,0.002580980263939381,0.002576661679331238,0.0012211241302004794,0.0012231306244068207,0.00045694915342764375,0.00045663067622214726
1.6400000000000001,0.14010183980123614,0.00023410756596931037,0.00021156067760230712,0.00019393831135161577,0.1421933959308781,0.1421905036834481,0.002604204732730153,0.0025998708452483754,0.0012289011201325195,0.0012309145682962708,0.00045731355205802515,0.000457001329667861
1.6500000000000001,0.13998308390654657,0.0002431587469224894,0.0002114443480962791,0.00019391239773369762,0.14210172288381528,0.1420988054165626,0.0026276808964702525,0.0026233318153749963,0.0012366589267251982,0.0012386794696759296,0.0004576328946583885,0.00045732697125089317
1.6600000000000001,0.1398644069362156,0.0002521891686484423,0.000211329826928619,0.00019388629435113103,0.14201037651313442,0.14200743374079394,0.0026514094258374143,0.0026470452641653708,0.001244395975326995,0.001246423757365278,0.0004579064067904426,0.00045760682608175784
1.67,0.1397458088337835,0.0002611988633418605,0.00021121710763694068,0.0001938600011754943,0.1419193586591163,0.14191639049643356,0.002675390951708323,0.0026710118265000915,0.0012521106493288414,0.001254145818347041,0.0004581333114224151,0.00045784011654603773
1.68,0.13962728954279768,0.0002701878632649368,0.00021110618357766953,0.0001938335178657269,0.14182867117439812,0.1418256775361506,0.0026996260633325164,0.00269523209592748,0.0012598012891480437,0.0012618439967688744,0.00045831282900010706,0.0004580260625992594
1.69,0.1395088490073917,0.0002791562002002479,0.0002109970483985535,0.0001938068442868257,0.14173831592444586,0.14173529672548213,0.0027241153073020996,0.0027197066234769807,0.0012674661924272357,0.0012695165939611286,0.00045844417881113486,0.0004581638827971801
1.7,0.13939048717185187,0.00028810390590194856,0.00021088969575444594,0.00019377998026470777,0.14164829478731988,0.1416452499425631,0.0027488591858642053,0.0027444359161314935,0.0012751036131319893,0.0012771618679323637,0.0004585265791696713,0.0004582527947505355
1.71,0.13927220398085183,0.00029703101182221303,0.0002107841194209925,0.00019375292573187153,0.14155860965387035,0.1415555390783645,0.0027738581556029374,0.00276942043534234,0.0012827117618705586,0.0012847780330140779,0.00045855924856397223,0.0004582920161482207
1.72,0.1391539993793458,0.0003059375492284744,0.0002106803132697621,0.00019372568041831073,0.14146926242769098,0.1414661660366079,0.0027991126259934163,0.0027946605956898907,0.001290288805410711,0.0012923632598784707,0.0004585414064273152,0.00045828076532927753
1.73,0.13903587331270018,0.0003148235490257889,0.00021057827123627249,0.00019369824436310523,0.14138025502530738,0.14137713273402852,0.002824622958222278,0.002820156763537085,0.0012978328667543337,0.0012999156754602836,0.0004584722742073666,0.00045821826256187137
1.74,0.1389178257264092,0.00032368904217960903,0.0002104779873377538,0.00019367061728914337,0.14129158937598163,0.14128844110005545,0.002850389463436187,0.0028459092554733445,0.001305342025172962,0.0013074333626903467,0.0004583510760483023,0.00045810373081778266
1.75,0.13879985656666705,0.00033253405900168787,0.00021037945591473317,0.0001936427994237988,0.14120326742227007,0.1412000930774724,0.0028764124020277393,0.0028719183373979718,0.0013128143165737072,0.0013149143611954628,0.00045817704068085163,0.00045793639714020173
1.76,0.1386819657797247,0.00034135862987128007,0.0002102826711762873,0.0001936147905716723,0.14111529111946908,0.14111209062185637,0.002902691981660155,0.002898184222601685,0.0013202477333216223,0.0013223566667832642,0.00045794940157861674,0.00045771549330453354
1.77,0.1385641533119646,0.00035016278512145504,0.00021018762727820217,0.0001935865905089429,0.1410276624357607,0.1410244357016559,0.0029292283561090926,0.0029247070706190925,0.0013276402244244423,0.0013297582319324874,0.00045766739859232075,0.000457440257228825
1.78,0.13844641911052946,0.00035894655437829215,0.000210094318820353,0.0001935581993741664,0.14094038335286285,0.1409371302989335,0.0029560216246018456,0.0029514869864257776,0.0013349896967795871,0.0013371169665532534,0.00045733027959116157,0.0004571099345085372
1.79,0.138328763122761,0.0003677099672820816,0.00021000274042748401,0.00019352961719931727,0.14085345586553544,0.1408501764087795,0.002983071829966377,0.002978524018740103,0.0013422940147300721,0.001344430738047464,0.00045693730128704146,0.00045672377950367604
1.8,0.1382111852962602,0.00037645305322087097,0.00020991288676341924,0.0001935008440163699,0.14076688198169762,0.1407635760395074,0.0030103789575370854,0.003005818158811735,0.001349551000913607,0.0013516973717706549,0.0004564877308546045,0.000456281056504082
1.81,0.13809368557902602,0.0003851758413304651,0.000209824752563037,0.0001934718797684809,0.14068066372263033,0.14067733121279957,0.003037942934106752,0.0030333693393380656,0.0013567584367670804,0.0013589146516430617,0.00045598084717823895,0.0004557810414134167
1.82,0.1379762639194233,0.00039387836043758284,0.0002097383327530622,0.00019344272467236578,0.14059480312299755,0.14059144396376055,0.003065763626739937,0.0030611774333024755,0.0013639140632832891,0.001366080320867269,0.0004554159424472459,0.00045522302323774966
1.83,0.1378589202661722,0.0004025606392055181,0.00020965362239522278,0.00019341337875999898,0.14050930223087477,0.1405059163409632,0.0030938408416254504,0.0030892422527628582,0.001371015581543844,0.0013731920825321708,0.0004547923236337681,0.0004546063052615068
1.84,0.13774165456813847,0.00041122270614479817,0.00020957061636650565,0.0001933838419851952,0.14042416310764594,0.14042075040626756,0.003122174322719218,0.00311756354759396,0.0013780606531526018,0.0013802475999611374,0.00045410931366873797,0.0004539302066177697
1.85,0.13762446677496598,0.00041986458913712,0.0002094893102295714,0.00019335411475296382,0.1403393878286252,0.14033594823555262,0.003150763751417429,0.0031461410049047345,0.0013850469016922773,0.0013872444981899434,0.00045336625383640694,0.0004531940643524024
1.86,0.1375073568364975,0.0004284863160002317,0.00020940969934457598,0.0001933241972871258,0.1402549784825986,0.1402515119181693,0.0031796087448014987,0.003174974247571072,0.001391971912742207,0.0013941803641159822,0.00045256250445291357,0.00045239723441525825
1.87,0.13739032470257584,0.00043708791461227747,0.00020933177889759236,0.0001932940895308377,0.14017093717167484,0.14016744355681254,0.003208708854483433,0.0032040628328147136,0.0013988332346421828,0.0014010527470382783,0.0004516974465325063,0.00045153909313810914
1.8800000000000001,0.1372733703238289,0.00044566941219059686,0.00020925554467865481,0.00019326379182160736,0.14008726601211663,0.14008374526838807,0.00323806356638201,0.003233406252086013,0.0014056283797998503,0.0014078591601531798,0.0004507704839618043,0.0004506190394266696
1.8900000000000001,0.1371564936511831,0.0004542308357642355,0.00020918099237121623,0.00019323330447207354,0.14000396713389307,0.14000041918355777,0.0032676722991347162,0.003263003929433239,0.001412354825063744,0.0014145970808989716,0.0004497810448498285,0.00044963649602891564
1.9000000000000001,0.13703969463565002,0.0004627722123409228,0.0002091081176338605,0.00019320262757815954,0.13992104268058725,0.13991746744656908,0.0032975344031100917,0.0032928552205113704,0.001419010012234878,0.001421263951570495,0.00044872858261868487,0.00044859091093485404
1.9100000000000001,0.1369229732291224,0.0004712935681965291,0.00020903691673268554,0.00019317176170829953,0.13983849481018495,0.13983489221618228,0.003327649160020485,0.0033229594121628736,0.0014255913497258632,0.0014278571806976004,0.00044761257887415695,0.00044748175997000317
1.92,0.13680632938346093,0.0004797949297028481,0.0002089673855749652,0.00019314070713249976,0.13975632569433571,0.13975269566476456,0.003358015781230961,0.0033533157207408237,0.001432096212141687,0.001434374143148176,0.0004464325437361083,0.0004463085471755335
1.93,0.13668976305104863,0.00048827632289416556,0.00020889952045166638,0.0001931094642095843,0.13967453751881465,0.13967087997893302,0.003388633407219288,0.0033839232915653383,0.0014385219419139617,0.001440812181272122,0.000445188018474596,0.0004450708074408283
1.94,0.1365732741844461,0.0004967377736093681,0.00020883331748677847,0.00019307803317403227,0.1395931324833768,0.13958944735925627,0.0034195011064248604,0.003414781197729866,0.0014448658493684263,0.0014471686054058353,0.0004438785765330522,0.00044376810779667153
1.95,0.13645686273711632,0.0005051793069945631,0.00020876877350417544,0.00019304641479322981,0.13951211280246767,0.13950840002108578,0.003450617874875661,0.003445888439813416,0.0014511252144622233,0.0014534406953075063,0.0004425038263065062,0.0004424000496285885
1.96,0.1363405286622097,0.0005136009485404713,0.00020870588471666451,0.0001930146092128382,0.1394314807041468,0.13942774019332305,0.003481982634156111,0.003477243943699193,0.0014572972861550682,0.0014596256998302692,0.0004410634113973799,0.0004409662696041039
1.97,0.1362242719140312,0.0005220027227750279,0.0002086446482714166,0.00019298261737432654,0.13935123843151587,0.13934747012004678,0.0035135942318085256,0.0035088465611607944,0.0014633792847291716,0.0014657208389579068,0.0004395570140438565,0.0004394664425966255
1.98,0.1361080924465412,0.0005303846545956503,0.00020858506072940486,0.0001929504394198034,0.13927138824137586,0.13926759205901007,0.0035454514389705594,0.003540695067300703,0.0014693684010325114,0.001471723303339445,0.0004379843555533114,0.0004379002822574307
1.99,0.1359919902147695,0.0005387467679582869,0.0002085271193692506,0.00019291807628718516,0.13919193240568362,0.13918810828316452,0.0035775529506665293,0.0035727881610263523,0.001475261798734806,0.0014776302564243338,0.0004363451993434353,0.0004362675441100805
2.0,0.13587596517326261,0.000547089087451269,0.00020847082086916657,0.00019288552807239512,0.1391128732100242,0.13910902107915035,0.003609897383370253,0.003605124462499276,0.0014810566135174952,0.0014834388336666393,0.00043463935138277066,0.0004345680259945084
2.0100000000000002,0.13576001727836484,0.0005554116358936767,0.00020841616333910906,0.0001928527962391513,0.13903421295601248,0.13903033274963406,0.0036424832761490222,0.003637702514403429,0.0014867499563635533,0.0014891461459356492,0.0004328666645214696,0.0004328015723942258
2.02,0.13564414648537948,0.0005637144373338288,0.00020836314360650476,0.00019281988095087854,0.1389559539585079,0.1389520456105835,0.003675309086919043,0.003670520778044306,0.0014923389117029728,0.001494749277373586,0.000431027037560483,0.0004309680732141885
2.0300000000000002,0.13552835275081065,0.0005719975146654122,0.00020831175943669678,0.0001927867831348351,0.13887809854789523,0.13887416199353453,0.0037083731934011155,0.0037035776344858107,0.0014978205404503342,0.0015002452887884488,0.0004291204194331044,0.0004290674684490625
2.04,0.13541263603124065,0.0005802608908531681,0.00020826200842805065,0.00019275350339853503,0.13880064906906853,0.1387966842445323,0.0037416738910280856,0.003736871382372442,0.0015031918801895472,0.0015056312175865116,0.0004271468102565734,0.00042709974880850154
2.05,0.13529699628406888,0.000588504588115768,0.00020821388873315527,0.00019272004282200328,0.13872360788218785,0.13871961472494476,0.0037752093925043084,0.0037704002375562595,0.001508449946921786,0.0015109040796517093,0.0004251062641280612,0.000425064958708532
2.06,0.13518143346684042,0.0005967286286789886,0.00020816739834472742,0.00019268640233960355,0.13864697736216058,0.13864295581091568,0.003808977825936921,0.0038041623311322326,0.0015135917358080064,0.0015160608699034128,0.0004229988906665483,0.00042296319774592916
2.07,0.1350659475374023,0.0006049330345128112,0.00020812253533364355,0.00019265258266543128,0.1385707598987409,0.13856670989347109,0.0038429772337593704,0.003838155708596247,0.0015186142225829258,0.0015210985638951513,0.0004208248571409001,0.0004207946228582671
2.08,0.13495053845437965,0.0006131178269690452,0.00020807929826105465,0.00019261858499319828,0.13849495789718702,0.13849087937918725,0.0038772055719746845,0.0038723783288752145,0.0015235143655374372,0.0015260141196264954,0.00041858439144704107,0.0004185594511199042
2.09,0.13483520617655742,0.0006212830273710779,0.00020803768550337054,0.0001925844103496388,0.13841957377764302,0.1384154666895192,0.003911660708173059,0.003906828062511636,0.0015282891066057402,0.001530804478665715,0.0004162777832803499,0.00041625796127320314
2.1,0.13471995066333164,0.0006294286564383356,0.000207997695984119,0.0001925500598929375,0.1383446099757215,0.13834047426146157,0.003946340420721839,0.003941502690747001,0.0015329353734863105,0.0015354665682245638,0.0004139053872513898,0.00041389049642504006
2.11,0.13460477187405573,0.0006375547351460398,0.00020795932805839357,0.00019251553437271696,0.13827006894180371,0.1382659045468131,0.00398124239662323,0.003976399903631744,0.0015374500809102187,0.0015399973024088354,0.0004114676241222526,0.0004114574656703951
2.12,0.13448966976939047,0.0006456612832010933,0.00020792258131052677,0.00019248083554401774,0.13819595314259914,0.1381917600136937,0.004016364231539171,0.004011517299804979,0.0015418301340623941,0.0015443935856112034,0.00040896498470388565,0.0004089593475100628
2.13,0.13437464430971957,0.0006537483207438299,0.00020788745466404634,0.0001924459643340981,0.1381222650595184,0.13811804314500975,0.004051703426672049,0.004046852383520871,0.0015460724292566397,0.0015486523130654462,0.00040639803019004717,0.00040639669068909257
2.14,0.13425969545609462,0.0006618158673461494,0.00020785394746170027,0.0001924109221249637,0.1380490071897178,0.1380447564394096,0.004087257388196264,0.004082402564101528,0.0015501738571863655,0.0015527703740758625,0.0004037673953902754,0.00040377011723791156
2.15,0.13414482317036658,0.000669863941851645,0.00020782205960756528,0.00019237571061836434,0.13797618204636208,0.13797190241158575,0.004123023425897543,0.0041181651545727505,0.0015541313055891237,0.0015567446548345742,0.0004010737912167883,0.0004010803248846173
2.16,0.13403002741400627,0.0006778925636474753,0.00020779179027030636,0.0001923403307628746,0.13790379215736337,0.1378994835910312,0.004158998750273923,0.004154137368839628,0.0015579416608915153,0.0015605720397218192,0.00039831800541278994,0.0003983280878117057
2.17,0.13391530814977415,0.0006859017508915599,0.00020776313971282434,0.0001923047843312986,0.13783184006728533,0.1378275025239013,0.004195180472738258,0.004190316321864174,0.0015616018127460052,0.001564249416038166,0.00039550090651729874,0.00039551426070261186
2.18,0.1338006653406154,0.0006938915217418185,0.00020773610799196263,0.00019226907300406992,0.1377603283361708,0.13775596177188731,0.004231565602747622,0.0042266990267449955,0.0015651086559103078,0.0015677736757311322,0.00039262344450463615,0.00039263977961567775
2.19,0.13368609894949657,0.0007018618943597232,0.00020771069509706308,0.0001922331979642422,0.13768925953952404,0.13768486391214552,0.004268151045970114,0.004263282393047518,0.0015684590934554876,0.0015711417185357845,0.000389686653111454,0.0003897056637214291
2.2,0.1335716089408585,0.0007098128855957953,0.00020768690198025297,0.00019219716152463207,0.1376186362697993,0.13761421153882836,0.004304933604046823,0.004300063226448714,0.0015716500415621226,0.001574350456820639,0.00038669165277127604,0.0003867130187487078
2.21,0.13345719527871935,0.0007177445127979354,0.00020766472901811994,0.0001921609652484335,0.137548461134557,0.13754400726122284,0.004341909970897007,0.004337038225180834,0.0015746784312504758,0.0015773968172503317,0.0003836396508170026,0.00038366303719072903
2.22,0.13334285792775447,0.0007256567928166646,0.000207644176992261,0.00019212461076634213,0.13747873675763245,0.13747425370492294,0.004379076732067944,0.004374203979310209,0.001577541213208633,0.001580277745567571,0.0003805319443621613,0.0003805570008985626
2.23,0.13322859685343502,0.0007335497417493286,0.00020762524711770425,0.00019208810030235668,0.13740946577932078,0.13740495351205695,0.004416430363114898,0.0044115569691243195,0.001580235361853255,0.001582990210561519,0.0003773699220559479,0.00037739628313460116
2.24,0.13311441202155905,0.0007414233755511646,0.00020760794063079402,0.00019205143580691697,0.13734065085595404,0.1373361093407297,0.004453967227235012,0.004449093562858053,0.0015827578789036068,0.001585531207773272,0.0003741550652591741,0.00037418234978758846
2.25,0.1330003033982159,0.0007492777099713521,0.00020759225887090338,0.00019201461926954266,0.13727229465997937,0.13726772386526065,0.00449168357360108,0.0044868100149102474,0.0015851057976128402,0.001587897763513979,0.00037088894993786425,0.0003709167608683117
2.2600000000000002,0.13288627095028716,0.0007571127600023431,0.00020757820355754575,0.00019197765295686509,0.13720439988045996,0.13719979977660657,0.004529575535837438,0.004524702464525632,0.0015872761876707386,0.0015900869398599582,0.0003675732480878935,0.000367601172477805
2.27,0.1327723146448605,0.0007649285407076434,0.0002075657764493144,0.00019194053890103646,0.13713696922254925,0.13713233978185713,0.004567639129820833,0.004562766933339901,0.0015892661590086732,0.001592095838422125,0.000364209728871856,0.00036423733763868427
2.2800000000000002,0.13265843445010006,0.000772725066035207,0.0002075549800046872,0.00019190327991935874,0.13707000540851766,0.1370653466052012,0.004605870252628819,0.004600999324601673,0.0015910728674413122,0.001593921605969939,0.00036080026085372197,0.0003608271086719128
2.29,0.13254463033372232,0.0007805023505547126,0.00020754581596804655,0.0001918658779054283,0.13700351117613963,0.1369988229864063,0.004644264679374288,0.0046393954197618825,0.001592693517718402,0.0015955614375400273,0.00035734681150145775,0.00035737243653244377
2.3000000000000003,0.1324309022650212,0.000788260407361463,0.00020753828744446423,0.00019182833583641923,0.13693748928088212,0.13693277168295737,0.0046828180632978444,0.004677950878743786,0.0015941253706621694,0.0015970125832929227,0.0003538514503382828,0.00035387537429087956
2.31,0.13231725021280383,0.0007959992501369584,0.000207532396608201,0.00019179065585461785,0.13687194249386536,0.13686719546801385,0.00472152593206232,0.004716661236248143,0.001595365745956201,0.0015982723516678732,0.0003503163479550153,0.0003503380760001562
2.32,0.13220367414734469,0.0008037188912517479,0.00020752814693381083,0.00019175284113970292,0.13680687360381327,0.1368020971323638,0.004760383688051206,0.004755521901831372,0.0015964120291620532,0.001599338116204052,0.0003467437786817129,0.0003467627991859956
2.33,0.13209017403868017,0.0008114193433641503,0.00020752554128122824,0.00019171489418567944,0.1367422854155329,0.13673747948292458,0.004799386604954492,0.004794528156711664,0.0015972616754034163,0.0016002073191714317,0.00034313611978475933,0.00034315190436018383
2.34,0.1319767498578912,0.0008191006182727278,0.00020752458332040646,0.00019167681810117188,0.13667818075106197,0.1366733453438762,0.004838529827303262,0.004833675153225414,0.0015979122157538939,0.0016008774780509327,0.0003394958531686143,0.00033950785674363715
2.35,0.13186340157619014,0.000826762727683672,0.0002075252765365576,0.00019163861570348217,0.13661456244900805,0.13660969755596142,0.004877808368323855,0.004872957912557041,0.0015983612620189547,0.001601346190245323,0.00033582556499212046,0.00033583322563046636
2.36,0.13175012916561002,0.000834405682649475,0.00020752762490161558,0.00019160029019005265,0.13655143336513476,0.13654653897715718,0.0049172171087512595,0.004912371323861464,0.0015986065126334381,0.0016016111391081722,0.0003321279466952376,0.00033213068573090254
2.37,0.1316369325984894,0.0008420294939988082,0.0002075316324479104,0.00019156184466595505,0.13648879637192124,0.1364838724821702,0.004956750795194864,0.004951910142093396,0.0015986457581362856,0.0016016700992054211,0.00032840579437021233,0.0003284030164785179
2.38,0.13152381184810835,0.0008496341717538769,0.00020753730379041713,0.0001915232826696922,0.13642665435931178,0.13642170096319362,0.004996404039122382,0.004991568987524175,0.001598476887384237,0.0016015209426676336,0.00032466200962488756,0.0003246531027372157
2.39,0.1314107668877753,0.0008572197260114933,0.00020754464336292244,0.000191484607391601,0.13636501023374237,0.1363600273289407,0.0050361713149413845,0.0050313423434253934,0.0015980978924119427,0.001601161644071425,0.00032089959803727197,0.0003208839337034419
2.4,0.1312977976918397,0.0008647861659412115,0.00020755365628133404,0.00019144582262242693,0.13630386691931662,0.1362988545058137,0.005076046959587188,0.005071224555859288,0.0015975068757470012,0.0016005902876301548,0.0003171216698838464,0.0003170986032721146
2.41,0.13118490423476814,0.0008723335006912691,0.00020756434742708052,0.0001914069317692224,0.13624322735678263,0.13623818543691968,0.005116025170657679,0.005111209831571983,0.0015967020553055988,0.0015998050721357515,0.000313331438448472,0.00031330030866527636
2.42,0.13107208649212865,0.0008798617384719876,0.0002075767226017433,0.00019136793893537174,0.13618309450462363,0.1361780230831151,0.005156100006292519,0.005151292238032568,0.0015956817717963645,0.0015988043182630918,0.0003095322199797579,0.0003094923501869573
2.43,0.1309593444394217,0.0008873708876429021,0.0002075907870953131,0.0001913288477268793,0.13612347133795666,0.136118370421908,0.005196265383052179,0.005191465701329889,0.0015944444938291724,0.0015975864738919654,0.00030572743136048075,0.00030567812926918236
2.44,0.1308466780533486,0.0008948609554408904,0.0002076065472351729,0.00019128966247450307,0.13606436084977958,0.1360592304487298,0.005236515076589399,0.005231724006577565,0.0015929888258163771,0.0015961501216636975,0.00030192058975586633,0.0003018611478893263
2.45,0.13073408731078118,0.0009023319491134885,0.0002076240091071213,0.00019125038733491806,0.13600576604997272,0.1360006061758945,0.005276842719698749,0.00527206079613407,0.0015913135134546508,0.0015944939847045703,0.0002981153100733991,0.0002980450061755846
2.46,0.13062157218911707,0.0009097838754499321,0.00020764317911670105,0.00019121102625163644,0.1359476899656542,0.1359425006330568,0.005317241802256234,0.0053124695694499735,0.001589417450823305,0.0015926169336282214,0.00029431530302659326,0.00029423340049561375
2.47,0.13050913266670605,0.0009172167404294385,0.00020766406418459837,0.0001911715840279271,0.1358901356417519,0.13588491686761728,0.005357705671126922,0.005352943682975564,0.0015872996879942036,0.0015905179939643688,0.0002905243733017926,0.0002904301218364935
2.48,0.1303967687222567,0.0009246305497576657,0.00020768667141624064,0.0001911320651402093,0.13583310614027155,0.135827857944129,0.005398227529287425,0.005393476349219384,0.0015849594371069031,0.0015881963525394838,0.0002867464164033606,0.000286639052394122
2.49,0.13028448033507445,0.0009320253087103936,0.00020771100808403276,0.0001910924743100395,0.13577660454064144,0.13577132694462435,0.0054388004358543185,0.005434060636794413,0.0015823960801100156,0.0015856513647705128,0.0002829854159145384,0.0002828641632071083
2.5,0.13017226748503674,0.0009394010220340476,0.00020773708186538897,0.00019105281630515947,0.1357206339397088,0.13571532696852273,0.005479417305998879,0.005474689470233329,0.0015796091757991348,0.0015828825620367581,0.0002792454401436828,0.00027910951078879975
2.5100000000000002,0.13006013015285234,0.0009467576938035904,0.00020776490087115462,0.00019101309630187302,0.1356651974519565,0.1356598611329609,0.005520070911266828,0.00551535563040062,0.0015765984676043843,0.0015798896592364997,0.00027553063894458774,0.00027537923373444073
2.52,0.12994806831978423,0.0009540953276676589,0.00020779447340046886,0.00019097331954753827,0.13561029820928638,0.13560493257245554,0.005560753879539249,0.005556051754254554,0.001573363890717161,0.0015766725620345312,0.00027184523956336193,0.00027167754893397955
2.5300000000000002,0.12983608196725172,0.0009614139271825195,0.0002078258077666817,0.0001909334910230598,0.13555593936060006,0.135550544438658,0.005601458694986405,0.0055967703349608655,0.001569905579355435,0.0015732313740386417,0.00026819354193463596,0.00026800874682564313
2.54,0.1297241710780206,0.0009687134947000686,0.00020785891317487426,0.00019089361659041515,0.135502124072989,0.1354966999013314,0.005642177699645146,0.005637503723345816,0.001566223875656192,0.0015695664055819236,0.0002645799154699091,0.0002643771882056001
2.5500000000000003,0.12961233563503427,0.0009759940325402283,0.0002078937987484153,0.0001908537017172307,0.1354488555305693,0.13544340214737005,0.005682903093052971,0.005678244127448551,0.001562319336045448,0.001565678180227792,0.00026100879299661983,0.00026078729815992574
2.56,0.1295005756219858,0.0009832555423621159,0.00020793047406897358,0.00019081375229745845,0.1353961369350749,0.1353906543812684,0.005723626933352932,0.005718983613849815,0.0015581927397327888,0.001561567443228995,0.00025748466629949007,0.0002572435616983171
2.57,0.12938889102302298,0.000990498025448261,0.0002079689488212466,0.0001907737741539961,0.13534397150549538,0.13533845982481552,0.005764341138117857,0.005759714108126701,0.0015538450960264072,0.0015572351688497577,0.0002540120800986756,0.00025375051800935466
2.58,0.12927728182318532,0.0009977214823493341,0.0002080092333436312,0.00019073377351119802,0.13529236247857668,0.13528682171759954,0.005805037485700382,0.005800427396486896,0.0015492776525718455,0.0015526825686293932,0.000250595626912542,0.00025031275489695304
2.59,0.12916574800838987,0.0010049259128415144,0.00020805133844348234,0.00019069375698066438,0.1352413131086898,0.13523574331684785,0.005845707616451534,0.005841115126852259,0.0015444919030969118,0.0015479110989744527,0.00024723994082620493,0.0002469349030107537
2.6,0.12905428956472775,0.0010121113166619011,0.00020809527485354806,0.0001906537309892542,0.1351908266672197,0.1351852278968444,0.005886343033406405,0.005881768809455679,0.0015394895941831521,0.0015429224683067844,0.00024394969048202597,0.000243621628502666
2.61,0.1289429064788834,0.001019277693018239,0.00020814105356237178,0.00019061370191408855,0.13514090644285304,0.13513527874920683,0.005926935104056952,0.005922379818766643,0.0015342727334513029,0.0015377186449008207,0.00024072957227261327,0.00024037762681672348
2.62,0.12883159873864614,0.0010264250402158837,0.00020818868639338461,0.00019057367687835836,0.13509155574215015,0.13508589918341585,0.005967475062647054,0.00596293939561221,0.0015288435973594972,0.0015323018649233688,0.00023758430432962996,0.0002372076161165637
2.63,0.12872036633243056,0.0010335533559171495,0.00020823818542226036,0.0001905336631260468,0.13504277788899088,0.13503709252636753,0.006007954011330696,0.006003438648484405,0.0015232047381843472,0.0015266746394253516,0.00023451861827794573,0.00023411632946590544
2.64,0.12860920924906338,0.0010406626376315842,0.00020828956286322864,0.00019049366778034482,0.13499457622430455,0.13498886212197192,0.006048362921973194,0.006043868555146048,0.001517358990728468,0.0015208397611843338,0.00023153725123847835,0.0002311085066608598
2.65,0.12849812747801792,0.0010477528822434579,0.00020834283129289588,0.00019045369822379143,0.134946954106276,0.13494121133145853,0.00608869263841072,0.006084219965103443,0.0015113094798806515,0.0015148003120053488,0.00022864493819696463,0.00022818888686160221
2.66,0.12838712101019922,0.0010548240853580637,0.00020839800430749733,0.0001904137627555258,0.13489991491112718,0.134894143534126,0.006128933879519849,0.006124483602466313,0.0015050596278207706,0.0015085596704196291,0.00022584640420575397,0.00022536220047442157
2.67,0.1282761898357947,0.001061876243397819,0.0002084550946079844,0.00019037386839926285,0.1348534620308257,0.13484766212505406,0.006169077239398746,0.006164650066281752,0.0014986131586205431,0.00150212151602247,0.00022314635345210831,0.00022263315883819246
2.68,0.12816533394704877,0.0010689093508631231,0.00020851411650824048,0.0001903340238094131,0.13480759887588434,0.13480177051787123,0.006209113192777949,0.0062047098358064545,0.001491974107256766,0.0014954898387244953,0.00022054946329674863,0.00022000644764474941
2.69,0.12805455333635507,0.0010759234021726627,0.00020857508426175286,0.00019029423733840645,0.13476232887336081,0.13475647214279007,0.006249032095766438,0.0062446532713700265,0.0014851468238354926,0.001488668942787541,0.00021806037272753542,0.00021748671587573654
2.7,0.12794384799682135,0.0010829183912335338,0.00020863801247372749,0.00019025451749499211,0.1347176554673517,0.13471177044710814,0.006288824189411457,0.006284470617771376,0.0014781359795890125,0.001481663453347437,0.0002156836732787326,0.0002150785666401589
2.71,0.1278332179223618,0.0010898943111818937,0.00020870291623609205,0.00019021487314319074,0.13467358211898173,0.13466766889516535,0.006328479602743187,0.006324152007522343,0.0014709465726809867,0.001474478321952688,0.0002134238994244697,0.00021278654752165949
2.72,0.12772266310756208,0.0010968511546067816,0.00020876981110973247,0.00019017531327492065,0.1346301123062652,0.13462417096824097,0.006367988356004162,0.006363687463906587,0.0014635839331802458,0.0014671188314991923,0.0002112855177429651,0.00021061513999853787
2.73,0.12761218354754789,0.0011037889137384127,0.00020883871266974552,0.0001901358469673653,0.1345872495238183,0.13458128016420545,0.006407340363935532,0.006403066904351107,0.001456053727423523,0.001459590601026406,0.00020927291674510684,0.00020856874897035027
2.74,0.1275017792386457,0.0011107075795990795,0.00020890963756059477,0.00019009648408996327,0.1345449972834487,0.13453899999822738,0.006446525440171769,0.006442280144657531,0.0014483619631562306,0.0014518995907906174,0.00020739039630512934,0.0002066516926113593
2.75,0.12739145017738807,0.0011176071432856816,0.00020898260227042442,0.00019005723403608954,0.1345033591131113,0.13449733400156916,0.00648553329999757,0.006481316902046785,0.001440514992694375,0.0014440521053238342,0.00020564215584073509,0.00020486819031972914
2.7600000000000002,0.1272811963617997,0.0011244875943710042,0.0002090576244704323,0.00019001810731467117,0.1344623385579915,0.13445628572281265,0.006524353565833252,0.006520166800282112,0.0014325195175004524,0.0014360547983400807,0.00020403228410970087,0.00020322235260650245
2.77,0.12717101778962103,0.0011313489228790274,0.00020913472125272392,0.0001899791136530382,0.1344219391787682,0.13441585872605089,0.00656297576977849,0.006558819372436631,0.0014243825896969042,0.0014279146742097737,0.0002025647459582558,0.00020171816796832331
2.7800000000000002,0.1270609144603938,0.001138191117185272,0.00020921391113049026,0.00018994026405394493,0.1343821645534291,0.1343760565926857,0.00660138936014576,0.006597264067334407,0.0014161116167130672,0.0014196390927665448,0.00020124337259730396,0.00020035949302510403
2.79,0.12695088637363483,0.0011450141657434187,0.00020929521239665405,0.00018990156893394783,0.13434301827543038,0.13433688291968693,0.006639583704600938,0.006635490252659082,0.0014077143618322907,0.0014112357697833033,0.00020007184761539065,0.00019915003891313177
2.8000000000000003,0.12684093353021453,0.0011518180558098834,0.00020937864426073816,0.00018986303964751983,0.1343045039548798,0.13429834132067242,0.006677548096469366,0.006673487221227958,0.0013991989470021338,0.0014027127800524397,0.00019905369642003734,0.00019809336021481272
2.81,0.1267310559313799,0.0011586027743746286,0.00020946422612055926,0.00018982468741413072,0.13426662521751354,0.13426043542489197,0.006715271759190955,0.00671124419551461,0.0013905738531825307,0.0013940785576558312,0.00019819227260597927,0.00019719284193797648
2.82,0.12662125357952903,0.0011653683073653553,0.00020955197815197835,0.0001897865240465535,0.13422938570523257,0.1342231688778277,0.006752743852679544,0.006748750333802178,0.0013818479216425317,0.0013853418974960618,0.00019749074639108244,0.00019645168757165266
2.83,0.12651152647731934,0.0011721146406067362,0.0002096419205059874,0.00018974856105913318,0.13419278907511156,0.13418654534017804,0.006789953478307353,0.006785994735302836,0.0013730303531360732,0.0013765119544864035,0.00019695209084602538,0.00019587290563194415
2.84,0.12640187462877606,0.0011788417585982813,0.00020973407438162894,0.00018971081099650178,0.13415683900036512,0.13415056848879203,0.006826889686216475,0.0068229664474479534,0.0013641307083069876,0.0013675982440553014,0.00019657907051140455,0.00019545929806952245
2.85,0.1262922980384964,0.0011855496454806769,0.00020982846125860988,0.000189673286381975,0.13412153916939573,0.134115242015735,0.006863541481095581,0.006859654471448096,0.0013551589057279045,0.0013586106402527776,0.00019637422743201682,0.0001952134464779931
2.86,0.12618279671186272,0.0011922382846094592,0.00020992510306783174,0.0001896359998738717,0.1340868932857724,0.1340805696283205,0.006899897829203638,0.006896047769444635,0.0013461252201700802,0.0013495593741907896,0.00019633986856248953,0.00019513769964873973
2.87,0.12607337065508517,0.0011989076587504144,0.00021002402231218298,0.00018959896463144332,0.1340529050681738,0.1340465550489327,0.006935947665464681,0.006932135271554785,0.00133704028008097,0.0013404550316202801,0.00019647805289579878,0.0001952341604081198
2.88,0.12596401987534733,0.0012055577497456227,0.0002101252421873312,0.00018956219415500186,0.1340195782503173,0.13401320201511524,0.006971679901319305,0.006967905883527692,0.0013279150642659943,0.0013313085496413635,0.00019679057855270798,0.00019550467310480713
2.89,0.1258547443802236,0.0012121885391067622,0.00021022878585341687,0.0001895257018951213,0.13398691658019857,0.13398051427865454,0.007007083431744832,0.007003348493974215,0.0013187608974192244,0.0013221312123405937,0.00019727896954435664,0.00019595080988921154
2.9,0.12574554417901496,0.0012188000068213967,0.00021033467802311634,0.00018948950251029828,0.13395492382123209,0.1339484956067949,0.007042147144979083,0.007038451983824245,0.001309589446474746,0.0013129346473625958,0.00019794446383869513,0.0001965738596005906
2.91,0.12563641928069913,0.001225392133299863,0.00021044294275185393,0.0001894536096855859,0.13392360374996315,0.13391714977998603,0.0070768599289081635,0.007073205232767776,0.0013004127128510845,0.0013037308181047536,0.00019878799909989198,0.0001973748126715691
2.92,0.12552736969634282,0.0012319648969203456,0.0002105536058429891,0.00018941803879712893,0.1338929601583061,0.13388648059408226,0.007111210682467117,0.007107597130627141,0.0012912430284757193,0.0012945320200472565,0.0001998102022042758,0.00019835435128001677
2.93,0.12541839543689903,0.0012385182763381408,0.00021066669275882077,0.00018938280455316203,0.13386299685110714,0.13385649185787685,0.007145188322656537,0.0071416165842599355,0.001282093046267363,0.0012853508709937955,0.0002010113751218512,0.0001995128347402897
2.94,0.1253094965146353,0.0012450522489722005,0.00021078222996706586,0.00018934792247193855,0.13383371764737717,0.13382718739437394,0.00717878179573006,0.0071752525287145374,0.0012729757331051417,0.0012762003046731252,0.00020239148399525675,0.00020085028913641167
2.95,0.12520067294257586,0.0012515667916410678,0.00021090024431913434,0.0001893134081996095,0.13380512637940356,0.13379857103989323,0.007211980086562875,0.007208493936690985,0.0012639043603961397,0.0012670935609087053,0.00020395014717422555,0.00020236639472415163
2.96,0.12509192473483566,0.0012580618801543153,0.00021102076356172006,0.00018927927807155243,0.13377722689294913,0.1337706466442654,0.007244772229501706,0.00724132982908543,0.0012548924941881978,0.001258044176136508,0.00020568662412401295,0.00020406047544696548
2.97,0.12498325190615134,0.0012645374897921613,0.00021114381572928664,0.00018924554839472307,0.13375002304646344,0.1337434180700363,0.007277147318760058,0.007273749285531039,0.0012459539837657019,0.0012490659720576502,0.0002075998044581695,0.000205931487386124
2.98,0.12487465447234669,0.0012709935949395401,0.00021126942966986917,0.0001892122361155657,0.1337235187113066,0.13371688919272628,0.007309094519868609,0.007305741455763126,0.0012371029501458963,0.0012401730441524705,0.0002096881979340992,0.00020797800905114627
2.99,0.12476613245003776,0.0012774301691749201,0.00021139763471822448,0.00018917935843631994,0.13369771777119865,0.133691063900244,0.007340603081214425,0.007337295571108626,0.0012283537728663418,0.0012313797486704914,0.00021194992482875818,0.00021019823155299378
3.0,0.12465768585693127,0.001283847185192144,0.00021152846106531342,0.00018914693302818364,0.13367262412223013,0.13366594609286508,0.007371662346159269,0.007368400956483612,0.0012197210761257793,0.001222700688909839,0.00021438270722740072,0.00021258994987150004
3.0100000000000002,0.12454931471143738,0.0012902446150881985,0.00021166193921828835,0.00018911497779328101,0.13364824167211253,0.13364153968259984,0.007402261764994478,0.007399047042461859,0.001211219713717071,0.0012141507000400509,0.0002169838606462804,0.00021515055432530517
3.02,0.12444101903304272,0.001296622429887151,0.00021179810056537463,0.00018908351113466892,0.1336245743404625,0.13361784859330683,0.007432390908178377,0.00742922337831331,0.001202864753217625,0.0012057448338183008,0.0002197502873819701,0.0002178770237613037
3.0300000000000002,0.12433279884190895,0.0013029806002435862,0.0002119369768607271,0.00018905255164725077,0.13360162605782122,0.13359487675990778,0.007462039478916438,0.007458919644658835,0.0011946714585739926,0.0011974983407583295,0.00022267846978607508,0.00022076591889330643
3.04,0.1242246541596117,0.0013093190953128442,0.00021207860099536902,0.0001890221186933161,0.13357940076632602,0.13357262812888493,0.007491197327468058,0.007488125667649115,0.0011866552726367274,0.001189426653311898,0.000225764465895395,0.0002238133776764073
3.0500000000000003,0.12411658500845846,0.0013156378837351212,0.00021222300629020197,0.00018899223186963354,0.13355790241853427,0.1335511066572046,0.007519854464266729,0.007516831432162974,0.0011788317974250617,0.001181545365785297,0.00022900390522551106,0.00022701511063516477
3.06,0.12400859141154541,0.0013219369334258602,0.00021237022668429972,0.00018896291109626873,0.13353713497726005,0.1335303163121253,0.007548001074273003,0.00754502709600402,0.0011712167738480161,0.001173870214461914,0.0002323919857474266,0.00023036639807827441
3.0700000000000003,0.12390067339312694,0.001328216211291533,0.00021252029684504237,0.00018893417671250745,0.13351710241551018,0.13351026107117292,0.007575627531931417,0.007572703004903758,0.0011638260606758877,0.00116641705655951,0.0002359234733724236,0.0002338620891251253
3.08,0.12379283097873639,0.0013344756830164783,0.00021267325256957292,0.00018890604997068294,0.13349780871637051,0.13349094492192037,0.007602724416280182,0.0075998497075104865,0.0011566756121936805,0.0011592018480897082,0.00023959270209417127,0.00023749660161698216
3.09,0.12368506419379699,0.0013407153145337247,0.00021282912916831265,0.00018887855126692443,0.13347925787113013,0.1334723718602291,0.007629282524693082,0.007626457969244882,0.0011497814533427686,0.0011522406189463652,0.0002433935746424254,0.0002412639224971258
3.1,0.12357737306629346,0.0013469350693000592,0.00021298796435686995,0.00018885170317872735,0.13346145388169006,0.1334545458925973,0.007655292891506349,0.007652518790752794,0.0011431596576372272,0.0011455494510883568,0.0002473195684729035,0.0002451576135591438
3.11,0.12346975762412526,0.0013531349110138535,0.00021314979545650203,0.00018882552748777925,0.13344440075748665,0.13343747103310832,0.007680746801142391,0.00767802342114976,0.0011368263188025196,0.0011391444502599768,0.00025136373864853567,0.00024917081387343387
3.12,0.12336221789627544,0.0013593148022827961,0.00021331466058782667,0.0001888000465442019,0.13342810251626602,0.1334211513041943,0.007705635805717037,0.0077029633753973314,0.001130797525071614,0.001133041720304817,0.000255518725925441,0.0002532962475960687
3.13,0.12325475391308771,0.001365474704616787,0.00021348259896214472,0.00018877528363958618,0.13341256318402728,0.13340559073656522,0.007729951741968222,0.007727330451402281,0.0011250893316372412,0.0011272573358596105,0.0002597767662280148,0.00025752623315256074
3.14,0.12314736570610307,0.0013716145782716183,0.0002136536508388076,0.00018875126236750361,0.13339778679439007,0.1333907933685765,0.007753686748056765,0.007751116746746334,0.0011197177312283202,0.001121807312955525,0.0002641297015593125,0.00026185269360468055
3.15,0.12304005330702594,0.0013777343835599254,0.00021382785619650235,0.00018872800619718078,0.13338377738712737,0.13337676324482572,0.007776833279930173,0.0077743146748545655,0.001114698623400301,0.0011167075783902192,0.0002685689922294898,0.00026626716864086575
3.16,0.12293281674978473,0.0013838340786378467,0.00021400525717751862,0.00018870554014327467,0.13337053900989915,0.133363504417769,0.007799384130859011,0.007796916984819546,0.0011100477852465929,0.0011119739405032192,0.0002730857341788351,0.0002707608313201604
3.17,0.12282565606838958,0.0013899136216259933,0.00021418589560795454,0.0001886838887443787,0.13335807571559855,0.13335102094522355,0.007821332447377927,0.007818916776962226,0.001105780837164616,0.0011076220552972416,0.0002776706745386548,0.0002753245032920404
3.18,0.12271857129831076,0.0013959729693411305,0.0002143698145751216,0.00018866307731002507,0.13334639156332173,0.13333931689113143,0.00784267174865505,0.007840307522521073,0.0011019132113538888,0.001103667394723118,0.0002823142326704442,0.0002799486753666258
3.19,0.12261156247624072,0.0014020120774702605,0.00021455705820372373,0.00018864313196687021,0.13333549061759342,0.13332839632500537,0.007863395944838203,0.007861083081749598,0.0010984601173689157,0.0011001252123890026,0.00028700652203639265,0.00028462352892688614
3.2,0.1225046296396215,0.0014080309010964243,0.00021474767105900128,0.00018862407883446508,0.13332537694758173,0.13331826332096597,0.007883499355425982,0.007881237722259016,0.001095436506844294,0.0010970105085554849,0.00029173737418375367,0.0002893389592948381
3.21,0.12239777282730202,0.0014140293938815773,0.00021494169885727388,0.00018860594496317162,0.1333160546271479,0.13330892195792643,0.007902976728704658,0.007900766138593696,0.0010928570383725855,0.001094337994857142,0.0002964963657738906,0.00029408460281743487
3.22,0.12229099207888794,0.0014200075088979247,0.00021513918786197905,0.00018858875743887893,0.13330752773376275,0.1333003763183811,0.007921823260435445,0.007919663470755012,0.0010907360401368749,0.0010921220572299717,0.000301272847302414,0.00029884986437167527
3.23,0.12218428743536691,0.0014259651979600108,0.00021534018547697542,0.0001885725443671049,0.13329980034865585,0.133292630488679,0.007940034613888258,0.00793792532430615,0.0010890874733213707,0.0010903767191550173,0.0003060559742920077,0.00030362394874572374
3.24,0.12207765893878886,0.001431902411862751,0.00021554473995522017,0.00018855733402034502,0.13329287655597,0.13328568855807177,0.007957606939207551,0.007955547789610051,0.0010879248936497277,0.001089115603452484,0.0003108347409721546,0.00030839589357256614
3.25,0.12197110663209187,0.0014378191005874896,0.00021575290019626436,0.0001885431551578165,0.133286760442072,0.13327955461809893,0.007974536893023298,0.007972527461539869,0.0010872614124188829,0.0010883518933795244,0.00031559801506020335,0.0003131546036065913
3.2600000000000002,0.12186463055963159,0.0014437152128863318,0.00021596471625784375,0.0001885300373238863,0.13328145609557396,0.133274232762556,0.007990821658925285,0.007988861459885754,0.0010871096579769812,0.0010880982939518447,0.0003203345761377818,0.000317888888954343
3.27,0.1217582307667584,0.001449590696463332,0.00021618023896863292,0.00018851801032582216,0.133276967606335,0.13326972708657792,0.008006458967241059,0.008004547449136368,0.0010874817351549382,0.001088366991659484,0.00032503315463472404,0.00032258750356461974
3.2800000000000002,0.12165190730016207,0.0014554454979673892,0.00021639952033680743,0.0001885071047844633,0.13327329906535113,0.13326604168637246,0.008021447115471148,0.008019583658832374,0.0010883891857176309,0.001089169614846952,0.00032968247380793514,0.0003272391865500879
3.29,0.12154566020740631,0.0014612795630810638,0.00021662261294963514,0.0001884973516510513,0.1332704545636254,0.13326318065828247,0.00803578498828017,0.008033968903717437,0.0010898429471453142,0.0010905171925799095,0.0003342712920968438,0.00033183270465286796
3.3000000000000003,0.12143948953752925,0.0014670928361972813,0.00021684957069822985,0.00018848878255894874,0.13326843819229595,0.13326114809875023,0.00804947207828377,0.008047702604340401,0.0010918533124311125,0.0010924201143822643,0.00033878844864432267,0.0003363568970620179
3.31,0.12133339534050691,0.0014728852608136833,0.0002170804482091171,0.00018848142961402914,0.13326725404148831,0.13325994810329433,0.008062508505926047,0.008060784807096155,0.0010944298886208514,0.0010948880889465329,0.00034322290894550633,0.00034080072101616565
3.3200000000000003,0.12122737766754454,0.0014786567793407812,0.00021731530100055352,0.00018847532538046607,0.13326690619999226,0.1332595847660798,0.008074895040142138,0.008073216204714129,0.001097581556059879,0.0010979301031888156,0.0003475638125891578,0.0003451532991256556
3.33,0.12112143657106955,0.0014844073329989271,0.00021755418582358743,0.00018847050318626657,0.13326739875472526,0.1332600621794775,0.008086633118491449,0.008084998156672185,0.0011013164274196185,0.001101554381463643,0.0003518005216456288,0.00034940396770721804
3.34,0.12101557210468883,0.0014901368619639754,0.00021779716018599515,0.00018846699665076017,0.13326873579002907,0.1332613844332684,0.008097724867369038,0.008096132709134451,0.0011056418067880713,0.0011057683446153987,0.00035592267019524115,0.0003535423258931303
3.35,0.12090978432353339,0.0014958453048770082,0.00021804428303795476,0.00018846484054435564,0.13327092138747432,0.13326355561449788,0.008108173122270301,0.008106622615571268,0.001110564149616522,0.0011105785697829162,0.0003599202147448466,0.00035755828612948903
3.36,0.12080407328328135,0.0015015326000060725,0.0002182956136351777,0.00018846406940298266,0.1332739596241339,0.1332665798057917,0.008117981446638112,0.008116471355300803,0.0011160890215009545,0.0011159907493656362,0.00036378348356791435,0.0003614421233635312
3.37,0.12069843904158262,0.0015071986837220663,0.00021855121299196867,0.00018846471908062767,0.13327785457352093,0.13327046108616614,0.008127154152894889,0.008125683154830199,0.0011222210602568339,0.0011220096528496981,0.0003675032289471858,0.00036518452717615446
3.38,0.12059288165686155,0.00151284349160008,0.00021881114280830616,0.00018846682557338568,0.1332826103036311,0.1332752035292053,0.008135696320355379,0.00813426300575415,0.0011289639357983106,0.0011286390867475404,0.0003710706766710814,0.000368776651193059
3.39,0.12048740118883217,0.001518466958128073,0.0002190754656865579,0.00018847042555236726,0.1332882308768646,0.13328081120290847,0.008143613814805661,0.00814221668433035,0.001136320312618011,0.0011358818570776918,0.0003744775766350017,0.0003722101639098696
3.4,0.12038199769877878,0.0015240690162272585,0.00021934424577452205,0.00018847555648449088,0.1332947203496424,0.13328728816929925,0.008150913307130025,0.008149550770237823,0.001144291813318432,0.0011437397326403698,0.00037771625281379784,0.000375477298689475
3.41,0.12027667124900532,0.0015296495978809332,0.0002196175479909357,0.00018848225636958205,0.13330208277114153,0.13329463848321055,0.00815760229091822,0.008156272664301412,0.0011528789821255714,0.0011522134085986124,0.0003807796514330164,0.00037857090194037823
3.42,0.12017142190305563,0.0015352086339035509,0.0002198954382741647,0.0001884905637083989,0.13331032218286865,0.13330286619180498,0.00816368910004428,0.008162390606099024,0.0011620812507793232,0.0011613024722620935,0.0003836613887919782,0.0003814844813625484
3.43,0.12006624972582358,0.0015407460538412465,0.00022017798378470843,0.00018850051754881747,0.13331944261806683,0.13331197533400996,0.008169182925808371,0.008167913691266904,0.0011718969058911455,0.001171005370043332,0.0003863557973673437,0.0003842122519195357
3.44,0.11996115478352465,0.001546261785975389,0.0002204652527986184,0.00018851215773452168,0.13332944810098368,0.13332196993977874,0.008174093833194007,0.00817285188778527,0.0011823230576588628,0.001181319376396317,0.00038885796972820685,0.00038674918048897666
3.45,0.11985613714381316,0.0015517557572373164,0.00022075731483539585,0.00018852552490145058,0.13334034264626027,0.13333285402949713,0.008178432776443145,0.00817721605180921,0.00119335561095113,0.0011922405644568812,0.0003911638009768126,0.0003890910282677851
3.46,0.11975119687543057,0.0015572278934712358,0.00022105424032758947,0.00018854065994489133,0.13335213025788306,0.13334463161286791,0.00818221161370758,0.008181017942245461,0.0012049892378414029,0.0012037637785056177,0.00039327002780353837,0.000391234390448858
3.47,0.11964633404859981,0.0015626781191677708,0.00022135610107199,0.00018855760461633508,0.13336481492883223,0.13335730668863377,0.00818544312118874,0.008184270235283009,0.0012172173533429032,0.0012158826094719188,0.00039517426568735914,0.00039317673361694006
3.48,0.1195415487349969,0.0015681063574355392,0.00022166297003423097,0.00018857640153058242,0.13337840064030715,0.13337088324377078,0.008188141006396421,0.008186986537584318,0.0012300320933640307,0.0012285893724843788,0.00039687504255070394,0.00039491643012823374
3.49,0.1194368410071327,0.001573512530487875,0.00022197492098641192,0.0001885970933237502,0.1333928913603728,0.13338536525211708,0.008190319919471278,0.008189181397945333,0.0012434242946177676,0.0012418750867695394,0.0003983718281475035,0.00039645278802069583
3.5,0.11933221093931934,0.0015788965589358384,0.00022229202921408842,0.00018861972379724534,0.13340829104413743,0.13340075667459672,0.008191995465367086,0.008190870319474186,0.00125738347932014,0.001255729459856525,0.0003996650619058073,0.0003977860791692933
3.5100000000000002,0.11922765860744988,0.0015842583618130845,0.00022261437145587593,0.00018864433758025712,0.1334246036327862,0.13341706145818577,0.008193184213570959,0.008192069769620502,0.0012718978419101745,0.001270140873959491,0.0004007561748338162,0.0003989175621015306
3.52,0.11912318408827005,0.0015895978572899594,0.0002229420251467218,0.00018867097951158485,0.1334418330520748,0.13343428353444153,0.008193903706221306,0.008192797188360856,0.001286954238647553,0.001285096375298167,0.0004016476066865948,0.000399849499885363
3.5300000000000002,0.11901878746011718,0.0015949149620588798,0.00022327506917818596,0.00018869969527912644,0.13345998321225494,0.13345242681948477,0.008194172466442495,0.008193070996870944,0.00130253818217696,0.0013005816683566707,0.0004023428206103574,0.000400585175050594
3.54,0.11891446880277101,0.0016002095914373626,0.00022361358359646033,0.00018873053131329698,0.13347905800713278,0.13347149521291612,0.008194010004505259,0.008192910603700199,0.0013186338395314579,0.0013165811131621297,0.0004028463108447511,0.00040112889866605883
3.5500000000000003,0.11881022819748921,0.001605481659222363,0.0002239576499540874,0.00018876353480123953,0.13349906131336553,0.13349149259722282,0.008193436822860889,0.008192336410150602,0.0013352240340616106,0.0013330777271569616,0.00040316360635372916,0.0004014860143612964
3.56,0.1187060657268475,0.0016107310780277828,0.0002243073508232385,0.0001887987535837965,0.13351999698936723,0.13351242283667375,0.008192474419480789,0.008191369813790317,0.0013522902515106239,0.0013500531905421553,0.0004033012682249648,0.0004016628967171698
3.5700000000000003,0.11860198147447676,0.0016159577593413132,0.00022466276971755406,0.00018883623573628938,0.13354186887432462,0.1335342897762537,0.008191145289650592,0.008190033210365044,0.001369812650761304,0.001367487856601457,0.0004032668813778173,0.00040166694382648416
3.58,0.11849797552643082,0.0016211616123946726,0.00022502399236756787,0.0001888760311850035,0.1335646807886519,0.13355709724224596,0.008189472927714547,0.008188349995968736,0.0013877700807647386,0.0013853607680260893,0.00040306904234554963,0.00040150656601056767
3.59,0.11839404796927155,0.0016263425458546976,0.00022539110502961535,0.00018891818944766214,0.13358843653131913,0.13358084903942924,0.008187481824290188,0.008186344564208525,0.001406140099149411,0.0014036496750478022,0.0004027173369642867,0.00040119116463799287
3.6,0.1182901988912981,0.001631500466690028,0.00022576419529940495,0.0001889627612285949,0.13361313988018253,0.13360554895147914,0.008185197464435134,0.008184042304801409,0.0014248989992005079,0.0014223310618000085,0.00040222231573849854,0.00040073110801941425
3.61,0.11818642838250071,0.0016366352802599238,0.00022614335249926398,0.00018900979809899354,0.1336387945910289,0.1336312007400302,0.008182646323078302,0.008181469599222169,0.0014440218406726046,0.001441380176498086,0.00040159546093576637,0.0004001377000939499
3.62,0.11808273653399937,0.0016417468907405919,0.0002265286668396982,0.00018905935200663748,0.13366540439626107,0.1336578081432691,0.00817985585815606,0.008178653813963876,0.0014634824860308981,0.001460771066845723,0.0004008491471161335,0.0003994231414843341
3.63,0.11797912343871886,0.0016468352005638565,0.00022692023020809415,0.0001891114761356505,0.13369297300463856,0.13368537487575338,0.00817685450306982,0.008175623293301015,0.0014832536431015342,0.001480476622251814,0.00039999659620448824,0.0003986004858695935
3.64,0.11787558919086294,0.0016519001109394083,0.0002273181355931797,0.00018916622395082072,0.1337215040998707,0.13371390462695132,0.008173671655818282,0.008172407348691735,0.0015033069129835042,0.0015004686206054885,0.0003990518249672448,0.0003976835884422769
3.65,0.11777213388620211,0.0016569415214249261,0.000227722477468717,0.00018922364999340857,0.13375100134002338,0.1337434010607197,0.008170337667340988,0.008169036247291928,0.0015236128444087171,0.0015207177820037998,0.00039802958685442036,0.00039668704861384185
3.66,0.11766875762200257,0.0016619593302067415,0.00022813335160165593,0.0001892838093695559,0.1337814683565064,0.13377386781424505,0.008166883827058768,0.00816554119773727,0.0015441409944187967,0.0015411938282987592,0.0003969453069387896,0.00039562614632160376
3.67,0.11756546049719319,0.0016669534337516723,0.00022855085524398078,0.00018934675826187686,0.13381290875345542,0.13380530849735806,0.008163342346808378,0.008161954334479304,0.0015648599955113696,0.0015618655494478162,0.00039581501135188546,0.00039451677214330516
3.68,0.11746224261213101,0.0016719237271338727,0.00022897508702257596,0.00018941255337523444,0.13384532610644229,0.13383772669134686,0.008159746342254692,0.008158308699137251,0.0015857376288579417,0.0015827008756836847,0.00039465524983839373,0.0003933753508569282
3.69,0.11735910406858707,0.001676870103988648,0.00022940614674737958,0.00018948125223516854,0.1338787239616792,0.13387112594810446,0.008156129812039836,0.008154638220261745,0.0016067409041369274,0.0016036669562495831,0.0003934830131484546,0.00039221875984196686
3.7,0.11725604497006259,0.0016817924562104736,0.00022984413579862917,0.00018955291324829204,0.1339131058353047,0.1339055097894395,0.008152527615372662,0.008150977690785766,0.0016278361454311607,0.001624730244937922,0.00039231564517550055,0.00039106424219426117
3.71,0.11715306542166815,0.0016866906741270782,0.00023028915708067643,0.00018962759576268695,0.13394847521236386,0.13394088170602103,0.00814897544654869,0.008147362743088138,0.0016489890832076526,0.0016458565908656908,0.00039117075009897917,0.0003899293141564897
3.72,0.11705016552986436,0.0016915646466877376,0.0002307413146702686,0.0001897053596771059,0.1339848355456681,0.13397724515625953,0.008145509807352624,0.008143829821502635,0.0016701649511077221,0.0016670113348986604,0.00039006609449998564,0.00038883166846304107
3.73,0.11694734540301965,0.0016964142609090516,0.00023120071437787715,0.000189786266062697,0.13402219025532602,0.1340146035658485,0.008142167977517545,0.008140416153015195,0.0016913285897821595,0.0016881594125877086,0.00038901950666314633,0.00038778907393322015
3.74,0.11684460515072104,0.0017012394025819333,0.0002316674631330784,0.0001898703764311449,0.13406054272719103,0.1340529603261409,0.008138987981961776,0.008137159714703301,0.0017124445546343736,0.0017092654612369529,0.00038804877150866446,0.00038681927076922307
3.75,0.11674194488421819,0.0017060399557919936,0.0002321416692829814,0.00018995775320362895,0.13409989631227148,0.134092318793666,0.008136008556288488,0.008134099199615719,0.0017334772301111911,0.0017302939333561085,0.00038717152316536385,0.0003859398640457812
3.7600000000000002,0.11663936471692438,0.0017108158024790043,0.0002326234432956653,0.00019004846032188993,0.13414025432636834,0.13413268228966047,0.008133269110214059,0.008131273980275466,0.0017543909493049625,0.0017512092156657388,0.0003864051358135612,0.00038516821456369144
3.77,0.11653686476295633,0.0017155668238615362,0.00023311289614014186,0.0001901425615109531,0.13418162004752787,0.13417405409759908,0.008130809686434759,0.008128724067752557,0.0017751501163765226,0.001771975750628485,0.0003857666104316593,0.00038452132653787885
3.7800000000000002,0.11643444513895318,0.0017202928984900723,0.00023361014108402856,0.00019024012237167653,0.13422399671704,0.1342164374641257,0.00812867092016134,0.008126490071568071,0.0017957193369184665,0.001792558166147984,0.000385272463720554,0.0003840157364898289
3.79,0.11633210596238186,0.0017249939041974471,0.0002341152921978562,0.000190341208632816,0.13426738753666,0.1342598355963034,0.008126893992841389,0.0081246131534769,0.0018160635487376453,0.0018129214058255627,0.0003849386128251808,0.00038366739879336365
3.8000000000000003,0.11622984735339159,0.0017296697160347208,0.00023462846599642262,0.00019044588781369498,0.1343117956695572,0.13430425166258786,0.008125520586762747,0.008123134982362501,0.001836148159760853,0.0018330308664396,0.0003847802640386533,0.0003834915743219369
3.81,0.11612766943236963,0.0017343202087509724,0.00023514977905136902,0.00019055422700375857,0.1343572242368296,0.13434968878929254,0.008124592832828625,0.008122097682139895,0.0018559391853258944,0.0018528525343377567,0.0003848117984723842,0.00038350271615783527
3.8200000000000003,0.1160255723226733,0.0017389452540648165,0.00023567935078716573,0.0001906662954525018,0.13440367631935857,0.1343961500624431,0.008124153261181988,0.008121543782664276,0.0018754033921943858,0.0018723531296345186,0.00038504666498084816,0.000383714362818921
3.83,0.11592355614882877,0.001743544722547341,0.00023621730161593746,0.00019078216293522132,0.1344511549548848,0.13444363852490326,0.008124244744418974,0.008121516162997722,0.0018945084407171464,0.0018915002478010479,0.0003854972719565808,0.0003841390293004565
3.84,0.11582162103670157,0.0017481184832988106,0.00023676375315773157,0.00019090189969261928,0.13449966313736894,0.1344921571756359,0.008124910440749034,0.008122057994835785,0.0019132230300087372,0.0019102625047366928,0.00038617488478820405,0.00038478810478537184
3.85,0.11571976711446652,0.0017526664030782513,0.0002373188290754058,0.00019102557759254069,0.13454920381677837,0.13454170896962836,0.008126193735112253,0.008123212683777581,0.0019315170444507146,0.0019286096831692134,0.0003870895299336041,0.00038567175574044654
3.86,0.11561799451188293,0.0017571883469784666,0.00023788265461632818,0.0001911532693483764,0.13459977989758087,0.13459229681623697,0.008128138176427768,0.008125023806613285,0.0019493616984220807,0.001946512877477602,0.0003882499025635866,0.00038679883328285314
3.87,0.11551630335978302,0.0017616841789589444,0.00023845535573840948,0.00019128504795062895,0.13465139423706063,0.1346439235775918,0.008130787412376606,0.00812753504641961,0.0019667296805252477,0.0019639446379215997,0.0003896632818403134,0.00038817678775870945
3.88,0.1154146937916245,0.0017661537602897681,0.00023903706097172517,0.00019142098829760812,0.13470404964601812,0.13469659206925044,0.008134185124291093,0.008130790127456322,0.001983595298728602,0.001980879115620837,0.0003913354561007054,0.00038981159302409196
3.89,0.11531316594185981,0.001770596951143233,0.0002396278996457113,0.00019156116549012836,0.1347577488860594,0.1347503050575547,0.008138374956175198,0.008134832744296716,0.001999934620830146,0.001997292202929657,0.00039327065324457067,0.0003917076760302507
3.9,0.11521171994718316,0.0017750136093468427,0.00024022800310063985,0.0001917056561779873,0.13481249466995138,0.13480506525985092,0.008143400444634352,0.008139706491895993,0.0020157256172197435,0.002013161674870645,0.00039547148357854667,0.00039386785893569254
3.91,0.1151103559459834,0.0017794035909908246,0.0002408375042293187,0.00019185453793113538,0.1348682896599982,0.13486087534300495,0.008149304944751634,0.008145454791549156,0.002030948301232627,0.002028467328226924,0.0003979388910160253,0.00039629330921187034
3.92,0.1150090740777685,0.0017837667508899813,0.00024145653691221014,0.00019200788867124174,0.13492513646653848,0.13491773792179984,0.008156131553860746,0.008152120814727937,0.0020455848682985334,0.0020431911193483643,0.00040067211520877777,0.0003989835007338627
3.93,0.11490787448489925,0.0017881029409814175,0.00024208523758417755,0.00019216578843028742,0.13498303764865582,0.1349756555596855,0.008163923035613863,0.008159747407216145,0.002059619834373194,0.002057317302217143,0.00040366866716468053,0.00040193618851702695
3.94,0.1148067573105358,0.0017924120121932674,0.00024272374337996894,0.00019232831734683487,0.1350419957112159,0.13503463076581212,0.00817272173850725,0.008168377007553573,0.0020730401636832596,0.0020708325574787523,0.00040692431446487376,0.0004051473922359605
3.95,0.11470572269975676,0.0017966938135138832,0.0002433721930970023,0.00019249555661104978,0.13510201310495162,0.13509466599511555,0.008182569515632565,0.008178051567028888,0.0020858353896144877,0.0020837261155293163,0.00041043308205246376,0.00040861139558501236
3.96,0.11460477080018094,0.0018009481912102387,0.00024403072794143554,0.00019266758938130124,0.1351630922261151,0.13515576364792992,0.008193507642307196,0.008188812467068374,0.0020979977236734726,0.0020959898680708022,0.00041418726752695534,0.00041232075970398796
3.97,0.11450390176045033,0.001805174990440861,0.00024469948990812895,0.00019284449890122346,0.13522523541406173,0.1352179260675932,0.008205576730102138,0.008200700433469876,0.0021095221511799878,0.002107618465522876,0.0004181774686919937,0.0004162663486653173
3.98,0.11440311573125328,0.0018093740542113323,0.0002453786228002741,0.00019302636981777255,0.13528844495123238,0.13528115554046494,0.008218816641981874,0.008213755451283333,0.0021204065186068988,0.002118609405858507,0.00042239262970511504,0.00042043737336427967
3.99,0.11430241286494436,0.001813545223622981,0.00024606827198780934,0.0001932132876838466,0.1353527230618674,0.13534545429456202,0.008233266404683803,0.008228016677300332,0.002130651608531764,0.0021289631106000684,0.00042682010001726667,0.00042482144881716977
4.0,0.11420179331614122,0.0018176883374643182,0.00024676858481598174,0.00019340533952316719,0.13541807191167976,0.13541082449926733,0.008248964121111868,0.008243522352369581,0.0021402612042713542,0.002138682990668883,0.0004314457094807267,0.000429404667627864
4.01,0.11410125724080444,0.001821803233017505,0.00024747970978111766,0.0001936026129953916,0.13548449360591874,0.13547726826344686,0.008265946880140262,0.008260309710959035,0.0021492421408915163,0.0021477754981589214,0.0004362538549607109,0.0004341716853559774
4.0200000000000005,0.11400080479674912,0.001825889745539655,0.0002482017970564243,0.0001938051968259913,0.1355519901890716,0.13554478763500555,0.008284250667163207,0.008278414891837116,0.0021576043443651827,0.00215625016714327,0.0004412276016232397,0.0004391058208774723
4.03,0.1139004361440854,0.0018299477078684845,0.00024893499886147197,0.00019401318126810452,0.13562056364427377,0.1356133846004255,0.008303910273905757,0.008297872847574439,0.0021653608572798078,0.002164119640493567,0.00044634879751725975,0.00044418916920818674
4.04,0.11380015144395372,0.0018339769515769433,0.0002496794682400605,0.0001942266569159301,0.1356902158912554,0.1356830610826485,0.008324959206088778,0.008318717252187469,0.002172527847832839,0.0021713996805097224,0.0004515981989960949,0.00044940272575288986
4.05,0.11369995086032603,0.0018379773053034398,0.00025043536086499785,0.00019444571633897567,0.13576094878706257,0.13575381894186478,0.008347429593928979,0.008340980411468024,0.002179124606698224,0.002178109167175535,0.00045695561200886914,0.00045472652569600314
4.0600000000000005,0.11359983455824008,0.0018419485964251692,0.000251202833265296,0.00019467045243359848,0.1358327641236663,0.13582565997294438,0.008371352099018736,0.008364693169745863,0.002185173524377859,0.0021842700774392654,0.00046240004220265973,0.00046013979230252744
4.07,0.11349980270506066,0.001845890649793347,0.0002519820440269882,0.0001949009596984297,0.13590566362812595,0.13589858590582438,0.008396755824190194,0.008389884819663962,0.0021907000551948386,0.002189907450571127,0.0004679098596369613,0.0004656210994617993
4.08,0.11339985546979392,0.0018498032884473048,0.00025277315325666905,0.00019513733341725015,0.13597964896116466,0.13597259840392084,0.00842366822198315,0.008416583010401268,0.0021957326620523077,0.0021950493350466616,0.00047346297244388325,0.000471148543514488
4.09,0.11329999302335025,0.0018536863333054043,0.0002535763226205745,0.0001953796701137378,0.13605472171657595,0.13604769906357816,0.008452115004228489,0.008444813657423111,0.00220030274471128,0.002199726718600914,0.00047903701141649435,0.0004766999254144366
4.1,0.11320021553866866,0.0018575396031010882,0.0002543917157282749,0.00019562806744843897,0.13613088342050617,0.1361238894133976,0.008482120052377695,0.008474600852316883,0.0022044445497151344,0.002203973440519036,0.000484609522629853,0.00048225294157333565
4.11,0.1131005231903508,0.0018613629146138067,0.0002552194974860811,0.00019588262395942024,0.13620813553035305,0.13620117091300443,0.008513705327896304,0.008505966773572737,0.0022081950607990564,0.0022078260843763076,0.0004901581667411392,0.0004877853811038335
4.12,0.11300091615493102,0.0018651560826015157,0.0002560598345944243,0.00019614343941398715,0.13628647943410854,0.13627954495255068,0.008546890784227656,0.0085389315984159,0.002211593870711681,0.002211323852723268,0.0004956609227697584,0.0004932753286546188
4.13,0.11290139461087634,0.0018689189195342237,0.0002569128954057476,0.00019641061459907405,0.13636591644974771,0.13635901285195828,0.008581694279424568,0.008573513415615963,0.0022146830333618084,0.0022145084216234068,0.0005010962940872332,0.0004987013691213349
4.14,0.11280195873881027,0.0018726512355797809,0.00025777885034017345,0.00019668425173691162,0.13644644782463544,0.13643957586042177,0.00861813148986812,0.008609728139454376,0.0022175068972281053,0.0022174237767522698,0.000506443514463939,0.0005040427930538272
4.15,0.11270260872085558,0.001876352839158102,0.0002586578709440346,0.0001969644537176407,0.13652807473415152,0.13652123515496228,0.008656215823634739,0.008647589423844693,0.0022201119199962704,0.0022201160297932176,0.0005116827512487987,0.0005092797991750331
4.16,0.11260334474112454,0.0018800235364544449,0.00025955013054357323,0.0001972513244794527,0.13661079828148104,0.1366039918402322,0.008695958335849241,0.008687108578293135,0.0022225464680296625,0.0022226332192865073,0.0005167953060265518,0.0005143936943134975
4.17,0.11250416698600318,0.0018836631311174301,0.00026045580462508156,0.00019754496955215473,0.1366946194972236,0.1366878469481776,0.00873736764412314,0.008728294484185994,0.0022248606016326278,0.0022250250960844653,0.0005217638091359333,0.0005193670874454881
4.18,0.11240507564323465,0.0018872714252538003,0.00026137506964829527,0.00019784549497714465,0.1367795393378728,0.13677280143638626,0.008780449844561389,0.008771153511155205,0.0022271058485578976,0.0022273428954768804,0.0005265724051284337,0.0005241840747203241
4.19,0.11230607090302414,0.0018908482181352326,0.0002623081044887954,0.0001981530081813787,0.1368655586862424,0.136858856188681,0.008825208434629417,0.008815689438144148,0.0022293349715880595,0.002229639102797165,0.0005312069300948963,0.0005288304167301305
4.2,0.11220715295701567,0.0018943933074133668,0.000263255089112846,0.00019846761754038766,0.13695267834991398,0.13694601201337164,0.008871644245644461,0.008861903380228853,0.00223160172238579,0.0022319672088748632,0.0005356550743798039,0.0005332937011885974
4.21,0.11210832199919452,0.0018979064881250451,0.000264216205735579,0.0001987894325736761,0.13704089906152817,0.13703426964370635,0.008919755397332807,0.008909793733874238,0.0022339605756513947,0.0022343814517995497,0.0005399065325661923,0.0005375634934665641
4.22,0.11200957822520863,0.0019013875533460123,0.0002651916378120234,0.00019911856367826886,0.13713022147758025,0.137123629736557,0.008969537271717343,0.008959356142483443,0.0022364664348195618,0.002236936531414102,0.0005439531347732895,0.0005416314683515111
4.23,0.11191092183264928,0.0019048362938924868,0.0002661815707440951,0.00019945512236319018,0.13722064617828522,0.1372140928723269,0.009020982496245722,0.00901058347968231,0.0022391743233463046,0.002239687302584059,0.0005477889598886065,0.0005454915242424363
4.24,0.11181235302143122,0.001908252498026286,0.0002671861920298113,0.00019979922153012808,0.13731217366739656,0.13730565955477303,0.009074080918821892,0.00906346583234452,0.0022421390810940522,0.0022426884631485677,0.0005514104280628374,0.000549139876888205
4.25,0.11171387199285476,0.0019116359522861615,0.00026820569016194895,0.00020015097445380547,0.1374048043708953,0.13739833020967396,0.009128819568950064,0.009117990470372206,0.002245415076995272,0.002245994254625572,0.0005548163690498598,0.0005525751286903358
4.26,0.11161547895048685,0.0019149864406315942,0.00026924025589281086,0.00020051049592240133,0.13749853863755845,0.13749210518531996,0.009185182614139364,0.009174141807971381,0.0022490559284022993,0.0022496581801831894,0.0005580080681042432,0.0005557983164017344
4.2700000000000005,0.11151717409975248,0.0019183037448904372,0.00027029008160539547,0.0002008779014488482,0.1375933767380495,0.1375869847517741,0.009243151317424037,0.009231901361662409,0.00225311420070895,0.0022537327146174846,0.0005609892850273468,0.0005588129319775703
4.28,0.11141895764804843,0.0019215876445457525,0.00027135536141642547,0.00020125330771136873,0.1376893188648829,0.1376829691006236,0.009302704001960649,0.009291247714017459,0.0022576410811012693,0.0022582689911523346,0.0005637662467457005,0.0005616249168376442
4.29,0.11132082980474678,0.001924837916895683,0.0002724362912225331,0.00020163683224794227,0.1377863651320652,0.13778005834479856,0.009363816024411165,0.009352156485213925,0.002262686036964112,0.002263316466223131,0.000566347610995166,0.0005642426287764124
4.3,0.11122279078120556,0.0019280543367621306,0.00027353306879618344,0.00020202859377249638,0.13788451557498504,0.13787825251831975,0.00942645975713674,0.00941460031391017,0.0022682964734741518,0.002268922578078758,0.0005687444013098286,0.0005666767792824601
4.3100000000000005,0.1111248407903247,0.0019312366772048506,0.0002746458932492146,0.0002024287114004153,0.1379837701497202,0.1379775515756947,0.009490604578797246,0.009478548846448831,0.002274517397736986,0.002275132408922076,0.000570969911219521,0.0005689403410400473
4.32,0.1110269800478676,0.0019343847080399712,0.0002757749663970799,0.0002028373061833122,0.1380841287342811,0.13807795539308287,0.009556216875203916,0.00954396873686747,0.0022813910958028316,0.002281988360017806,0.0005730395814182998,0.0005710484282168693
4.33,0.11092920877054979,0.0019374981977797745,0.00027692049080485504,0.00020325449910174598,0.13818559112667117,0.13817946376641288,0.009623260045600546,0.009610823652206335,0.0022889568197115295,0.0022895298360658956,0.0005749708451681101,0.000573018144404358
4.34,0.11083152717753819,0.0019405769121441097,0.00027808267141438137,0.00020368041248985946,0.1382881570463006,0.13828207641272883,0.009691694520533645,0.009679074289735468,0.00229725049159768,0.0022977929479388592,0.0005767829512102196,0.0005748684077993005
4.3500000000000005,0.11073393549012778,0.0019436206143552681,0.0002792617150966237,0.0002041151698826127,0.13839182613372714,0.13838579296997366,0.009761477786508266,0.009748678401141575,0.0023063044220634765,0.0023068102290046966,0.0005784967593704948,0.0005766197494345704
4.36,0.11063643393112343,0.001946629065741945,0.0002804578301898175,0.00020455889509563008,0.13849659795020486,0.13849061299648469,0.009832564419202328,0.00981959082487549,0.002316147045458905,0.0023166103692453532,0.0005801345128162438,0.0005782940879015541
4.37,0.1105390227253551,0.001949602025252517,0.00028167122677302814,0.00020501171306364085,0.13860247197822773,0.13859653597164368,0.00990490612614181,0.009891763528564468,0.0023268026751743776,0.0023272179689399763,0.0005817195873802916,0.0005799144826887925
4.38,0.11044170210006143,0.0019525392490891136,0.00028290211737669324,0.00020547374996837675,0.13870944762225434,0.1387035612963743,0.009978451798474453,0.009965145660164154,0.0023382912801181988,0.002338653313735506,0.0005832762163962002,0.0005815048646269361
4.39,0.11034447228389155,0.00195544049156382,0.0002841507157711476,0.000205945132407237,0.1388175242079157,0.1388116882926127,0.010053147570580734,0.010039683606958505,0.0023506282826524227,0.002350932171250264,0.00058482919219216,0.0005830897421716941
4.4,0.1102473335078642,0.001958305504338398,0.000285417237972041,0.00020642598805764578,0.13892670098331905,0.1389209162043663,0.010128936890680507,0.010115321065622851,0.002363824383834867,0.002364065614205657,0.0005864035554701275,0.0005846938925770928
4.41,0.11015028600454713,0.001961134037038903,0.0002867019015404537,0.00020691644520098862,0.13903697711870322,0.13903124419753254,0.010205760599433233,0.01019199912026636,0.0023778854134626215,0.0023780598690024135,0.0005880242788300905,0.0005863420438245726
4.42,0.11005333000879958,0.0019639258366517254,0.0002880049261619888,0.00020741663323775583,0.13914835170757556,0.1391426713609114,0.010283557019697298,0.010269656331413302,0.0023928122108998195,0.0023929161945410726,0.0005897159541703445,0.0005880585600515076
4.43,0.10995646575733886,0.0019666806478859655,0.00028932653338031855,0.0002079266823891146,0.13926082376686466,0.1392551967064577,0.010362262054876226,0.010348228833816364,0.002408600535318328,0.002408630790274202,0.0005915024773379685,0.0005898671291646451
4.44,0.1098596934885876,0.0019693982133439647,0.00029066694635204726,0.00020844672326703062,0.13937439223741777,0.13936881916961497,0.010441809297638827,0.010427650444285064,0.002425241008268131,0.0024251947365314663,0.0005934067244908192,0.0005917904466805624
4.45,0.10976301344311068,0.001972078273063005,0.0002920263903796183,0.00020897688764875966,0.139489055985063,0.13948353761060517,0.010522130149013265,0.010507852780317961,0.002442719090627321,0.002442593969171014,0.000595450224395222,0.0005938498945035064
4.46,0.10966642586365438,0.0019747205644442545,0.0002934050929042087,0.00020951730833473903,0.139604813801526,0.13959935081505392,0.010603153947208455,0.010588765387939958,0.0024610150935977515,0.002460809288013621,0.0005976528333668796,0.00059606521995903
4.47,0.10956993099446066,0.0019773248230592344,0.00029480328278452816,0.00021006811843093942,0.13972166440445477,0.1397162574942925,0.010684808105359878,0.010670315878982706,0.002480104224684254,0.0024798164006121226,0.0006000324235841958,0.0005984542247325919
4.48,0.10947352908187824,0.0019798907818469047,0.000296221191032231,0.00021062945200966965,0.1398396064391072,0.13983425628676116,0.010767018260242622,0.010752430079140396,0.0024999566713788113,0.0024995860029086714,0.000602604593094469,0.0006010324744920581
4.49,0.10937722037444786,0.0019824181711918243,0.0002976590508865229,0.00021120144426944876,0.1399586384794027,0.13995334575928098,0.010849708429951477,0.010835032185113391,0.002520537720975824,0.002520083896637715,0.0006053824011900133,0.0006038130335177527
4.5,0.10928100512203542,0.0019849067196773262,0.0002991170968336121,0.00021178423050471906,0.14007875902807854,0.14007352440708942,0.010932801179308171,0.010918044929614013,0.002541807915964256,0.002541271142213475,0.0006083761329058746,0.0006068062276796127
4.51,0.10918488357709677,0.001987356152856279,0.0003005955660277948,0.00021237794750206263,0.14019996651932587,0.14019479065645513,0.01101621779664086,0.011001389757751667,0.0025637232487980555,0.0025631042502709533,0.0006115930992223184,0.0006100194432612227
4.5200000000000005,0.10908885599331342,0.0019897661946437495,0.0003020946968987914,0.00021298273212977392,0.14032225931848785,0.1403171428644221,0.01109987847584648,0.011084987008654679,0.0025862353898169488,0.0025855354073911485,0.0006150374705811146,0.0006134569595275252
4.53,0.10899292262708116,0.0019921365657538104,0.00030361473062257005,0.00021359872289750115,0.14044563572512203,0.14044057932184018,0.011183702509679705,0.01116875610863488,0.0026092919545241955,0.0026085127399042563,0.0006187101524055549,0.0006171198229552033
4.54,0.10889708373587581,0.001994466985408394,0.000305155909501309,0.0002142260581869948,0.14057009397269127,0.140565098253024,0.011267608487482761,0.01125261576828862,0.0026328368026717897,0.0026319806099479592,0.0006226086987197732,0.0006210057593207807
4.55,0.10880133957995497,0.0019967571695609365,0.00030671847868646296,0.00021486487817767852,0.14069563223191395,0.14069069781914578,0.011351514504031712,0.011336484191179608,0.0026568103752460104,0.0026558799490139506,0.0006267272723228245,0.0006251091325282232
4.5600000000000005,0.10870569042064204,0.0019990068326514177,0.0003083026845196457,0.00021551532285357666,0.14082224861066805,0.14081737611806133,0.011435338371889259,0.011420279285498935,0.0026811500621732876,0.0026801486214864667,0.0006310566474496682,0.0006294209448860499
4.57,0.10861013652163365,0.002001215686309621,0.0003099087757263419,0.00021617753368730064,0.1409499411571069,0.14094513118748253,0.011518997843790402,0.011503918886081266,0.0027057906051553005,0.0027047218234450554,0.0006355842622518537,0.0006339288871970439
4.58,0.10851467814826421,0.0020033834400194905,0.00031153700287234187,0.00021685165254226035,0.14107870786071786,0.14107396100596858,0.011602410839547161,0.011587320980492422,0.002730664528478144,0.0027295325095906264,0.0006402943172822972,0.0006386174342907225
4.59,0.10841931556793227,0.0020055098007922822,0.00031318761854493005,0.00021753782235123253,0.14120854665481275,0.14120386349547331,0.011685495680090696,0.01167040394265939,0.002755702597333709,0.002754511848554131,0.0006451679238423935,0.0006434679899385287
4.6000000000000005,0.10832404905008985,0.0020075944730990614,0.0003148608776797346,0.00021823618709149173,0.1413394554185352,0.14133483652323875,0.011768171326632881,0.011753086771111754,0.002780834296505219,0.0027795896997488967,0.0006501832987417799,0.000648459077940089
4.61,0.10822887886550348,0.002009637159591904,0.00031655703646293887,0.00021894689099610787,0.14147143197830658,0.14146687790337964,0.011850357623902852,0.01183528933176703,0.0028059883247877337,0.0028046951070557213,0.0006553160050621898,0.000653566579142506
4.62,0.10813380528701089,0.002011637560496382,0.00031827635346814986,0.00021967007937462313,0.14160447411095234,0.141599985399818,0.011931975549035911,0.0119169326060522,0.0028310931021557906,0.002829756805805772,0.0006605392377245778,0.0006587640132025285
4.63,0.10803882858976266,0.0020135953730893164,0.00032001908956047487,0.0002204058988937163,0.1417385795462529,0.14173415672900802,0.012012947462903156,0.011997938941949116,0.002856077284825176,0.002854703737305897,0.000665824150022587,0.0006640228608496557
4.64,0.10794394905012794,0.002015510293091438,0.00032178550702255393,0.00022115449645454532,0.14187374596849978,0.14186938956133233,0.01209319736245007,0.01207823230583216,0.0028808702835405597,0.0028794655667283564,0.0006711402152532742,0.0006693129216301941
4.65,0.10784916694671409,0.0020173820134488096,0.00032357587053510883,0.000221916020212376,0.1420099710200553,0.14200568152472215,0.012172651136175716,0.012157738537737828,0.0029054027855934805,0.002903973204208654,0.0006764556235623331,0.0006746027068125215
4.66,0.10775448255955666,0.0020192102252991617,0.00032539044638113523,0.00022269061886248664,0.14214725230336,0.1421430302066362,0.012251236817860445,0.01223638560497875,0.0029296072738738133,0.002928159322596713,0.0006817377043901729,0.0006798598578221515
4.67,0.10765989617103955,0.002020994616867,0.0003272295032132888,0.00022347844259584804,0.14228558738471975,0.14228143315790476,0.012328884840911769,0.012314103856503777,0.0029534185440454053,0.0029519588720674506,0.000686953373172372,0.0006850515888494613
4.68,0.10756540806508141,0.0020227348743446782,0.00032909331156361077,0.000224279642161207,0.14242497379655106,0.14242088789479368,0.012405528289221479,0.012390826273698252,0.0029767742167905453,0.002975309587409214,0.0006920695916363684,0.0006901451437570927
4.69,0.10747101852711793,0.0020244306820771385,0.00033098214347404564,0.0002250943691315399,0.1425654090404329,0.1425613919022446,0.012481103145507433,0.01246648871883238,0.002999615247517795,0.0029981524906723678,0.0006970538390760339,0.0006951082633932515
4.7,0.10737672784496155,0.002026081721471229,0.00033289627355514995,0.00022592277639432723,0.14270689059120656,0.1427029426378219,0.012555548536557382,0.012541030180354795,0.0030218864322719696,0.003020432389469363,0.000701874587207385,0.000699909657104314
4.71,0.10728253630770013,0.002027687672196521,0.00033483597790606723,0.00022676501747298516,0.14284941589936295,0.14284553753417129,0.012628806971662243,0.012614393011514125,0.0030435368951771125,0.003042098361309087,0.0007065017681675556,0.0007045194677886002
4.72,0.10718844420640394,0.0020292482114889765,0.0003368015346723041,0.0002276212470029293,0.14299298239519231,0.1429891740030662,0.01270082457665822,0.012686523164372687,0.0030645205448252,0.0030631042139717124,0.0007109072330706567,0.000708909727649143
4.73,0.1070944518341328,0.0020307630141616073,0.00033879322418428615,0.0002284916208417087,0.1431375874924221,0.1431338494391845,0.01277155132028085,0.01275737041635594,0.0030847964856945964,0.0030834089031053225,0.0007150651902421146,0.0007130547939731002
4.74,0.10700055948505138,0.0020322317534073875,0.00034081132798746694,0.0002293762952341183,0.14328322859116227,0.14327956122284036,0.012840941231694103,0.012826888587746055,0.003104329380640536,0.003102976900542842,0.0007189526158519755,0.0007169317585002943
4.75,0.10690676745586103,0.0020336540994847496,0.00034285613031315165,0.00023027542814446633,0.14342990308320935,0.1434263067254804,0.012908952610931834,0.012895035752492845,0.003123089769911047,0.0031217785159682876,0.0007225496332807779,0.0007205208249096984
4.76,0.10681307604438217,0.002035029721042747,0.0003449279166005681,0.00023118917794562321,0.14357760835464717,0.1435740833121315,0.012975548226513922,0.012961774435733986,0.0031410543421159787,0.003139790169004897,0.0007258398492098195,0.000723805644128106
4.7700000000000005,0.10671948555048161,0.0020363582842293226,0.00034702697451294284,0.00023211770435338508,0.14372634179104082,0.14372288834666236,0.01304069550396747,0.013027071802810042,0.003158206161316457,0.0031569946167060436,0.0007288106458496202,0.0007267736060541097
4.78,0.1066259962754117,0.002037639453394746,0.0003491535931203771,0.0002330611676910621,0.1438761007810072,0.14387271919524025,0.013104366700247283,0.013090899833724023,0.0031745348432075104,0.0031733811303773507,0.0007314534210642876,0.000729416078584677
4.79,0.10653260852260615,0.002038872890263832,0.0003513080637844723,0.0002340197298664748,0.14402688272148723,0.14402357323175252,0.013166539066279626,0.013153235486115022,0.003190036680475572,0.0031889456221385615,0.0007337637736029023,0.0007317285930845685
4.8,0.106439322596799,0.002040058254781485,0.0003534906792985737,0.00023499355323153281,0.14417868502145836,0.14417544784134861,0.013227194993017832,0.013214060841633568,0.0032047147108187346,0.0032036907149262106,0.000735741627757136,0.0007337109689800059
4.8100000000000005,0.1063461388047493,0.0020411952044554482,0.0003557017344775204,0.00023598280158765306,0.14433150510739523,0.14432834042600007,0.013286322143322593,0.013273363238440083,0.003218578728795052,0.0032176257568536926,0.0007373912965213947,0.0007353673776719916
4.82,0.10625305745409008,0.002042283395528699,0.0003579415250563045,0.00023698763877888496,0.1444853404269324,0.1444822484080639,0.013343913565467602,0.013331135385012516,0.0032316452365357407,0.0032307667743367574,0.0007387214757805793,0.000736706339552029
4.83,0.10616007885521483,0.002043322481021903,0.000360210349612089,0.00023800823073116817,0.1446401884557993,0.1446371692373063,0.013399967791585254,0.013387375459355866,0.0032439373361192736,0.0032431363681553194,0.0007397451715718262,0.0007377406545678866
4.84,0.10606720331909614,0.0020443121129858355,0.00036250850725139117,0.00023904474323543923,0.14479604670077606,0.14479310039375548,0.013454488913481555,0.01344208718544948,0.0032554845574068736,0.003254763544628503,0.0007404795519434515,0.0007384872592091085
4.8500000000000005,0.10597443115937466,0.002045251940312909,0.00036483629974171095,0.00024009734394425664,0.1449529127070548,0.14495003939509843,0.013507486642946986,0.0134952798942507,0.0032663226288107694,0.0032656834902589083,0.0007409457351705839,0.0007389670173978402
4.86,0.1058817626903199,0.002046141611007357,0.0003671940295255638,0.00024116620035030678,0.14511078406157196,0.14510798379997425,0.013558976347283647,0.013546968560138595,0.0032764931840318923,0.00327593728247777,0.0007411685129667944,0.0007392044451854929
4.87,0.1057891982284751,0.0020469807703094034,0.0003695820011060391,0.00024225148144552122,0.14526965840028083,0.14526693121529632,0.013608979067445404,0.013597173819885455,0.003286043414185258,0.0032855715458737222,0.0007411760236664122,0.0007392273837254493
4.88,0.10569673809159141,0.002047769061828575,0.00037200052029007225,0.00024335335661618274,0.14542953341275933,0.14542687930075715,0.013657521510953785,0.013645921966599417,0.0032950256605026595,0.003294638049581522,0.0007409993712244045,0.000739066620187856
4.89,0.10560438259894411,0.002048506127383831,0.00037444989418844443,0.0002444719958134556,0.14559040684828162,0.14558782577498874,0.013704636023742722,0.013693244922642123,0.0033034969552367954,0.0033031932522717966,0.0007406721916467518,0.0007387554612137137
4.9,0.10551213207183352,0.0020491916062717053,0.0003769304318517186,0.0002456075701857685,0.1457522765224084,0.1457497684220428,0.013750360538779205,0.013739180189265454,0.0033115185124081847,0.0033112977977012292,0.0007402301668548716,0.00073832925540529
4.91,0.10541998683250853,0.0020498251365381748,0.00037944244312981823,0.00024676025089220843,0.14591514032189323,0.14591270509638576,0.013794738499210979,0.013783770771166104,0.0033191551706543976,0.0033190159621483417,0.0007397104920308095,0.0007378248685547817
4.92,0.10532794720538163,0.002050406353713896,0.00038198623979468493,0.00024793021012925465,0.14607899621218223,0.146076633730285,0.013837818759732556,0.013827065078853451,0.003326474797315626,0.0033264150630358813,0.0007391513123096161,0.0007372801261773532
4.93,0.1052360135158743,0.002050934891936862,0.0003845621345561767,0.00024911762019996786,0.14624384224265796,0.14624155233916625,0.013879655461046525,0.013869116804766435,0.0033335476532023733,0.0033335648281607178,0.0007385911363577691,0.000736733231640585
4.94,0.10514418609111686,0.002051410383295149,0.0003871704414564192,0.00025032265389768327,0.14640967655374837,0.14640745902858399,0.01392030788157328,0.013909984776123707,0.003340445728625241,0.003340536736352817,0.0007380682415423223,0.0007362221750852882
4.95,0.10505246525939782,0.002051832458406011,0.0003898114755855886,0.00025154548411876476,0.14657649738306233,0.14657435200043878,0.013959840263339629,0.013949732782339908,0.0033472420536106995,0.0033474033318796614,0.000737620077291723,0.0007357841407014121
4.96,0.10496085135107336,0.002052200745506383,0.00039248555362547677,0.00025278628454117325,0.14674430307300668,0.14674222956055516,0.013998321614469234,0.013988429379171663,0.003354009990953699,0.0033542375217123777,0.0007372826797826804,0.0007354549245981445
4.97,0.10486934469740206,0.0020525148715506703,0.00039519299302170907,0.0002540452284023331,0.14691309207655934,0.14691109012444414,0.014035825485628095,0.014026147666442057,0.0033608225165338013,0.0033611118596041933,0.0007370901033176835,0.0007352683696026929
4.98,0.10477794563135134,0.0020527744615463916,0.0003979341125024405,0.0002553224894548123,0.14708286296494677,0.1470809322249913,0.014072429723935187,0.014062965043859066,0.0033677514965084754,0.0033680978271029005,0.0007370738820426936,0.0007352558301221279
4.99,0.10468665448721381,0.0020529791388419483,0.0004007092318119021,0.00025661824122380494,0.1472536144345291,0.14725175451929928,0.014108216202494361,0.014098962941922366,0.0033748669672881704,0.0033752651167198167,0.0007372625275827716,0.0007354456725785496
5.0,0.10459547160082394,0.002053128525002279,0.0004035186717601391,0.0002579326573410867,0.14742534531405482,0.14742355579597088,0.014143270527249285,0.014134226530604366,0.003382236426059393,0.0033826809254904333,0.0007376810734385231,0.0007358628223421704
5.01,0.10450439730937688,0.002053222239855046,0.00040636275415550926,0.000259265911243034,0.1475980545720219,0.1475963349824383,0.014177681721410096,0.01416884440540045,0.0033899241393129387,0.003390409266010863,0.0007383506719520483,0.0007365283628644193
5.0200000000000005,0.10441343195128283,0.002053259901863669,0.00040924180162704715,0.0002606181759681192,0.14777174132375848,0.14777009115205786,0.014211541888357715,0.01420290825185333,0.003397990476781132,0.003398510302602631,0.0007392882522267996,0.0007374591950934928
5.03,0.10432257586639082,0.002053241127722316,0.00041215613767420223,0.0002619896243203357,0.14794640483939148,0.14794482353208593,0.014244945854557045,0.014236512490441555,0.0034064912787101775,0.003407039720539018,0.0007405062454495237,0.0007386677634393379
5.04,0.10423182939605624,0.0020531655323985376,0.0004151060869546086,0.0002633804287732744,0.14812204455139977,0.14812053151115023,0.014277990793107875,0.014269753901611892,0.0034154772629406693,0.0034160481338858517,0.0007420123819095181,0.00074016185318726
5.05,0.10414119288247292,0.002053032729776305,0.0004180919743070888,0.0002647907608661626,0.1482986600617906,0.14829721464655776,0.014310775828406008,0.014302731232429977,0.003424993477924687,0.0034255805399077133,0.0007438095639535902,0.0007419444624900962
5.0600000000000005,0.1040506666699379,0.0020528423313983524,0.00042111412635748025,0.00026622079233362683,0.14847625115114127,0.1484748726731837,0.014343401626032204,0.014335544788075083,0.0034350788110408814,0.003435675827290652,0.0007458958190653675,0.0007440137542467085
5.07,0.10396025110324203,0.0020525939480968702,0.00042417286948648325,0.0002676706934607864,0.14865481778490874,0.14865350550990186,0.014375969964607549,0.01436829600570988,0.0034457655530353293,0.0034463663406292255,0.000748264330287185,0.0007463630842039493
5.08,0.10386994652875714,0.0020522871889596672,0.000427268531279168,0.0002691406340886715,0.1488343601225246,0.14883311326858006,0.014408583296809496,0.014401087016977954,0.00345707902967618,0.003457677511356394,0.0007509035489334792,0.0007489811111476286
5.09,0.10377975329450351,0.00205192166117385,0.0004304014402869427,0.00027063078360001214,0.14901487852552364,0.14901369626229766,0.014441344297967618,0.014434020198475395,0.003469037301822908,0.003469627556537347,0.0007537973837727918,0.0007518519823896952
5.1000000000000005,0.1036896717492013,0.0020514969710951902,0.0004335719252246406,0.0002721413100346126,0.14919637356467774,0.14919525501239406,0.01447435540458386,0.014467197711137914,0.00348165093741315,0.0034822272494707818,0.0007569254634915978,0.0007549555928996199
5.11,0.10359970224283543,0.002051012723558898,0.00043678031562421893,0.0002736723804623864,0.1493788460288421,0.14937779025741094,0.014507718348951926,0.014500721035517472,0.0034949228620106965,0.003495479767842369,0.0007602634711076917,0.0007582679146374005
5.12,0.10350984512700734,0.0020504685216558016,0.00044002694192357694,0.0002752241613173112,0.14956229693347112,0.14956130296148729,0.014541533692081998,0.014534690503683834,0.0035088482878293803,0.003509380620403846,0.0007637835412594995,0.0007617613896648834
5.13,0.10342010075398989,0.002049863967712895,0.0004433121347169333,0.0002767968175483304,0.14974672752799378,0.1497457943218805,0.01457590035858658,0.01456920483212798,0.003523414722224061,0.0035239176524264337,0.0007674547134186582,0.0007654053780292713
5.14,0.10333046947796731,0.0020491986618971225,0.0004466362259130108,0.00027839051361411293,0.14993213930537053,0.14993126577838112,0.014610915180867323,0.014604360663025062,0.003538602059975915,0.0035390711345471004,0.0007712434356399456,0.0007691666562372745
5.15,0.10324095165334413,0.0020484722040343684,0.0004499995471789475,0.00028000541196604445,0.15011853400880426,0.15011771902011972,0.014646672448783704,0.014640252111860264,0.0035543827536095307,0.003554813929415701,0.0007751141056431265,0.0007730099528657774
5.16,0.10315154763627987,0.002047684192142185,0.000453402431283223,0.0002816416743662842,0.15030591364153523,0.1503051559954116,0.014683263468395324,0.01467697032643045,0.0035707220670282425,0.003571111741273114,0.0007790296444483147,0.0007768985167615483
5.17,0.10306225778407807,0.002046834222877436,0.00045684521164801595,0.00028329946153604624,0.15049428047480262,0.15049357891955495,0.014720776121922796,0.014714603049672093,0.003587578405220171,0.0035879234411204664,0.0007829520882687291,0.0007807947035445295
5.18,0.10297308245465331,0.0020459218922397326,0.000460328221784323,0.0002849789322674212,0.15068363705553267,0.15068299028270715,0.014759294429634195,0.01475323418562624,0.0036049037187844135,0.003605201467024699,0.0007868431901982831,0.0007846605716217425
5.19,0.10288402200743363,0.0020449467945624633,0.0004638517962938238,0.0002866802446277461,0.1508739862157782,0.15087339285923917,0.014798898117739157,0.01479294337121928,0.003622643981302076,0.0036228922962955323,0.0007906650217144318,0.0007884584792705596
5.2,0.1027950768029946,0.0020439085229533305,0.00046741627036794853,0.00028840355542669727,0.15106533108058784,0.15106478971561899,0.01483966219439381,0.014833805554687274,0.003640739731359588,0.0036409369830288085,0.0007943805627306233,0.0007921516692483976
5.21,0.10270624720279997,0.0020428066695643565,0.0004710219796955073,0.0002901490199747059,0.15125767507623777,0.1512571842186965,0.014881656540488564,0.014875890587443763,0.003659126675856328,0.0036592717561561017,0.0007979542696148201,0.0007957048328677274
5.22,0.10261753356873626,0.0020416408259542607,0.0004746692599759683,0.00029191679172413387,0.15145102193799076,0.1514505800434165,0.014924945519133814,0.014919262833497982,0.003677736346993754,0.003677828671602157,0.0008013526129460047,0.0007990846438765686
5.23,0.10252893626505255,0.0020404105813938145,0.00047835844894805746,0.00029370702420195016,0.151645375720328,0.1516449811831393,0.014969587610021762,0.014963980803429422,0.0036964968091233175,0.0036965363143330876,0.000804544578329569,0.0008022602557069547
5.24,0.1024404556557954,0.002039115525121815,0.0004820898837820664,0.0002955198683416427,0.15184074080262633,0.15184039195522558,0.015015635064713706,0.01501009680866261,0.003715333400936771,0.003715320535274458,0.0008075021149629436,0.0008052037475607676
5.25,0.10235209210626195,0.002037755245169137,0.0004858639026465994,0.0002973554742560225,0.15203712189868313,0.15203681701075666,0.015063133593052669,0.01505765664714076,0.0037341695127928176,0.0037341052242112482,0.000810200534594685,0.0008078905213864118
5.26,0.10226384598341198,0.0020363293277867456,0.0004896808450602919,0.00029921399132604165,0.15223452406529248,0.15223426134286555,0.015112122078281942,0.015106699317211536,0.0037529273863050605,0.003752813104593855,0.0008126188495438669,0.0008102996382710614
5.2700000000000005,0.10217571765431899,0.002034837359090602,0.0004935410506234916,0.0003010955670070814,0.15243295270856905,0.15243273029337345,0.015162632321395364,0.01515725676107138,0.0037715289259843132,0.003771366540600951,0.0008147400437579222,0.0008124140892853404
5.28,0.10208770748706542,0.0020332789241059857,0.0004974448596932746,0.0003030003475679166,0.15263241359272683,0.15263222956135536,0.015214688820837097,0.015209353643339085,0.0037898965185334532,0.0037896883521213454,0.0008165512794100493,0.0008142210017858531
5.29,0.10199981585097362,0.0020316536065614343,0.0005013926138310865,0.00030492847858099026,0.15283291284812606,0.15283276521134326,0.015268308586335877,0.01526300716369633,0.003807953847218215,0.003807702625291398,0.0008180440321012838,0.0008157117759139965
5.3,0.10191204311622215,0.0020299609893008608,0.0005053846555078678,0.0003068801043788483,0.15303445697839635,0.15303434368038893,0.015323500987868499,0.01531822690477469,0.003825626692645301,0.003825335509294092,0.0008192141554026477,0.0008168821504881407
5.3100000000000005,0.10182438965379603,0.002028200654315526,0.0005094213279264181,0.00030885536804703406,0.15323705286786193,0.15323697178564188,0.015380267642463252,0.015375014717765367,0.003842843711449717,0.0038425159917210294,0.0008200618755083156,0.0008177322000655352
5.32,0.10173685583506753,0.0020263721831419446,0.0005135029749254727,0.0003108544115200118,0.15344070778849428,0.15344065673117768,0.01543860233907779,0.015433364645815573,0.003859537183558359,0.0038591766427948926,0.0008205917171331123,0.0008182662634865778
5.33,0.10164944203291881,0.0020244751557569884,0.0005176299419566988,0.0003128773760003867,0.15364542940811532,0.1536454061163255,0.015498491004308335,0.015493262888636394,0.0038756437216171946,0.003875254322050381,0.0008208123655855104,0.0008184928096923727
5.34,0.10156214862091062,0.0020225091514518567,0.0005218025753812583,0.0003149244019873265,0.15385122579644417,0.15385122794170059,0.015559911706279905,0.015554687804936407,0.0038911049305312417,0.0038906908357567715,0.0008207364649095439,0.0008184242397391017
5.3500000000000005,0.10147497597311528,0.0020204737488818125,0.0005260212224307281,0.00031699562858023,0.1540581054318011,0.1540581306159865,0.01562283470002157,0.015617609956262157,0.0039058680128292167,0.0039054335404884455,0.0008203803603663573,0.0008180766336849388
5.36,0.10138792446432277,0.002018368526005787,0.00053028623141671,0.0003190911941324259,0.1542660772076161,0.1542661229624649,0.015687222513886212,0.015681992192131844,0.003919886312317544,0.003919435885414657,0.0008197637896074639,0.0008174694464599952
5.37,0.10130099447047414,0.002016193059489524,0.0005345979522779487,0.0003212112364856523,0.154475150439346,0.15447521422591848,0.01575303007758677,0.01574778977633784,0.003933119789760298,0.003932657887421698,0.000818909529023415,0.0008166251594694529
5.38,0.10121418636787993,0.002013946925668364,0.0005389567357241276,0.00032335589243359664,0.15468533486954783,0.15468541407780023,0.015820204889518408,0.01581495055288329,0.0039455354237993845,0.0039450665315712286,0.0008178430001883896,0.00081556889233525
5.39,0.10112750053382769,0.002011629699769202,0.00054336293420576,0.00032552529839335875,0.15489664067434816,0.1548967326227455,0.01588868722634018,0.015883415153886915,0.003957107535242699,0.003956636095914234,0.0008165918462879063,0.000814327984713259
5.4,0.10104093734607744,0.0020092409564753666,0.0005478169011503553,0.00032771958978372595,0.1551090784682856,0.15510918040340016,0.015958410390872757,0.01595311724589976,0.003967818028574044,0.003967348393768333,0.0008151854827218585,0.0008129315523852654
5.41,0.10095449718343374,0.0020067802693404246,0.0005523189918115179,0.0003299389019879584,0.15532265931016553,0.15532276840639625,0.01602930100034783,0.01602398381657366,0.003977656550397057,0.003977192933483309,0.0008136546319015281,0.0008114100275875558
5.42,0.1008681804246514,0.002004247211917942,0.0005568695621143149,0.0003321833690108633,0.15553739470671957,0.15553750806596156,0.016101279310532846,0.01609593549708066,0.003986620560201715,0.003986166991275297,0.0008120308472427951,0.0008097946878038442
5.43,0.10078198744978906,0.0020016413563226365,0.0005614689701545217,0.00033445312502422553,0.15575329661847093,0.1557534112699699,0.016174259578807693,0.016168886923630055,0.0039947153175283745,0.003994275600646802,0.0008103460364594639,0.0008081171840608192
5.44,0.1006959186394063,0.0019989622740475,0.0005661175754454462,0.0003367483036562646,0.15597037746314157,0.15597049036320243,0.016248150459848176,0.016242747131443025,0.004001953781145318,0.004001531454424168,0.0008086319884554882,0.0008064090720587558
5.45,0.10060997437452812,0.0019962095360526178,0.0005708157388255586,0.0003390690379312389,0.15618865011930438,0.15618875815127353,0.01632285543499279,0.016317419982602388,0.004008356424666459,0.004007954723640239,0.0008069199116853554,0.0008047013543261983
5.46,0.10052415503641043,0.001993382712914382,0.0005755638224194115,0.0003414154602019437,0.15640812792956638,0.1564082279037251,0.01639827327224097,0.016392804624292268,0.004013950970652047,0.004013572795212639,0.0008052399903171192,0.0008030240398895216
5.47,0.10043846100770537,0.001990481373564279,0.0005803621906856904,0.00034378770318355123,0.15662882470482486,0.1566289133583112,0.016474298516197194,0.016468795977353068,0.004018772047825081,0.004018419933199624,0.0008036209654420645,0.000801405727749227
5.48,0.10035289267083058,0.001987505087182484,0.0005852112090707351,0.000346185898632001,0.15685075472494248,0.15685082872189327,0.016550822001203613,0.016545285247691055,0.004022860772199266,0.004022536864095372,0.0008020897417075901,0.0007998732160494626
5.49,0.10026745040904217,0.0019844534218016463,0.0005901112448043477,0.0003486101782002038,0.1570739327422217,0.157073988673762,0.01662773139059226,0.016622160464052627,0.0040262642625030765,0.004025970296822834,0.0008006710301131648,0.0007984511459682153
5.5,0.10018213460631387,0.001981325944601764,0.0005950626670561121,0.00035106067350199055,0.15729837398266255,0.15729840836718623,0.016704911735214267,0.016699307035128896,0.004029035092514732,0.004028772379875534,0.0007993870271079118,0.0007971616814081983
5.51,0.10009694564639915,0.0019781222227912565,0.0006000658458482633,0.00035353751517064325,0.1575240941464422,0.15752410342969014,0.016782246048478555,0.016776608323070263,0.004031230687122189,0.004031000102138194,0.0007982571332760813,0.0007960242279558827
5.5200000000000005,0.10001188391426297,0.0019748418220402186,0.0006051211536224343,0.00035604083430484934,0.15775110940974457,0.15775108996523457,0.016859615898180635,0.016853946233958084,0.004032912673263667,0.0040327146488223775,0.0007972977177601592,0.0007950551967077502
5.53,0.09992694979487382,0.0019714843078517674,0.0006102289640494973,0.00035857076139222954,0.15797943642404277,0.1579793845533075,0.016936902006609245,0.016931201816579033,0.004034146188015342,0.004033980714584828,0.0007965219260341883,0.0007942678102637046
5.54,0.09984214367386102,0.001968049244808867,0.0006153896524558888,0.0003611274267711906,0.15820909231597113,0.1582090042490698,0.01701398486003569,0.017008255870550215,0.004034999157163099,0.004034865787424735,0.00079593953579149,0.000793671957577402
5.55,0.09975746593694268,0.0019645361970432873,0.0006206035956211053,0.000363710960360919,0.15844009468624165,0.15843996658215076,0.01709074532118393,0.017084989557680785,0.004035541549900046,0.00403543940783635,0.0007955568606163865,0.000793274094398555
5.5600000000000005,0.09967291697054037,0.001960944727738223,0.0006258711720512622,0.000366321492009547,0.15867246160836856,0.15867228955565693,0.017167065243359758,0.017161285014786642,0.004035844620414508,0.004035772415669214,0.0007953767019870384,0.0007930771930624303
5.57,0.0995884971612746,0.0019572743994693553,0.0006311927616202695,0.00036895915127388434,0.15890621162643015,0.1589059916437634,0.01724282808044819,0.017237025962813846,0.004035980143633822,0.004035936190188494,0.0007953983492789973,0.0007930807387381833
5.58,0.09950420689612116,0.0019535247741622186,0.0006365687456053593,0.00037162406727020425,0.1591413637521697,0.15914109178916291,0.01731791949088901,0.01731209830962044,0.0040360196550750516,0.004036001894785812,0.0007956176273005156,0.0007932807734043479
5.59,0.099420046562404,0.0019496954129714084,0.0006419995067794559,0.0003743163690259621,0.1593779374620219,0.1593776093998791,0.01739222793154127,0.017386390742878177,0.004036033703471276,0.004036039733314567,0.0007960269905105122,0.0007936699857822305
5.6000000000000005,0.09933601654739732,0.0019457858766962488,0.0006474854288072152,0.00037703618482609613,0.1596159526924552,0.15961556434494284,0.017465645237006555,0.0174597953087563,0.004036091123960972,0.0040361182272299345,0.0007966156607714936,0.0007942378450742638
5.61,0.09925211723924221,0.0019417957248286655,0.0006530268972539943,0.00037978364308699497,0.15985542983650802,0.15985497695081108,0.01753806718336648,0.017532207974628733,0.004036258341400867,0.004036303522507723,0.0007973698096499504,0.000794970778645876
5.62,0.09916834902593408,0.001937724516537287,0.0006586242983743773,0.0003825588716601658,0.16009638973727291,0.16009586799508213,0.017609394029172165,0.01760352916959107,0.004036598709131312,0.00403665873107073,0.0007982727784217047,0.0007958523873874412
5.63,0.09908471229588756,0.0019335718100634836,0.0006642780196806086,0.0003853619980631606,0.16033885368273104,0.16033825870128382,0.01767953103414044,0.017673664302400027,0.004037171892676383,0.004037243317313255,0.0007993053366668335,0.0007968636997652823
5.64,0.0990012074375457,0.001929337163122824,0.0006699884495695585,0.000388193149138516,0.16058284339843354,0.16058217073174674,0.017748388949662797,0.017742524251584513,0.004038033303011446,0.0040381125331236944,0.0008004459731125735,0.0007979834584581624
5.65,0.09891783483969974,0.0019250201324894078,0.0006757559773724608,0.0003910524514871838,0.16082838104063057,0.16082762618071555,0.01781588448005067,0.017810025826307196,0.004039233586379254,0.004039316909704382,0.0008016712175091811,0.0007991884377176461
5.66,0.09883459489106627,0.0019206202744292966,0.0006815809930067473,0.00039394003095338803,0.16107548918753167,0.16107464756577983,0.017881940709948196,0.0178760921934078,0.004040818174754435,0.004040901808526343,0.0008029559869449088,0.0008004537856542981
5.67,0.09875148798079536,0.0019161371442031339,0.0006874638872957917,0.00039685601306871376,0.1613241908311025,0.16132325781967438,0.017946487497130903,0.017940653270038354,0.004042826901670793,0.004042907038023458,0.0008042739545430777,0.0008017533892505924
5.68,0.09866851449820402,0.001911570296204701,0.0006934050516740342,0.00039980052287802437,0.16157450936698226,0.16157348028037788,0.018009461826508755,0.018003646077531243,0.004045293686253615,0.004045366537337003,0.0008055979338834618,0.0008030602553681376
5.69,0.09858567483214387,0.0019069192846501437,0.0006994048773663053,0.0004027736842324714,0.16182646858363725,0.16182533868025573,0.01807080812335471,0.018065015054773426,0.004048246287219115,0.004048308129764422,0.0008069002746715626,0.0008043469033509609
5.7,0.09850296937245417,0.0019021836620218835,0.000705463756865754,0.0004057756210542607,0.16208009265237422,0.16207885713623327,0.018130478526803273,0.018124712331655246,0.004051706131146915,0.004051753350118759,0.0008081532671369018,0.0008055857668658462
5.71,0.09842039850827788,0.00189736298077392,0.0007115820819052487,0.00040880645603991184,0.16233540611386843,0.16233406013634877,0.018188433116044678,0.01818269795557015,0.004055688210730324,0.004055717341017839,0.0008093295444204784,0.0008067495944601433
5.72,0.09833796262895689,0.001892456792383257,0.0007177602445800346,0.00041186631112921646,0.16259243386604538,0.16259097252779497,0.018244640094103204,0.018238940075555377,0.004060201057566104,0.004060208823769784,0.0008104024837543022,0.0008078118489400765
5.73,0.09825566212409242,0.0018874646472504253,0.0007239986369178553,0.0004149553078320878,0.16285120115073326,0.16284961950356447,0.018299075924353758,0.018293415079195796,0.004065246785689425,0.004065230139243425,0.000811346597355822,0.0008087470972419908
5.74,0.09817349738321113,0.0018823860950085702,0.0007302976507084225,0.00041807356666723194,0.1631117335386314,0.16311002658760998,0.0183517254195813,0.018346107682287283,0.004070821203885799,0.004070777357366495,0.0008121379084613523,0.0008095313860039255
5.75,0.09809146879562292,0.0018772206846371375,0.0007366576770841959,0.00042122120721188594,0.16337405691405493,0.16337221961957482,0.01840258178374299,0.018397010971089145,0.004076913994818909,0.004076840452420072,0.0008127543072191656,0.00081014259771095
5.76,0.09800957675091482,0.0018719679639040976,0.0007430791069467091,0.00042439834849261615,0.16363819745915364,0.16363622473919648,0.018451646606347794,0.018446126397712703,0.004083508957357651,0.0040834035422321335,0.0008131758830671743,0.000810560783389036
5.7700000000000005,0.0979278216379349,0.0018666274804424177,0.0007495623297302245,0.0004276051078591081,0.16390418163603115,0.1639020683684187,0.018498929808103526,0.018493463726347414,0.004090584306599254,0.004090445183773994,0.0008133852254488261,0.0008107684642908453
5.78,0.09784620384632348,0.001861198780023443,0.0007561077349613754,0.00043084160287776285,0.1641720361702923,0.16416977719507742,0.01854444954159007,0.01853904093506742,0.004098113030444495,0.004097938725550421,0.0008133676928601119,0.0008107509028398852
5.79,0.09776472376499612,0.0018556814082195672,0.0007627157104934668,0.0004341079492604649,0.1644417880309348,0.16443937815285992,0.018588232042805686,0.018582884068294447,0.004106063291580142,0.004105852705350799,0.000813111640791675,0.0008104963323454228
5.8,0.09768338178318814,0.0018500749091749924,0.0007693866434728136,0.00043740426254856857,0.1647134644116761,0.16471089840276676,0.018630311439761016,0.01862502704659974,0.0041143988755578675,0.004114151293418189,0.000812608609997767,0.0008099961478222895
5.8100000000000005,0.0976021782892964,0.00184437882688826,0.0007761209189816043,0.00044073065643601694,0.16498709270955203,0.16498436531167116,0.018670729515239515,0.018665511430548065,0.004123079673419738,0.004122794770733407,0.0008118534675318756,0.0008092450497798609
5.82,0.09752111367243543,0.0018385927034785254,0.0007829189215691201,0.00044408724473044003,0.16526270050494674,0.16525980643259786,0.018709535429774604,0.018704386144996477,0.0041320621978968575,0.004131740040310916,0.0008108445025740707,0.0008082411431544756
5.83,0.09744018832075341,0.0018327160809121779,0.0007897810333901134,0.00044747413945600556,0.16554031553794601,0.16553724948096615,0.018746785401347665,0.018741707160216947,0.0041413001205583555,0.004140941159931799,0.0008095834691346226,0.0008069859834982651
5.84,0.09735940262234877,0.0018267485000826866,0.000796707634929561,0.00045089145185528423,0.16581996568599777,0.16581672231249556,0.018782542349480735,0.018777537137250278,0.004150744829772179,0.004150349895219563,0.0008080755805046635,0.0008054845750642414
5.8500000000000005,0.09727875696542654,0.0018206895005299373,0.000803699105155431,0.00045433929270188855,0.16610167894038952,0.1660982528996655,0.018816875503304686,0.01881194503736694,0.004160345998407422,0.004159916283448695,0.0008063294509632613,0.000803745316098059
5.86,0.09719825173762686,0.0018145386212111703,0.0008107558206873478,0.00045781777155085024,0.16638548338057646,0.16638186930618204,0.01884985997542188,0.01884500569763503,0.0041700521560805726,0.004169589201158175,0.0008043569851530208,0.0008017798923667385
5.87,0.09711788732641224,0.0018082954000142593,0.0008178781560381765,0.00046132699716849856,0.16667140714921302,0.1666675996619773,0.01888157630743592,0.01887679937778941,0.004179811260762278,0.004179316932059862,0.0008021732178988827,0.0007996031206438659
5.88,0.09703766411849202,0.0018019593742586437,0.0008250664828750587,0.000464867077077713,0.16695947842485737,0.16695547213609885,0.01891210998731907,0.018907411279169395,0.0041895712617296965,0.004189047726189443,0.0007997961042391921,0.000797232742709042
5.89,0.09695758250111197,0.001795530079540697,0.0008323211713232581,0.0004684381187765041,0.16724972539618221,0.16724551491092043,0.01894155094515071,0.018936931042091487,0.0041992806512212155,0.004198730348321078,0.0007972462649732392,0.0007946891744836648
5.9,0.096877642860278,0.0017890070512933676,0.0008396425880690117,0.00047204022803626344,0.1675421762318905,0.16753775615216426,0.018969993025589105,0.018965452219813272,0.004208888994103432,0.004208314604738916,0.0007945466859453632,0.0007919952090738036
5.91,0.09679784558242233,0.0017823898232443014,0.0008470310977131135,0.0004756735109339161,0.16783685905360812,0.16783222398181863,0.01899753344723365,0.01899307173942333,0.004218347437248582,0.0042177518498824895,0.0007917223821500841,0.0007891756841402753
5.92,0.09671819105282609,0.0017756779289292979,0.0008544870613782507,0.00047933807171318676,0.16813380190437144,0.16812894644669996,0.01902427224542791,0.01901988934629628,0.00422760918744558,0.004226995462364158,0.0007888000243454485,0.0007862571115069272
5.93,0.09663867965669226,0.001768870900573205,0.0008620108375048119,0.0004830340144401646,0.16843303271933863,0.16842795148921041,0.01905031170853988,0.019046007041769286,0.004236629959287086,0.004236001290990998,0.0007858075397884079,0.0007832672806955543
5.94,0.09655931177878685,0.0017619682694807182,0.0008696027814671936,0.0004867614424206579,0.1687345792939574,0.16872926691562284,0.01907575580688814,0.019071528513713076,0.004245368385909387,0.00424472806436782,0.0007827736892380699,0.0007802348381709123
5.95,0.096480087803549,0.0017549695658729547,0.0008772632456093277,0.0004905204584133571,0.16903846925213628,0.16903292036419515,0.019100709620364142,0.019096558565387056,0.004253786390730596,0.004253137761963899,0.0007797276284655652,0.0007771888508116831
5.96,0.09640100811439467,0.001747874319590892,0.0008849925783067647,0.0004943111640365316,0.16934473001262873,0.16933893927166466,0.01912527876642045,0.019121202545083094,0.004261849517089189,0.0042611959433571656,0.0007766984601715876,0.0007741583593805501
5.97,0.09632207309486418,0.0017406820589442873,0.0008927911252740728,0.0004981336609617415,0.16965338875674263,0.16964735084100724,0.019149568835747033,0.019145565782906715,0.004269527215882363,0.0042688720361745425,0.0007737147867743488,0.0007711719321505939
5.98,0.09624328312765229,0.0017333923116247263,0.0009006592283249404,0.0005019880497343365,0.16996447239304757,0.16995818200619084,0.019173684834061788,0.01916975303397095,0.004276793085985275,0.004276139577164884,0.0007708042667182724,0.0007682572218357109
5.99,0.09616463859456914,0.0017260046048406252,0.0009085972253828345,0.0005058744300612261,0.17027800752254407,0.17027145939728783,0.01919773063727348,0.019193867934649944,0.004283625069525954,0.004282976408578776,0.0007679931861872547,0.0007654405369770245
6.0,0.09608613987764514,0.0017185184640915452,0.0009166054514153643,0.0005097929017949809,0.17059402040413474,0.1705872093061096,0.019221808463239398,0.01921801247564403,0.004290005601880864,0.004289364829677567,0.0007653060524255295,0.0007627464352246704
6.01,0.09600778735746474,0.001710933414891258,0.0009246842367964803,0.0005137435632143195,0.17091253691686603,0.17090545764835596,0.01924601835937878,0.019242286490360527,0.004295921711957362,0.00429529169900178,0.0007627652133805896,0.000760197341868718
6.0200000000000005,0.09592958141438857,0.0017032489815740348,0.0009328339083580772,0.0005177265123919028,0.171233582524291,0.17122622992814485,0.01927045771456548,0.019266787167953936,0.0043013650794847536,0.004300748494053153,0.0007603905155519897,0.0007578132056806908
6.03,0.09585152242813777,0.0016954646876463642,0.000941054788949458,0.0005217418467005075,0.17155718223690997,0.17154955120024695,0.019295220793964063,0.019291608588893894,0.0043063320455623,0.004305731324283357,0.0007581990012539563,0.0007556111952737865
6.04,0.09577361077758084,0.0016875800560463006,0.0009493471973165413,0.0005257896624968339,0.17188336057393627,0.17187544603214633,0.019320398300685326,0.019316841287388087,0.00431082357894752,0.004310240900721851,0.0007562046537152867,0.0007536054411012572
6.05,0.09569584684125587,0.0016795946086070046,0.0009577114482866023,0.0005298700557858638,0.17221214152561615,0.17220393846607251,0.019346076967430292,0.01934257184359467,0.0043148452010122185,0.004314282463727892,0.0007544181946208539,0.0007518068307206249
6.0600000000000005,0.09561823099639,0.0016715078670621608,0.0009661478520897049,0.0005339831210235957,0.17254354851334952,0.17253505197938068,0.019372339177731845,0.019368882505528262,0.004318406868396352,0.004317865669460019,0.0007528469357431788,0.000750222857529792
6.07,0.09554076361978403,0.0016633193522075373,0.0009746567147708163,0.0005381289521402266,0.17287760435144506,0.17286880944615746,0.0193992626221835,0.019395850845530305,0.004321522819491719,0.004321004439749032,0.000751494690668153,0.0007488575291354493
6.08,0.09546344508770233,0.0016550285839542767,0.000983238338498893,0.0005423076422559348,0.1732143312073049,0.1732052330974554,0.019426919987918012,0.019423549450252153,0.004324211383554655,0.004323716774997877,0.0007503617458013423,0.0007477113351122
6.09,0.09538627577506631,0.0016466350821602305,0.0009918930203305365,0.000546519282796254,0.17355375056082067,0.17354434448059664,0.019455378683431945,0.01945204564543701,0.004326494756202948,0.004326024533703787,0.0007494448906655293,0.0007467812738184421
6.1000000000000005,0.09530925605653451,0.0016381383656245418,0.0010006210535458138,0.0005507639646218365,0.17389588316499882,0.17388616441996874,0.01948470060155927,0.019481401259216824,0.004328398746103801,0.004327953182706068,0.0007487375100545535,0.0007460609409157826
6.11,0.09523238630516673,0.0016295379534199128,0.0010094227260886157,0.0005550417764901283,0.17424074900438313,0.17423071297514525,0.019514941917776696,0.019511672420250648,0.004329952491637812,0.004329531517981877,0.0007482297314247432,0.0007455406732148617
6.12,0.09515566689428567,0.0016208333630380878,0.0010182983225277553,0.0005593528068779108,0.17458836725588256,0.17457800940197643,0.019546152928921146,0.0195429093964421,0.004331188156122323,0.0043307913635253215,0.0007479086299966298,0.000745207750206589
6.13,0.09507909819542348,0.0016120241125108237,0.001027248121904023,0.0005636971418176984,0.17493875624612443,0.17492807210968309,0.019578377926364965,0.01957515646771668,0.00433214059831144,0.004331767245410845,0.0007477584806139248,0.0007450466427414426
6.140000000000001,0.09500268057899675,0.0016031097196602673,0.0010362723984442823,0.000568074865611834,0.17529193341086113,0.17528091862040185,0.019611655108853654,0.01960845183877069,0.004332847026358166,0.004332496049777035,0.0007477610577915073,0.000745039309599349
6.15,0.09492641441567784,0.0015940897009016908,0.001045371422947028,0.0005724860619551464,0.1756479152554924,0.17563656552947293,0.01964601653379816,0.019642827589755996,0.004333346638659918,0.0043330166665001,0.0007478959756959114,0.0007451655345604991
6.16,0.0948503000739862,0.0015849635735953882,0.00105454546023509,0.0005769308113379168,0.17600671731132067,0.1759950284618661,0.019681488100662392,0.019678309659312276,0.004333680248393534,0.004333369617278038,0.0007481410574285974,0.0007454032931235588
6.17,0.09477433792186218,0.0015757308545545357,0.0010637947708396212,0.0005814091929075005,0.17636835409625107,0.17635632203259988,0.01971808957418375,0.01971491786714097,0.004333889903957555,0.0043335966788831115,0.0007484727336510844,0.0007457291485160056
6.18,0.0946985283266244,0.0015663910600558495,0.0010731196109574626,0.0005859212839247618,0.17673283907356208,0.17672045980571127,0.019755834639948233,0.01975266596892311,0.004334018502635928,0.004333740499401273,0.0007488664573749304,0.000746118664622486
6.19,0.09462287165396788,0.001556943706948033,0.0010825202314492799,0.0005904671588474741,0.17710018461027133,0.17708745425225914,0.019794730992028775,0.019791561743272013,0.004334109401114006,0.004333844211146243,0.0007492971281379823,0.0007465468282887855
6.2,0.09454736826878474,0.0015473883118701792,0.0010919968787028722,0.0005950468900657313,0.17747040193699704,0.17745731671038456,0.01983478045329079,0.019831607111221672,0.004334206029110277,0.004333951046497475,0.0007497395196480738,0.0007469884757220768
6.21,0.09447201853488352,0.0015377243915217775,0.0011015497942707952,0.0005996605475466765,0.1778435011075672,0.17783005734466073,0.019875979124435617,0.01987279828444599,0.004334351506365408,0.004334103956395552,0.0007501687007334112,0.0007474187127414211
6.22,0.09439682281503892,0.0015279514627444257,0.0011111792150444444,0.0006043081986675247,0.17821949095864298,0.17820568510576962,0.01991831756031459,0.01991512594062783,0.004334588267262518,0.004334345236280512,0.0007505604434498991,0.0007478133222207362
6.23,0.09432178147065784,0.0015180690428167054,0.001120885372902336,0.000608989908148061,0.1785983790698893,0.1785842076904487,0.019961780971481602,0.01995857542413404,0.004334957695263597,0.004334716161903174,0.0007508916099752128,0.0007481491508869453
6.24,0.09424689486225901,0.0015080766491202269,0.0011306684953105162,0.0006137057381430111,0.17898017172487712,0.17896563150246436,0.02000634944924684,0.020003126970152607,0.00433549977170955,0.004335256638420049,0.0007511405135325333,0.0007484044707517512
6.25,0.09417216334908218,0.0014979737994416098,0.001140528804782548,0.000618455747790847,0.17936487387204636,0.17934996161332606,0.020051998211073396,0.020048755948870678,0.004336252739488344,0.004336004864505583,0.0007512872451371777,0.0007485593065865714
6.26,0.09409758728900286,0.0014877600122815693,0.0011504665191743868,0.0006232399935122146,0.17975248908610908,0.17973720172369312,0.020098697864014525,0.020095433128172857,0.00433725278584518,0.004336997015368382,0.0007513139627768339,0.0007485957260868759
6.2700000000000005,0.09402316703909008,0.0014774348061905584,0.0011604818518726745,0.0006280585291413843,0.18014301953100542,0.18012735412618142,0.020146414685022762,0.02014312495266779,0.004338533746793161,0.004338266946469105,0.0007512051383784524,0.0007484980883525338
6.28,0.0939489029546543,0.0014669977009447166,0.0011705750112547264,0.0006329114050593887,0.18053646592173678,0.18052041966713617,0.020195110912908376,0.020191793834825944,0.004340126833717761,0.004339845919751895,0.0007509477576164159,0.0007482532455043156
6.29,0.09387479539012134,0.0014564482165901893,0.0011807462014630232,0.0006377986691958881,0.1809328274891051,0.18091639771115808,0.02024474505313023,0.020241398458512805,0.004342060387294566,0.004341762356293799,0.0007505314728710744,0.0007478506977918187
6.3,0.09380084469849947,0.0014457858740506424,0.0011909956220002016,0.0006427203664394199,0.18133210194335092,0.18131528610474845,0.020295272189294167,0.02029189408965948,0.004344359657448393,0.004344041615386374,0.0007499487049429376,0.0007472826973220492
6.3100000000000005,0.09372705123128355,0.001435010195351083,0.0012013234675976037,0.0006476765384881844,0.1817342854395676,0.18171708114152096,0.020346644301305616,0.02034323289320028,0.00434704661325469,0.0043467058026038785,0.0007491946945066275,0.0007465443026646312
6.32,0.09365341533898786,0.0014241207031169267,0.0012117299289258199,0.0006526672246458531,0.182139372544178,0.18212177752860725,0.020398810587348493,0.02039536425423094,0.004350139784175866,0.0043497736093840444,0.0007482675043775089,0.0007456333829480855
6.33,0.09357993737059189,0.0014131169211779593,0.0012222151921505997,0.0006576924611003676,0.18254735620175921,0.1825293683532756,0.02045171778626198,0.020448235099312484,0.004353654132138729,0.004353260183080465,0.000747167971024254,0.0007445505732981417
6.34,0.09350661767338408,0.0014019983747992626,0.0012327794388262703,0.0006627522809452557,0.18295822770280523,0.1829398450507007,0.020505310499071783,0.020501790217053895,0.004357600956602425,0.0043571770300481205,0.0007458996104610094,0.0007432991828615343
6.3500000000000005,0.09343345659368651,0.001390764589974225,0.0012434228465281194,0.0006678467150003087,0.18337197665395166,0.18335319737385092,0.020559531508386186,0.020555972576627113,0.0043619878346703445,0.004361531953129827,0.0007444684804269741,0.0007418850605489524
6.36,0.09336045447640728,0.001379415094017844,0.0012541455888666064,0.0006729757913568335,0.18378859094768174,0.18376941336329722,0.02061432209130487,0.020610723639869377,0.004366818593158683,0.004366329021397775,0.0007428830015072663,0.0007403164190655787
6.37,0.09328761166441879,0.0013679494161564776,0.0012649478345885257,0.0006781395348873787,0.1842080567335671,0.18418847931809523,0.02066962232537861,0.020665983666219745,0.004372093314671588,0.004371568573649398,0.0007411537416999181,0.0007386036225298653
6.38,0.09321492849971236,0.0013563670865437416,0.0012758297490691461,0.0006833379685602381,0.18463035839202036,0.18461037976959815,0.020725371387161573,0.020721692010827297,0.004377808378606574,0.004377247256712735,0.000739293171466926,0.000736758944658078
6.390000000000001,0.09314240532247098,0.0013446676371131616,0.0012867914933849534,0.0006885711124873239,0.18505547850788417,0.1850350974546835,0.02078150783895083,0.020777787410153792,0.004383956532993949,0.004383358094578682,0.0007373153905589902,0.0007347962981967271
6.4,0.09307004247146722,0.0013328506013827734,0.0012978332248572144,0.00069383898443931,0.18548339784608103,0.1854626132915378,0.020837969904409448,0.020834208257394238,0.00439052699918463,0.00438989059038164,0.0007352358352719079,0.0007327309455114062
6.41,0.09299784028373992,0.0013209155147642093,0.0013089550967464447,0.0006991415997354977,0.18591409532865555,0.1858929063562016,0.020894695731190183,0.02089089286399215,0.004397505606245744,0.004396830857768208,0.0007330709702486615,0.0007305791923464255
6.42,0.09292579909491039,0.0013088619143069025,0.0013201572587711041,0.0007044789714854005,0.18634754801329123,0.18632595386131356,0.020951623639462014,0.02094777970816253,0.004404874954406779,0.004404161782140648,0.0007308379713357738,0.0007283580736441309
6.43,0.09285391923912556,0.0012966893388188794,0.0013314398572106256,0.0007098511107557215,0.18678373107366752,0.18676173113598438,0.021008692355767522,0.02100480766767987,0.004412614605143972,0.004411863207558042,0.0007285544047803683,0.00072608503430871
6.44,0.09278220104856061,0.0012843973294458522,0.001342803034326323,0.0007152580260516572,0.1872226177803249,0.1872002116068039,0.021065841229859217,0.02106191623690279,0.0044207012947588,0.004419912148044602,0.000726237907898053,0.0007237776120447847
6.45,0.0927106448538666,0.001271985429255551,0.0013542469290612758,0.0007206997239990187,0.18766417948469538,0.18764136678144183,0.02112301043700171,0.021119045728266173,0.004429109171333323,0.004428283021862711,0.0007239058780896812,0.0007214531278094682
6.46,0.09263925098403192,0.0012594531834828615,0.0013657716769976957,0.0007261762090458035,0.18810838560385434,0.18808516623355942,0.021180141162147947,0.02117613745654623,0.004437810049868318,0.004436947904405741,0.0007215751736140419,0.0007191283875975785
6.47,0.09256801976663098,0.0012468001392207384,0.0013773774107441739,0.000731687484076815,0.1885552036077094,0.18853157758952221,0.02123717576791151,0.02123313390650239,0.004446773684328775,0.004445876797991133,0.0007192618316693711,0.0007168194013758011
6.48,0.09249695152685788,0.0012340258465819431,0.0013890642590901336,0.0007372335492377147,0.18900459900650546,0.1889805665160864,0.0212940579436669,0.0212899788820593,0.004455968051956916,0.004455037913903226,0.0007169808062386096,0.000714541121304535
6.49,0.09242604658880893,0.0012211298573880924,0.0014008323482670448,0.0007428144034449247,0.1894565353427211,0.18943209671180838,0.02135073283976041,0.02134661764054968,0.004465359649557854,0.004464397967101519,0.0007147457328002815,0.0007123072065340352
6.5,0.09235530527472946,0.0012081117259867824,0.0014126818016464426,0.0007484300436573221,0.1899109741824745,0.18988612989866738,0.021407147182156194,0.021402997007665903,0.004474913795483815,0.0044739224761976,0.0007125687180788987,0.0007101298122620392
6.51,0.09228472790458753,0.0011949710096850197,0.0014246127391182029,0.0007540804644676768,0.1903678751095903,0.1903426258156351,0.021463249370945903,0.02145906547583465,0.004484594935160402,0.0044835760676207315,0.0007104601606684469,0.0007080194098065817
6.5200000000000005,0.09221431479692654,0.001181707268070653,0.0014366252783091227,0.0007597656590832003,0.19082719572250184,0.19080154221575896,0.021518989563208635,0.021514773287673705,0.00449436694933425,0.004493322782490594,0.0007084286037546406,0.00070598463787519
6.53,0.09214406626849936,0.0011683200632255364,0.0014487195342702819,0.000765485618934747,0.1912888916323503,0.19126283486381723,0.021574319740174985,0.021570072502413495,0.004504193458387817,0.004503126379855615,0.000706480619765415,0.0007040321858049481
6.54,0.09207398263410482,0.0011548089601376432,0.0014608956193988831,0.0007712403334814155,0.19175291646287818,0.19172645753639017,0.0216291937608446,0.021624917048924885,0.004514038121925523,0.004512950635437107,0.0007046207284062689,0.0007021667095123973
6.55,0.09200406420631424,0.00114117352683607,0.0014731536434915427,0.0007770297904095003,0.19221922185284157,0.19219236202379264,0.02168356740576982,0.02167926276726817,0.004523864930309429,0.004522759632440199,0.0007028513482651988,0.0007003907807643373
6.5600000000000005,0.09193431129656915,0.0011274133334673309,0.001485493714888264,0.0007828539761121078,0.19268775746120426,0.19266049813552755,0.021737398414472864,0.02173306744327519,0.004533638487064451,0.004532518043635747,0.0007011727821328861,0.0006987048699933496
6.57,0.09186472421378866,0.0011135279536169662,0.0014979159391934616,0.0007887128750283523,0.19315847097272254,0.19313081370532714,0.021790646515984946,0.02178629083579864,0.004543324275946503,0.004542191398154927,0.0006995832326168738,0.0006971073590236188
6.58,0.0917953032649379,0.0010995169638370328,0.001510420420139269,0.0007946064698067801,0.19363130810697626,0.19360325460047179,0.02184327345501913,0.02183889470141409,0.004552888915164033,0.004551746335778262,0.0006980788498864854,0.0006955945858244661
6.59,0.09172604875528734,0.0010853799433583333,0.0015230072599656808,0.0008005347419555164,0.19410621262978012,0.19407776473266836,0.021895243009190324,0.021890842812211986,0.004562300394169938,0.004561150843905182,0.0006966538085890761,0.0006941609182007369
6.6000000000000005,0.0916569609879545,0.0010711164746730617,0.0015356765591150179,0.0008064976713342276,0.1945831263655613,0.19455428607075476,0.021946520991399154,0.021942100961986455,0.004571528291510418,0.0045703744761596,0.0006953004112659755,0.0006927988537981378
6.61,0.09158804026414913,0.0010567261431830843,0.0015484284166902285,0.0008124952364987337,0.19506198921323303,0.19503275865602987,0.021997075238179065,0.021992636958056977,0.004580543973624174,0.004579388551398722,0.000694009217017566,0.0006914991456348218
6.62,0.0915192868828747,0.0010422085376156076,0.0015612629303447534,0.0008185274147010091,0.1955427391631197,0.19551312061939896,0.022046875582805825,0.02204242059838535,0.004589320772236505,0.004588166332236909,0.0006927691927742785,0.0006902509501998111
6.63,0.09145070114109899,0.001027563249799357,0.0015741801966200342,0.0008245941819176039,0.19602531231713627,0.1959953082012511,0.022095893818708134,0.02209142363661698,0.0045978341404335765,0.004596683182107597,0.0006915678845409445,0.0006890419951481874
6.640000000000001,0.09138228333392107,0.0010127898745686537,0.0015871803112759153,0.0008306955134038674,0.1965096429106623,0.19647925577337944,0.022144103655314495,0.02213961973932399,0.004606061786677884,0.004604916700721162,0.0006903916061347104,0.0006878587652181523
6.65,0.09131403375429414,0.0009978880100298682,0.0016002633693226187,0.0008368313836442098,0.19699566333669338,0.19696489586290866,0.022191480669444985,0.022186984437336577,0.00461398378607214,0.004612846836042905,0.0006892256414943176,0.0006866867017549794
6.66,0.09124595269282665,0.0009828572577212924,0.0016134294649070569,0.0008430017660465694,0.19748330417187887,0.19745215917835068,0.022238002253772038,0.022233495074573284,0.0046215826688431605,0.004620455975075544,0.0006880544588589999,0.0006855104142076129
6.67,0.09117804043807709,0.000967697222385766,0.0016266786917249476,0.0008492066337879578,0.19797249420557606,0.19794097463851656,0.02228364756513912,0.022279130755908483,0.004628843487211043,0.004627729011829729,0.0006868619332145443,0.0006843139003649412
6.68,0.09111029727652564,0.0009524075119919928,0.0016400111434506925,0.0008554459597753805,0.19846316047051005,0.1984312694031658,0.02232839747165727,0.022323872294588654,0.004635753859954406,0.004634653393743804,0.0006856315740471075,0.0006830807721556198
6.69,0.09104272349235742,0.0009369877378553326,0.0016534269133501311,0.0008617197168092616,0.19895522827580692,0.1989229689058547,0.02237223450038428,0.022367702159666436,0.004642303995158414,0.004641219146314768,0.0006843467548058868,0.0006817944837216317
6.7,0.09097531936773251,0.0009214375145845111,0.0016669260950905596,0.0008680278781092454,0.19944862124224727,0.19941599688927525,0.022415142786378794,0.022410604425278535,0.004648486692982345,0.004647418877695486,0.0006829909419039382,0.0006804385591294704
6.71,0.09090808518253368,0.000905756460010565,0.0016805087824103282,0.0008743704172360367,0.19994326133960527,0.19991027544239515,0.022457108022745587,0.02245256472082957,0.004654297327832069,0.0046532477628105084,0.0006815479189157259,0.0006789968160596516
6.72,0.0908410212141284,0.0008899441956913279,0.001694175069079762,0.0008807473083045636,0.2004390689256681,0.20040572503958032,0.022498117412805385,0.022493570183375056,0.004659733811969602,0.004658703508958695,0.0006800020038433274,0.0006774535824760619
6.73,0.09077412773791949,0.0008740003461760182,0.001707925049807102,0.0008871585265168846,0.20093596278873704,0.20090226458284022,0.022538159625774767,0.022533609413425637,0.004664796541785421,0.0046637863039826755,0.0006783382569501839,0.0006757939052270956
6.74,0.09070740502697916,0.0008579245394777502,0.0017217588197944167,0.0008936040485174601,0.2014338601905976,0.20139981144501107,0.022577224754201097,0.02257267243277994,0.004669488326975113,0.004668498747630423,0.0006765426747428194,0.0006740037439740831
6.75,0.09064085335223027,0.0008417164067466842,0.0017356764752634035,0.0009000838524251265,0.20193267691277939,0.20189828151576705,0.0226153042755719,0.022610750646219202,0.004673814304723578,0.0046728457673452795,0.0006746023690418212,0.000672070151722437
6.76,0.09057447298155097,0.0008253755832079435,0.0017496781125032612,0.000906597917612828,0.2024323273031179,0.20239758924829587,0.022652391016123374,0.02264783680573501,0.004677781839038886,0.004676834519816708,0.0006725057271346202,0.000669981436246303
6.7700000000000005,0.09050826418158309,0.0008089017063959147,0.0017637638299525804,0.0009131462264910795,0.20293272432756027,0.20289764771097651,0.02268847912155536,0.022683924981322434,0.004681400410071035,0.004680474281997249,0.0006702425543920754,0.000667727304275445
6.78,0.09044222721573192,0.0007922944179803437,0.001777933726319958,0.0009197287629092443,0.2034337796195409,0.2033983686368721,0.02272356402746567,0.022719010531869088,0.004684681488512865,0.0046837763272762345,0.0006678041912024923,0.0006652989806568144
6.79,0.090376362345431,0.0007755533625761757,0.0017921879018842901,0.0009263455139034704,0.2039354035350307,0.20389966247863,0.0227576424373801,0.02275309008330595,0.004687638403559902,0.004686753795141385,0.0006651836099891284,0.000662689307606712
6.8,0.09031066982957725,0.0007586781882622518,0.0018065264580577889,0.0009329964687694314,0.20443750520707837,0.2044014384631403,0.022790712302729332,0.02278616150898216,0.004690286200631277,0.004689421550438055,0.0006623754856391884,0.0006598928174952334
6.8100000000000005,0.09024514992475119,0.0007416685463432771,0.0018209494976986207,0.0009396816202205116,0.2049399926033182,0.20490360464894053,0.022822772807597147,0.02281822391461219,0.004692641492997751,0.004691796036404128,0.0006593762413658055,0.0006569057816143697
6.82,0.0901798028850962,0.0007245240913817952,0.001835457125054063,0.0009464009639366111,0.2054427725845258,0.20540606798489236,0.022853824357007113,0.02284927762679345,0.0046947223075477496,0.004693895121842928,0.0006561840690011422,0.0006537262329580074
6.83,0.09011462896216216,0.0007072444812905587,0.0018500494457001082,0.0009531544989158647,0.20594575096514944,0.20590873437059898,0.02288386856844582,0.022879324184987837,0.004696547926211991,0.004695737943571032,0.0006527989234541565,0.0006503539638060829
6.84,0.09004962840508668,0.0006898293772934494,0.0018647265667119939,0.0009599422275918812,0.20644883257526914,0.20641150871855984,0.0229129082670525,0.022908366336864106,0.0046981387252920115,0.004697344746649179,0.0006492224927789891,0.0006467904982514483
6.8500000000000005,0.08998480146101429,0.0006722784433037532,0.0018794885971544772,0.000966764156387967,0.2069519213248725,0.20691429501828296,0.022940947484023866,0.022936408037118383,0.004699516012479421,0.004698736722609453,0.0006454581441523999,0.0006430390412077713
6.86,0.08992014837377127,0.0006545913472280063,0.0018943356467708838,0.0009736202946122319,0.207454920267363,0.2074169963999779,0.022967991455523418,0.02296345444657888,0.004700701862780932,0.00469993584555084,0.0006415108458313057,0.0006391044029250281
6.87,0.08985566938504519,0.0006367677597829413,0.0019092678272656372,0.0009805106555980103,0.20795773166735287,0.20791951520224572,0.02299404662638338,0.022989511936273743,0.0047017189566957995,0.004700964711020106,0.0006373870701175122,0.0006349929044873193
6.88,0.08979136473433869,0.0006188073544848294,0.001924285252101754,0.0009874352567997846,0.208460257068122,0.20842175303976163,0.02301912065401268,0.023014588091644583,0.004702590419153552,0.004701846375461116,0.0006330946763704048,0.0006307122632023265
6.890000000000001,0.08972723465784682,0.0006007098088041118,0.0019393880355060844,0.000994394118166042,0.2089623973596133,0.20892361087108924,0.023043222412976405,0.023038691716866566,0.0047033396600042465,0.004702604196250348,0.0006286427760251456,0.0006262714596942942
6.9,0.0896632793901766,0.0005824748022646986,0.001954576294057375,0.0010013872645515676,0.20946405285008396,0.209424989070623,0.0230663620032594,0.0230618328432719,0.004703990220519927,0.004703261678720594,0.0006240415862599491,0.0006216805934471381
6.91,0.08959949916248533,0.000564102018380197,0.001969850144941887,0.001008414723280282,0.20996512333562478,0.20992578749793367,0.023088550756963144,0.023084022735197607,0.004704565620567536,0.004703842322729912,0.000619302268336952,0.0006169507227333781
6.92,0.08953589420375252,0.0005455911432967753,0.0019852097070867103,0.001015476525278558,0.21046550817324317,0.21042590557112106,0.02310980124923745,0.023105273900096535,0.004705089213523195,0.004704369477401826,0.0006144367603049261,0.0006120936986029335
6.93,0.08947246474036419,0.00052694186616975,0.0020006551006694906,0.0010225727047554756,0.21096510635381804,0.21092524233961996,0.02313012730929387,0.023125600098559573,0.0047055840449097275,0.0047048661990629626,0.0006094576020245768,0.0006071219908605485
6.94,0.08940921099592103,0.0005081538793589857,0.0020161864469727675,0.001029703298559781,0.2114638165754208,0.2114236965577767,0.02314954403178504,0.023145016355186954,0.004706072716810894,0.00470535511518122,0.0006043777570035047,0.0006020485106930096
6.95,0.08934613319176421,0.0004892268777574316,0.0020318038688067475,0.0010368683467163464,0.21196153731867184,0.21192116676010642,0.023168067787533886,0.02316353896950929,0.004706577259323552,0.004705858294759224,0.0005992104349701322,0.0005968864333318891
6.96,0.08928323154605167,0.00047016055983206684,0.002047507489429279,0.0010440678910512702,0.21245816692069042,0.2124175513354949,0.023185716228709907,0.023181185522449965,0.004707119006695848,0.004706397123889872,0.000593968914646581,0.0005916490210147174
6.97,0.08922050627464984,0.00045095462657229746,0.002063297433540612,0.0010513019759486042,0.2129536036520001,0.21291274860392662,0.023202508290097512,0.023197974878936378,0.004707718481995471,0.004706992189181136,0.0005886663736021092,0.0005863494526039403
6.98,0.08915795759072154,0.00043160878187364915,0.002079173826601277,0.0010585706476149426,0.21344774579196368,0.21340665689225702,0.023218464182814813,0.02321392718307891,0.004708395287604361,0.00470766316728799,0.0005833157236878606,0.0005810006581512539
6.99,0.08909558570480058,0.0004121227325484256,0.0020951367948960353,0.0010658739537952044,0.21394049170562823,0.21389917461083385,0.02323360538199637,0.02322906384674539,0.004709168002705155,0.004708428721212243,0.0005779294561207848,0.0005756151634237483
7.0,0.0890333908243015,0.00039249618859926727,0.0021111864649761003,0.0010732119428773501,0.21443173991970355,0.21439020032993383,0.023247954608216048,0.023243407531552407,0.004710054088150173,0.004709306404048874,0.0005725194972043823,0.0005702049443669921
7.01,0.08897137315456405,0.00037272886232742053,0.002127322964547318,0.001080584664762796,0.21492138920081771,0.21487963285758838,0.023261535804412148,0.023256982125946735,0.00471106980005942,0.004710312570896491,0.0005670970784557028,0.0005647812956617315
7.0200000000000005,0.08890953289765591,0.0003528204693985515,0.0021435464211165822,0.0010879921692108496,0.21540933863096257,0.2153673713155797,0.02327437410511024,0.023269812714524107,0.004712230109731763,0.004711462297422031,0.0005616726178985232,0.0005593547110862573
7.03,0.08884787025356644,0.0003327707276099545,0.0021598569632281794,0.001095434506712678,0.21589548768602285,0.2158533152176325,0.023286495801890794,0.023281925543567894,0.004713548634256881,0.004712769308685694,0.0005562556197240554,0.0005539347807186346
7.04,0.08878638541879624,0.0003125793583507175,0.0021762547187726966,0.0011029117266083688,0.21637973631079177,0.21633736454484165,0.0232979283002841,0.023293347977929812,0.004715037573944869,0.004714245914787085,0.0005508545865993142,0.0005485301020584643
7.05,0.08872507858767165,0.0002922460852268216,0.002192739816244682,0.0011104238781989295,0.2168619849972977,0.2168194198237181,0.023308700073069843,0.023304108454155426,0.004716707660936237,0.004715902957808993,0.0005454769513590918,0.0005431482094309104
7.0600000000000005,0.08866394995118299,0.00027177063518735167,0.0022093123834139305,0.0011179710091084871,0.2173421348595035,0.21729938220129696,0.023318840604215296,0.02331423642484154,0.004718568114906674,0.004717749766573576,0.000540129022986946,0.0005377955181415928
7.07,0.08860299969843055,0.00025115273710341057,0.002225972548693278,0.0011255531663856289,0.21782008771113226,0.21777715352264337,0.023328380329360243,0.02332376229872324,0.0047206266096289085,0.0047197941220318285,0.0005348159517453155,0.000532477287759292
7.08,0.08854222801478073,0.00023039212351605443,0.0022427204391064492,0.0011331703944215121,0.21829574613868985,0.21825263640434756,0.023337350565707737,0.023332717370902145,0.004722889245471151,0.0047220422291403,0.0005295417079231868,0.0005271975984868504
7.09,0.08848163508361395,0.000209488529030466,0.00225955618194007,0.0011408227362039725,0.21876901357835976,0.21872573431107867,0.023345783439282286,0.0233411337499021,0.004725360534756362,0.004724498701040858,0.0005243090796334116,0.0005219593477221451
7.1000000000000005,0.08842122108479344,0.0001884416916944076,0.002276479902956652,0.0011485102317436713,0.21923979438821561,0.21919635162821294,0.023353711802300836,0.023349044275150277,0.004728043394141679,0.004727166551148798,0.0005191196835809819,0.0005167642584886778
7.11,0.08836098619615385,0.0001672513515060814,0.0022934917278654154,0.0011562329189231946,0.21970799392316565,0.21966439373655078,0.023361169147111838,0.02335648243091626,0.004730939150284996,0.004730047197380571,0.0005139739933639476,0.0005116129063935659
7.12,0.08830093059196642,0.00014591725207324657,0.002310591780595672,0.0011639908319764913,0.22017351860540657,0.2201297670831046,0.023368189511344895,0.0233634822513622,0.0047340475532209325,0.004733140475604358,0.0005088713786776111,0.0005065047570482761
7.13,0.08824105444392316,0.00012443913954029995,0.002327780184039341,0.001171784002117704,0.22063627599692026,0.22059237925343567,0.023374807379745732,0.02337007822232451,0.0047373668031021055,0.0047364446654611925,0.000503810159877105,0.0005014382194623579
7.140000000000001,0.08818135792147785,0.00010281676222589908,0.002345057060335165,0.0011796124577152511,0.22109617486968247,0.22105213904211496,0.023381057580220244,0.02337630517739342,0.004740893586404837,0.0047399565273664734,0.0004987876739015462,0.0004964107108733629
7.15,0.08812184119033617,8.104987216484005e-05,0.0023624225291598577,0.0011874762225332347,0.22155312527326387,0.2215089565202426,0.02338697517335575,0.02338219818716425,0.004744623121386127,0.004743671347526401,0.0004938003489272091,0.0004914187300713024
7.16,0.08806250441378793,5.913822380065881e-05,0.0023798767088685224,0.001195375316878966,0.22200703860345072,0.22196274310432074,0.023392595340549605,0.023387792447508104,0.004748549216852638,0.004747582997204347,0.0004888437908761034,0.0004864579434773475
7.17,0.08800334775251528,3.708157423076841e-05,0.0023974197161642508,0.0012033097574288831,0.22245782766841415,0.22241341162227712,0.023397953267252802,0.023393123162350093,0.004752664340589519,0.004751684001245593,0.0004839128768345802,0.000481523277962026
7.18,0.08794437136376487,1.4879683966739776e-05,0.0024150516650038867,0.0012112795561485257,0.22290540675225756,0.22286087637730745,0.023403084022532994,0.02339822542346326,0.0047569596981063,0.004755965617079028,0.0004790018540070662,0.0004766090194081585
7.19,0.08788557540261621,7.46768435178069e-06,0.002432772667944505,0.0012192847215004576,0.22334969167963337,0.22330505321228244,0.02340802243899276,0.0234031340899854,0.004761425324634416,0.004760417926600979,0.00047410444631879045,0.00047170891905423673
7.2,0.08782696002078794,2.9960764642567028e-05,0.0024505828344310032,0.001227325257257661,0.22379059987558136,0.22374585956993798,0.023412802988499237,0.02340788366407409,0.004766050184976223,0.004765029936290688,0.00046921396200261256,0.00046681630144362884
7.21,0.08776852536676216,5.259978746252614e-05,0.0024684822710234755,0.0012354011625639316,0.22422805042561222,0.22418321455269563,0.02341745965913944,0.023412508167634627,0.004770822284935861,0.004769789688822357,0.00046432340478119727,0.0004619241756564918
7.22,0.08771027158736544,7.538498176273833e-05,0.0024864710825625025,0.0012435124335645753,0.2246619641348957,0.2246170389821529,0.023422025833653493,0.02341704102062181,0.00477572879369248,0.004774684385438377,0.00045942558753608864,0.0004570253495970178
7.23,0.08765219882544173,9.831657224523838e-05,0.0025045493699096255,0.0012516590609621403,0.22509226358218015,0.22504725545274695,0.023426534165331248,0.023421514916712738,0.004780756170141842,0.0047797005126284375,0.00045451324120548975,0.0004521125391860892
7.24,0.08759430722122374,0.0001213947809830529,0.0025227172308923684,0.001259841031561848,0.22551887317502306,0.22547378838726573,0.02343101645965362,0.02342596170477762,0.004785890300880169,0.004784823980237718,0.00044957912542287204,0.00044717848006925465
7.25,0.0875365969122548,0.00014461982716795774,0.0025409747601585764,0.001268058328282251,0.22594171920212602,0.2258965640889059,0.023435503557507786,0.023430412271789436,0.004791116642291371,0.00479004026375307,0.00044461613403967704,0.0004422160341412962
7.26,0.08747906803324668,0.00016799192695415854,0.0025593220488531188,0.0012763109299278597,0.22636072988296263,0.22631551079117784,0.023440025221844962,0.023434896429446184,0.004796420367263465,0.00479533455140313,0.00043961739655173915,0.00043721829115028754
7.2700000000000005,0.08742172071559651,0.00019151129295735814,0.002577759183914452,0.0012845988109688733,0.22677583541579338,0.22673055870554748,0.023444610029184076,0.023439442805265998,0.0048017865147649275,0.004800691893628084,0.0004345763720685625,0.0004321786646350745
7.28,0.08736455508817542,0.00021517813500793181,0.0025962862486821336,0.001292921942244618,0.22718696802400373,0.2271416400680799,0.023449285267261644,0.02344407874025478,0.004807200141936363,0.00480609735581794,0.00042948693840116903,0.00042709098162063697
7.29,0.08730757127654343,0.00023899265935156677,0.0026149033218878515,0.001301280290441298,0.2275940619995147,0.22754868918248405,0.02345407683795031,0.023448830191469483,0.004812646474540827,0.004811536168578101,0.00042434347090392066,0.00042194956255414695
7.3,0.08725076940398324,0.00026295506962270565,0.0026336104785364967,0.001309673819175572,0.22799705374510992,0.22795164246267063,0.023459009168536937,0.023453721643242886,0.004818111057019792,0.0048169938781761346,0.00041914091398354003,0.0004167492942137585
7.3100000000000005,0.08719414959014671,0.00028706556544477735,0.0026524077884069186,0.001318102487637418,0.2283958818128653,0.2283504384708408,0.023464105128837787,0.023458776024007477,0.0048235798963922605,0.00482245649060431,0.00041387484054666857,0.0004114856899377628
7.32,0.08713771195235154,0.0003113243437233848,0.002671295317057343,0.0013265662521533272,0.2287904869422661,0.2287450179557915,0.023469385958826194,0.02346401463393022,0.0048290396033721095,0.004827910612775099,0.00040854150326197214,0.00040615494227935756
7.33,0.08708145660456879,0.00033573159760535987,0.002690273124784426,0.0013350650652448337,0.22918081209448005,0.22913532388676927,0.02347487120352909,0.02346945707949999,0.004834477523871783,0.004833343584028427,0.00040313787273760227,0.0004007539620687339
7.34,0.08702538365809076,0.00036028751705785567,0.002709341266935894,0.0013435988761862916,0.22956680248522332,0.22952130148667393,0.023480578658737983,0.02347512121921369,0.004839881863148321,0.004838743600643625,0.0003976616657581644,0.0003952804076519101
7.3500000000000005,0.08696949322121839,0.0003849922885166279,0.0027284997936263267,0.0013521676309977693,0.22994840561505114,0.22990289826178056,0.02348652432669951,0.023481023118709032,0.0048452417987689955,0.004844099828698489,0.0003921113609699489,0.0003897327015955909
7.36,0.08691378539954542,0.0004098460952661753,0.002747748749630574,0.0013607712727186083,0.23032557129724296,0.23028006402999068,0.023492722382929543,0.023487177017386784,0.004850547582265108,0.004849402505900713,0.0003864862040892092,0.0003841100364603278
7.37,0.08685826029526211,0.0004348491165551138,0.00276708817374427,0.0013694097406400374,0.23069825168290592,0.23065275094536375,0.023499185154413738,0.023493595305527748,0.004855790627068757,0.004854643029329253,0.000380786200008032,0.00037841236801483547
7.38,0.08680291800793682,0.00046000152836001007,0.0027865180993771332,0.0013780829714207243,0.23106640128453293,0.23102091352201626,0.023505923110924698,0.02350028851519781,0.0048609635833472,0.00485981403082647,0.0003750120961925063,0.0003726403989290361
7.390000000000001,0.08674775863435968,0.00048530350324327287,0.002806038554080459,0.001386790898628476,0.23142997699690326,0.23138450865451787,0.02351294486784994,0.023507265322141535,0.004866060397851868,0.0048649094363746315,0.00036916535382047755,0.00036679555077867576
7.4,0.08669278226791732,0.0005107552097456391,0.0028256495590284203,0.0013955334523210183,0.23178893811436652,0.23174349563542052,0.023520257199233896,0.023514532558913004,0.004871076357378712,0.0048699245099719235,0.000363248109358949,0.0003608799255800932
7.41,0.08663798899959474,0.0005363568132104035,0.0028453511298422995,0.0014043105600656247,0.23214324634789207,0.2320978361718602,0.023527865063222464,0.023522095240299024,0.00487600811815625,0.004874855882846418,0.0003572631275581273,0.00035489625970441807
7.42,0.08658337891721857,0.0005621084751190608,0.0028651432755673056,0.001413122146075807,0.2324928658374077,0.23244749439815138,0.023535771635053493,0.023529956597101886,0.004880853717814659,0.004879701565862149,0.00035121374557078866,0.00034884786771272047
7.43,0.0865289521056134,0.000588010353155255,0.0028850259989461335,0.001421968131449347,0.23283776316304383,0.23279243688659434,0.023543978351153072,0.023538118120146834,0.004885612572319786,0.004884460946065872,0.00034510380941910057,0.0003427385793415283
7.44,0.08647470864671902,0.0006140626013397821,0.002904999296358568,0.001430848434292642,0.23317790735333688,0.2331326326558809,0.023552484962586107,0.023546579614457386,0.0048902854573924515,0.004889134768731651,0.00033893760508263426,0.0003365726702106997
7.45,0.08642064861982846,0.0006402653701691463,0.0029250631579564867,0.001439762969766889,0.23351326989162402,0.23346805317711272,0.02356128959887016,0.023555339262621544,0.004894874475468214,0.004893725104007984,0.00033271978369953104,0.00033035478742604596
7.46,0.086366772100547,0.0006666188056598799,0.0029452175667579183,0.0014487116494592556,0.23384382471808962,0.23379867237606788,0.02357038883961593,0.023564393696727137,0.004899383006783609,0.004898235298565368,0.00032645528162333903,0.0003240898690251015
7.47,0.0863130791626503,0.0006931230510822672,0.002965462500142735,0.001457694382761332,0.23416954823271752,0.2341244666357838,0.0235797777986555,0.023573738082099283,0.004903815650600052,0.004902669916710067,0.00032014924050471905,0.0003177830641334367
7.48,0.08625956987604866,0.0007197782449033241,0.00298579792812248,0.0014667110751567236,0.23449041929151093,0.23444541479296177,0.023589450212298857,0.023583366205574663,0.004908178150355269,0.004907034665908583,0.00031380692109905794,0.00031143964657687206
7.49,0.08620624430803403,0.0007465845221581446,0.0030062238143067077,0.0014757616293685771,0.23480641920376044,0.23476149813494018,0.023599398538923566,0.023593270575066327,0.00491247731095612,0.0049113363142510025,0.00030743362040297484,0.00030506493111559507
7.5,0.08615310252330488,0.000773542014297135,0.003026740116109039,0.0014848459454235297,0.2351175317253933,0.23507270039317874,0.023609614064408646,0.023603442524589013,0.004916720905736582,0.0049155825976399115,0.00030103458710684095,0.00029866418924129334
7.51,0.08610014458313486,0.0008006508483617836,0.003047346783834115,0.0014939639200974852,0.23542374304930647,0.2353790077333251,0.0236200870125991,0.023613872324855123,0.0049209175740578814,0.004919782117706717,0.0002946149384364105,0.00029224256491033884
7.5200000000000005,0.0860473705462077,0.0008279111479083667,0.003068043761640382,0.0015031154474769437,0.2357250417945984,0.2356804087446669,0.023630806662989556,0.02362454930084823,0.00492507671438247,0.004923944235198263,0.0002881795809059895,0.00028580499505181933
7.53,0.08599478046813047,0.0008553230324359617,0.0030888309869148145,0.0015123004187493905,0.2360214189924612,0.23597689442563663,0.02364176147123942,0.023635461952302705,0.004929208370366922,0.004928078956183413,0.0002817331331925743,0.00027935613216456545
7.54,0.08594237440164676,0.0008828866175996097,0.0031097083907098977,0.001521518722707782,0.23631286806999086,0.23626845816791686,0.02365293919410405,0.023646598078453707,0.00493332311447503,0.004932196816199053,0.0002752798548328883,0.0002729002719803475
7.55,0.08589015239639153,0.0009106020149936,0.0031306758974736226,0.0015307702453704053,0.23659938483168474,0.23655509573760725,0.02366432701618848,0.023657944904918793,0.004937431928560443,0.00493630876094997,0.000268823579414601,0.0002664412865058807
7.5600000000000005,0.08583811449975798,0.0009384693329472782,0.003151733425962533,0.0015400548711497208,0.2368809674392054,0.23683680525510908,0.023675911679358563,0.023669489212903017,0.004941546085152737,0.004940426027957301,0.0002623676553490384,0.0002599825639073572
7.57,0.08578626075517093,0.000966488674908561,0.0031728808877318215,0.0015493724812749576,0.23715761638686672,0.2371135871704766,0.023687679610372214,0.02368121746691898,0.0049456770263454075,0.004944560025716527,0.0002559148912233411,0.00025352695358549227
7.58,0.0857345912041616,0.0009946601414441147,0.003194118189092876,0.0015587229561226934,0.2374293344781897,0.23738544424010044,0.023699617051679667,0.023693115945491172,0.004949836248659523,0.004948722219037194,0.0002494675125497281,0.0002470767221147696
7.59,0.08568310588491457,0.0010229838287543203,0.0032154452298982505,0.00156810617405867,0.23769612679724972,0.23765238149774248,0.02371171018755902,0.023705170867295067,0.004954035187310524,0.004952924013068127,0.0002430271232327641,0.00024063351430214652
7.6000000000000005,0.08563180483237787,0.0010514598289326216,0.0032368619038081192,0.0015775220116758248,0.2379580006790647,0.23791440622515836,0.023723945269590985,0.023717368516557258,0.004958285105800542,0.004957176643834771,0.00023659467746739438,0.00023419832454507628
7.61,0.08558068807918673,0.001080088230768439,0.003258368099114506,0.0015869703448139205,0.23821496567907374,0.23817152792134877,0.023736308739746192,0.02372969536616054,0.004962596991912704,0.0049614910737290074,0.00023017046123996465,0.00022777147777475193
7.62,0.08552975565497789,0.0011088691190934696,0.00327996369838246,0.0015964510486412564,0.2384670335387753,0.2384237582683042,0.02374878734810082,0.023742138195238738,0.004966981457297237,0.004965877891923043,0.00022375408200758784,0.00022135261874822731
7.63,0.08547900758621907,0.0011378025747603715,0.0033016485783292637,0.0016059639972816342,0.23871421815017158,0.23867111109527173,0.0237613682661042,0.023754684202607734,0.004971448644532472,0.004970347221242122,0.00021734446769272608,0.00021494071044614316
7.640000000000001,0.08542844389657844,0.0011668886748097407,0.0033234226102685227,0.001615509064702536,0.23895653551858587,0.23891360234171444,0.023774039195149754,0.023767321114984696,0.0049760081415684,0.004974908632831898,0.00021093987585274476,0.00020853404302556555
7.65,0.08537806460710584,0.0011961274928466992,0.0033452856605329373,0.0016250861250561854,0.23919400372389532,0.23915125001830972,0.023786788468523667,0.0237800372892103,0.004980668903471042,0.004979571068069788,0.00020453791198349336,0.00020213025158000164
7.66,0.0853278697355222,0.0012255190982557451,0.003367237589795735,0.0016346950523313808,0.23942664287865512,0.2393840741652582,0.023799605145750746,0.0237928218063459,0.0049854391813326515,0.0049843427675497765,0.00019813555565662,0.00019572634207065676
7.67,0.08527785929720366,0.0012550635572985414,0.0033892782542679356,0.0016443357215578658,0.2396544750867342,0.23961209681071693,0.023812479101227524,0.023805664560409667,0.004990326460632133,0.004989231209513889,0.00019172919659382615,0.00018931872717686815
7.68,0.0852280333040838,0.0012847609319130981,0.003411407504763986,0.0016540080078826236,0.23987752439774113,0.2398353419253354,0.023825401102861576,0.023818556336806296,0.004995337405826916,0.004994243054401437,0.00018531467739890672,0.00018290326844194738
7.69,0.085178391765794,0.0013146112810105137,0.003433625187877709,0.0016637117882041252,0.2400958167627607,0.2400538353778181,0.023838362884607278,0.023831488884891172,0.005000477815340076,0.004999384099956927,0.00017888734452498056,0.00017647532774489605
7.7,0.08512893468880733,0.0013446146595335051,0.003455931145413871,0.0016734469401953334,0.24030937998593416,0.24026760488673204,0.02385135720820486,0.02384445497974852,0.005005752582629697,0.00500465924229232,0.00017244210521738523,0.00017002982326630445
7.71,0.08507966207650952,0.0013747711186624656,0.003478325214562261,0.0016832133428898999,0.24051824367628427,0.24047667997201216,0.023864377917131918,0.023857448475933296,0.0050111656661471216,0.005010072445521985,0.00016597348974300985,0.00016356129255967744
7.72,0.08503057392990243,0.0014050807064123205,0.003500807228707714,0.001693010877279022,0.2407224391982048,0.24068109190570297,0.023877419981612746,0.023870464352491183,0.0050167200675517165,0.00501562672031497,0.0001594757201743846,0.00015706396030168435
7.73,0.0849816702467443,0.0014355434669823808,0.003523377016801277,0.0017028394258318258,0.24092199961967609,0.240880873659993,0.023890479533093867,0.023883498747419907,0.005022417816153535,0.005021324107850944,0.0001529427802928751,0.0001505318091368224
7.74,0.08493295102237042,0.001466159441449122,0.003546034404397602,0.0017126988734474935,0.24111695966052693,0.2410760598556152,0.023903553890850304,0.02389654898412985,0.00502825996184697,0.005027165672721878,0.00014636849098792482,0.0001439586545153304
7.75,0.08488441624883336,0.0014969286669597182,0.003568779212759665,0.0017225891064640564,0.2413073556383054,0.2412666867075579,0.023916641577461206,0.0239096135870156,0.005034246573597301,0.005033151501255162,0.00013974658473969725,0.0001373382195417605
7.76,0.08483606591580539,0.0015278511777268022,0.003591611260176819,0.0017325100140226368,0.2414932254144624,0.24145279197146507,0.023929742327077008,0.023922692289414016,0.005040376746034525,0.0050392807077273005,0.00013307078318547383,0.0001306642126088775
7.7700000000000005,0.08478790000946645,0.001558927003966204,0.003614530360874113,0.0017424614867636024,0.24167460833807297,0.24163441488713744,0.023942857082133173,0.02393578603062707,0.005046648610473881,0.0050455514450682415,0.00012633487202151628,0.000123930402601502
7.78,0.08473991851388263,0.0015901561731723746,0.0036375363266287764,0.0017524434182298876,0.24185154519051366,0.24181159612349745,0.023955987984063398,0.023948896946205167,0.0050530593538908875,0.00505196092357707,0.00011953277702048126,0.00011713069499563744
7.79,0.08469212141013571,0.00162153870942916,0.0036606289660880975,0.0017624557042914546,0.24202407812778048,0.24198437772064096,0.023969138352899932,0.023962028347842335,0.0050596052414491055,0.005058505433005678,0.0001126586355653103,0.0001102592038471073
7.8,0.08464450867592888,0.0016530746329124213,0.003683808084403495,0.0017724982423281688,0.2421922506217875,0.2421528030314306,0.023982312659178717,0.023975184694982943,0.005066281644140247,0.005065180369793865,0.00010570686553279529,0.00010331032051880129
7.8100000000000005,0.08459708028686563,0.0016847639613182253,0.0037070734850175313,0.0017825709329670758,0.24235610740338842,0.2423169166644037,0.023995516489648594,0.023988371560697885,0.005073083072325346,0.005071980270511034,9.867223124260249e-05,9.627878063867001e-05
7.82,0.08454983621542667,0.0017166067087686088,0.003730424968445334,0.001792673678650658,0.2425156944018454,0.24247676442337252,0.024008756503274498,0.024001595587581193,0.005080003210725437,0.00507889884670476,9.154990299009569e-05,8.91597232950403e-05
7.83,0.08450277643135351,0.0017486028862201408,0.003753862333137903,0.0018028063842230324,0.2426710586856089,0.24263239324819352,0.024022040381705523,0.02401486443823586,0.00508703495810181,0.005085929024172486,8.433551197839506e-05,8.194874682132536e-05
7.84,0.08445590090162725,0.001780752501620242,0.0037773853755389553,0.001812968956645733,0.24282224840196065,0.24278385115456302,0.024035376772985728,0.02402818673888163,0.005094170469117643,0.005093062985107366,7.702519907581973e-05,7.464195750728209e-05
7.8500000000000005,0.08440920959032283,0.001813055559559018,0.003800993890070714,0.0018231613049586315,0.2429693127163013,0.24293118717326578,0.024048775229225328,0.02404157201730328,0.005101401198491118,0.005100292211864144,6.961565670238201e-05,6.723601248026512e-05
7.86,0.08436270245886135,0.0018455120616849285,0.0038246876696987897,0.001833383340194672,0.24311230175125687,0.24307445128952665,0.024062246139589405,0.024055030635469876,0.0051087179479267775,0.005107607533673786,6.210416467666846e-05,5.972815490906669e-05
7.87,0.08431637946572934,0.001878122006424121,0.0038484665057012535,0.0018436349754509251,0.24325126652533768,0.24321369438157703,0.02407580065786874,0.024068573717574537,0.005116110913984784,0.005114999174363533,5.4488617628578595e-05,5.211624310064167e-05
7.88,0.08427024056685539,0.0019108853893854416,0.003872330188347206,0.0018539161256470038,0.24338625889159715,0.24334896815957663,0.02408945062705925,0.024082213074269276,0.005123569738298528,0.005122456802517661,4.676754652166437e-05,4.439877146467097e-05
7.890000000000001,0.08422428571531526,0.0019438022029696356,0.003896278506744011,0.0018642267075215102,0.24351733147589982,0.2434803251038815,0.024103208499550277,0.024095961123212106,0.005131083558218563,0.005129969581794569,3.894013170224753e-05,3.6574884198614654e-05
7.9,0.08417851486144556,0.001976872436692645,0.003920311249142827,0.0018745666393407134,0.24364453761519655,0.2436078184035324,0.02411708725527717,0.024109830807120147,0.005138641059268423,0.0051375262231232455,3.100620923035535e-05,2.8644382148002023e-05
7.91,0.08413292795275495,0.00201009607692626,0.0039444282029101885,0.0018849358411010542,0.24376793129582452,0.24373150189456183,0.024131100317422494,0.02412383550963071,0.005146230527557805,0.005145115037134218,2.2966269593638344e-05,2.0607721786802813e-05
7.92,0.08408752493404492,0.0020434731070970713,0.00396862915509999,0.0018953342340211066,0.24388756709182857,0.24385142999863163,0.024145261466948398,0.024137988969972213,0.005153839903414337,0.005152723987489338,1.48214500192978e-05,1.2466007810019164e-05
7.930000000000001,0.0840423057474382,0.002077003507810815,0.003992913892393091,0.0019057617409465877,0.244003500103549,0.2439676576615497,0.0241595847563012,0.024152305196611934,0.005161456834947842,0.005160340744321701,6.573519531372085e-06,4.2209787416425115e-06
7.94,0.08399727033237525,0.0021106872566534207,0.004017282201328243,0.0019162182860270605,0.24411578589609206,0.24408024029212783,0.02417408442254043,0.02416679838085045,0.005169068731788684,0.005167952737973991,1.775141786453105e-06,4.125013788325305e-06
7.95,0.0839524186252838,0.0021445243280702186,0.004041733868174191,0.0019267037942896081,0.2442244804379925,0.24418923370079426,0.02418877480109316,0.024181482810302413,0.0051766628186911134,0.0051755472124170865,1.0221569890944693e-05,1.256903168922463e-05
7.96,0.0839077505603214,0.0021785146939770073,0.004066268679768115,0.0019372181922605591,0.24432964004090252,0.24429469403967374,0.02420367024094716,0.024196372784615505,0.005184226189768992,0.005183111279318808,1.8762248551240646e-05,2.1107581794410635e-05
7.97,0.08386326606871464,0.0022126583231276697,0.004090886423135487,0.001947761407382842,0.2444313212986451,0.2443966777415909,0.02421878502023489,0.024211482531022455,0.005191745861221619,0.005190631970865667,2.739314648536606e-05,2.9736653139877944e-05
7.98,0.08381896507861697,0.002246955181014698,0.00411558688520941,0.001958333367699794,0.2445295810267325,0.24449524146000456,0.024234133264300795,0.024226826122649925,0.005199208824102186,0.005198096292421184,3.6109758859481644e-05,3.8451758012314485e-05
7.99,0.08377484751596853,0.002281405230668554,0.004140369854194859,0.0019689340025266233,0.2446244762039207,0.24459044201056201,0.0242497288671224,0.024242417400145655,0.0052066020977825644,0.0052054912758272565,4.490715083704799e-05,4.724797553024018e-05
8.0,0.083730913304219,0.00231600843239832,0.004165235119089061,0.0019795632422408005,0.24471606391252365,0.24468233631181135,0.02426558541461077,0.024258269895138795,0.005213912781236729,0.005212804030886531,5.378000573941222e-05,5.6119999317871816e-05


==> Images/ViscidAnalysis/fine_data.csv <==
time,8_True_full,8_True_semi,16_True_full,16_True_semi,24_True_full,24_True_semi,32_True_full,32_True_semi
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.01,6.016503712743311e-08,6.016501747833665e-08,1.1835499115249617e-07,1.1835481135023353e-07,3.887027120218626e-08,3.887474929737519e-08,9.269002740687442e-09,9.2689512894397e-09
0.02,2.3323557940163332e-07,2.3323542604481733e-07,4.4697469902675876e-07,4.4697331494667027e-07,1.4478269904085851e-07,1.4479867224697485e-07,3.4399775893378164e-08,3.4399393661513705e-08
0.03,5.08747630529972e-07,5.0874712730362e-07,9.504585126397155e-07,9.504540429737721e-07,3.0389355158566904e-07,3.039256058237475e-07,7.197209374030326e-08,7.197090396443634e-08
0.04,8.770798408601458e-07,8.770786819234455e-07,1.5984702414909593e-06,1.5984601120477739e-06,5.048708849900486e-07,5.04921707023947e-07,1.192295194875921e-07,1.1922691745580048e-07
0.05,1.3293896225639014e-06,1.32938742367463e-06,2.3650452482506693e-06,2.365026330629635e-06,7.3844324996208e-07,7.385140510391527e-07,1.739473118960862e-07,1.7394261468754264e-07
0.06,1.8575540239867788e-06,1.8575503327889951e-06,3.227991598574454e-06,3.227960327500791e-06,9.970309487119515e-07,9.97121800752635e-07,2.343279236457506e-07,2.3432040524734086e-07
0.07,2.4541150102104245e-06,2.4541093155348674e-06,4.168372418755867e-06,4.168324891357283e-06,1.2744443950697343e-06,1.2745544981777255e-06,2.9891805920655955e-07,2.9890697486943877e-07
0.08,3.1122288228694948e-06,3.1122205632464953e-06,5.1700584124185065e-06,5.169990472123436e-06,1.5656370898478038e-06,1.5657649835278062e-06,3.665426274803884e-07,3.6652723021878046e-07
0.09,3.825619116871606e-06,3.825607688187154e-06,6.219341003414775e-06,6.219248310737371e-06,1.866503087160473e-06,1.8666468182593277e-06,4.3625197349234993e-07,4.3623152490380587e-07
0.1,4.588533593808012e-06,4.5885183563305295e-06,7.304597878097651e-06,7.304475970199172e-06,2.1737107582218264e-06,2.1738680124436573e-06,5.072795796118654e-07,5.072533566420758e-07
0.11,5.395703873000448e-06,5.395684157672465e-06,8.416003825301077e-06,8.415848165885619e-06,2.4845661891987804e-06,2.48473439565444e-06,5.790080475530643e-07,5.789753464159929e-07
0.12,6.2423083600149325e-06,6.242283474234634e-06,9.545280742190257e-06,9.545086763123515e-06,2.796900817049e-06,2.7970772290224936e-06,6.50941651391732e-07,6.509017895356881e-07
0.13,7.123937890628618e-06,7.123907123408649e-06,1.0685481510134277e-05,1.0685244645894614e-05,3.108978897416802e-06,3.109160656642118e-06,7.226841221954065e-07,7.2263643897263e-07
0.14,8.036563944410453e-06,8.036526571109684e-06,1.1830803165694076e-05,1.1830518881680212e-05,3.419421237110847e-06,3.419605422284543e-06,7.939206119077627e-07,7.938644684304955e-07
0.15,8.976509237550796e-06,8.976464524109398e-06,1.2976425413652456e-05,1.2976089229114454e-05,3.7271422629806465e-06,3.727325928517807e-06,8.644030070932757e-07,8.643377856252744e-07
0.16,9.94042051863373e-06,9.94036772539531e-06,1.4118371065374556e-05,1.4117978571761445e-05,4.031298059550543e-06,4.031478263643678e-06,9.339379369037577e-07,9.338630399928318e-07
0.17,1.0925243403910427e-05,1.0925181789100483e-05,1.5253385448981104e-05,1.5252932324308468e-05,4.331243418230066e-06,4.331417245491123e-06,1.0023769550367575e-06,1.0022918046375016e-06
0.18,1.1928199101208104e-05,1.1928127924014026e-05,1.6378832237190046e-05,1.6378314256946923e-05,4.626496320966716e-06,4.62666089756664e-06,1.069608481918741e-06,1.0695125185743014e-06
0.19,1.294676288210879e-05,1.2946681405494723e-05,1.749260348398509e-05,1.7492016529134484e-05,4.916708541795067e-06,4.916861048004096e-06,1.1355511765419896e-06,1.1354438587215603e-06
0.2,1.3978644173173806e-05,1.3978551666356626e-05,1.859304195920623e-05,1.8592382021584055e-05,5.201641312282787e-06,5.20177898952378e-06,1.200148473162495e-06,1.2000292768039703e-06
0.21,1.5021768145795981e-05,1.502166388650103e-05,1.967887412765202e-05,1.967813731320526e-05,5.481145158839028e-06,5.48126531599562e-06,1.2633640699531116e-06,1.2632324882440414e-06
0.22,1.6074258693891628e-05,1.6074141970325936e-05,2.0749152341676946e-05,2.0748334871825983e-05,5.755143205733115e-06,5.755243221248553e-06,1.325178197866248e-06,1.3250337412549585e-06
0.23,1.7134422696160235e-05,1.7134292808796367e-05,2.1803205008804374e-05,2.1802303220224857e-05,6.02361733438533e-06,6.023694658860887e-06,1.3855845306799008e-06,1.3854267271972447e-06
0.24,1.8200735467887237e-05,1.820059173102193e-05,2.284059366184674e-05,2.283960400490241e-05,6.286596725251622e-06,6.286648880652163e-06,1.4445876233311696e-06,1.4444160190981835e-06
0.25,1.9271827313770804e-05,1.927166905689976e-05,2.3861076003118052e-05,2.3859995039171918e-05,6.544148361897422e-06,6.544172942112527e-06,1.5022007865486614e-06,1.5020149465317537e-06
0.26,2.034647110012966e-05,2.0346297669207793e-05,2.4864574118384118e-05,2.486339851619136e-05,6.796369179790679e-06,6.7963638483281e-06,1.5584443226145165e-06,1.5582438315839318e-06
0.27,2.142357077091475e-05,2.142338152931291e-05,2.5851147164232583e-05,2.5849873695501884e-05,7.0433795664895935e-06,7.043342056126589e-06,1.613344060630252e-06,1.6131285242972029e-06
0.28,2.2502150736898497e-05,2.2501945066457465e-05,2.6820967925076844e-05,2.6819593459475927e-05,7.28531800131588e-06,7.285246111218942e-06,1.6669301406388633e-06,1.6666991869363963e-06
0.29,2.358134607394071e-05,2.3581123375605613e-05,2.7774302717331395e-05,2.777282421698312e-05,7.522336627055939e-06,7.522228222288015e-06,1.7192360048486823e-06,1.7189892853237347e-06
0.3,2.4660393469139687e-05,2.4660153163802778e-05,2.8711494187539828e-05,2.8709908701146246e-05,7.75459761353952e-06,7.754450622242704e-06,1.7702975614681278e-06,1.770034752744528e-06
0.31,2.573862286026667e-05,2.5738364389151302e-05,2.9632946612033242e-05,2.96312512687097e-05,7.982270163953037e-06,7.982082577224117e-06,1.820152492575967e-06,1.8198732978514203e-06
0.32,2.681544971577648e-05,2.6815172541089763e-05,3.053911335788433e-05,3.0537305360858814e-05,8.205528072817686e-06,8.205297942372434e-06,1.8688396823200403e-06,1.868543832855338e-06
0.33,2.7890367908715292e-05,2.7890071513847516e-05,3.143048621037238e-05,3.142856283059821e-05,8.424547726288503e-06,8.424273165029268e-06,1.916398745718581e-06,1.9160860022818697e-06
0.34,2.896294313917013e-05,2.8962627029177185e-05,3.2307586311578316e-05,3.230554488121801e-05,8.639506487485712e-06,8.639185667898616e-06,1.9628696416393982e-06,1.9625397958648205e-06
0.35000000000000003,3.0032806865352896e-05,3.003247056700811e-05,3.317095648859101e-05,3.316879439458184e-05,8.85058138480383e-06,8.850212540392656e-06,2.0082923562394267e-06,2.00794523186798e-06
0.36,3.10996507042891e-05,3.109929376642437e-05,3.402115477955624e-05,3.401886945738701e-05,9.057948069307815e-06,9.057529493839827e-06,2.052706645408177e-06,2.0523420993757486e-06
0.37,3.2163221267994484e-05,3.216284326143655e-05,3.485874899142896e-05,3.485633791889865e-05,9.26177997795293e-06,9.261310027811291e-06,2.0961518266149085e-06,2.0957697499631567e-06
0.38,3.3223315401557624e-05,3.322291591935035e-05,3.568431214527665e-05,3.568177283651065e-05,9.462247685046998e-06,9.461724779328674e-06,2.138666612121675e-06,2.1382669307054396e-06
0.39,3.427977579395538e-05,3.4279354451205916e-05,3.6498418684530834e-05,3.6495748684221595e-05,9.659518391676677e-06,9.658941015413488e-06,2.1802889768052064e-06,2.1798716517853616e-06
0.4,3.5332486932716025e-05,3.533204336671951e-05,3.7301641338129055e-05,3.7298838216006344e-05,9.853755546956917e-06,9.853122251975342e-06,2.2210560549181365e-06,2.2206210830237338e-06
0.41000000000000003,3.6381371377482026e-05,3.6380905247500204e-05,3.8094548545047755e-05,3.809160989068344e-05,1.0045118559819566e-05,1.0044427968696625e-05,2.261004061008453e-06,2.2605514745701476e-06
0.42,3.742638632763472e-05,3.742589731493831e-05,3.887770235929055e-05,3.887462577715708e-05,1.0233762603276404e-05,1.0233013410795669e-05,2.3001682309779298e-06,2.2996980977303143e-06
0.43,3.8467520462633734e-05,3.846700827023622e-05,3.9651656765325396e-05,3.964843987025349e-05,1.041983847610925e-05,1.0419029453751075e-05,2.3385827798791425e-06,2.3380952025462798e-06
0.44,3.950479103374118e-05,3.950425538636825e-05,4.041695634343803e-05,4.0413596756362534e-05,1.060349252965698e-05,1.0602622527426802e-05,2.376280873588298e-06,2.3757759892625165e-06
0.45,4.053824118883167e-05,4.053768183262937e-05,4.117413523265029e-05,4.117063057678597e-05,1.0784866628973117e-05,1.0783934580177489e-05,2.413294611924145e-06,2.4127725912633034e-06
0.46,4.1567937512015553e-05,4.1567354214458604e-05,4.192371634604538e-05,4.192006424339637e-05,1.09640981601192e-05,1.0963103083303427e-05,2.449655021165943e-06,2.449116067429069e-06
0.47000000000000003,4.259396776234092e-05,4.259336031193358e-05,4.2666210799461194e-05,4.266240886776009e-05,1.1141320055848749e-05,1.114026105958107e-05,2.48539205422786e-06,2.4848364021821663e-06
0.48,4.361643879599428e-05,4.361580700211376e-05,4.340211751993819e-05,4.3398163369951126e-05,1.1316660854387985e-05,1.1315537139024737e-05,2.5205345970228363e-06,2.519962511748408e-06
0.49,4.463547465836497e-05,4.463481835098529e-05,4.413192300490664e-05,4.412781423818474e-05,1.1490244765607556e-05,1.1489055627799873e-05,2.555110479764556e-06,2.554522255393527e-06
0.5,4.5651214832815336e-05,4.565053386229858e-05,4.485610120719436e-05,4.4851835414199307e-05,1.1662191761412633e-05,1.1660936595420213e-05,2.589146492156976e-06,2.588542450575815e-06
0.51,4.666381263431819e-05,4.666310687111312e-05,4.557511352438189e-05,4.5570688283047194e-05,1.183261766602145e-05,1.183129596766976e-05,2.622668401574928e-06,2.6220488911267145e-06
0.52,4.7673433736634624e-05,4.767270307110773e-05,4.628940887411158e-05,4.6284821748807576e-05,1.2001634264495335e-05,1.2000245631782562e-05,2.6557009734879675e-06,2.655066367701445e-06
0.53,4.868025482321029e-05,4.8679499165292074e-05,4.699942383955936e-05,4.6994672380457583e-05,1.2169349406094488e-05,1.2167893542363514e-05,2.688267993490129e-06,2.6876186898691285e-06
0.54,4.9684462351629077e-05,4.9683681630663634e-05,4.770558287149677e-05,4.770066461440437e-05,1.2335867121940747e-05,1.2334343835569423e-05,2.7203922904100965e-06,2.719728709306752e-06
0.55,5.068625142357753e-05,5.0685445587956195e-05,4.840829853560668e-05,4.840321100211371e-05,1.2501287734130404e-05,1.2499696940735995e-05,2.7520957600561707e-06,2.7514183436535983e-06
0.56,5.1685824751444356e-05,5.168499376845923e-05,4.910797179495627e-05,4.910271249304637e-05,1.2665707976595612e-05,1.266404969766215e-05,2.783399389234998e-06,2.782708600657152e-06
0.5700000000000001,5.2683391714684706e-05,5.268253557018887e-05,4.980499231946527e-05,4.9799558744494156e-05,1.2829221105190682e-05,1.2827495469194533e-05,2.8143232797414386e-06,2.813619602309038e-06
0.58,5.3679167498417614e-05,5.367828619663542e-05,5.049973881523477e-05,5.049412845131729e-05,1.2991917017903605e-05,1.2990124257807034e-05,2.8448866720812627e-06,2.8441706087235575e-06
0.59,5.467337230822715e-05,5.467246587150716e-05,5.119257936775584e-05,5.118678968947991e-05,1.3153882362837278e-05,1.3152022816103474e-05,2.8751079687309207e-06,2.8743800415629418e-06
0.6,5.56662306549953e-05,5.566529912351512e-05,5.188387179398646e-05,5.187790026857302e-05,1.3315200655309754e-05,1.3313274760273542e-05,2.9050047567880744e-06,2.90426550685692e-06
0.61,5.665797070416668e-05,5.665701413581219e-05,5.257396399908757e-05,5.256780808880835e-05,1.3475952381773888e-05,1.3473960676596187e-05,2.9345938298973816e-06,2.9338438170984885e-06
0.62,5.764882368472648e-05,5.764784215474511e-05,5.326319433432844e-05,5.3256851499358185e-05,1.363621511224758e-05,1.363415823025395e-05,2.9638912093739704e-06,2.963131012533119e-06
0.63,5.863902335257733e-05,5.863801695347902e-05,5.395189195325131e-05,5.3945359654767617e-05,1.3796063598937096e-05,1.3793942266637266e-05,2.9929121644693997e-06,2.992142381581101e-06
0.64,5.9628805504617094e-05,5.9627774345869784e-05,5.464037716375682e-05,5.4633652867427556e-05,1.3955569883014181e-05,1.395338491456886e-05,3.0216712317541047e-06,3.0208924803722566e-06
0.65,6.061840753885736e-05,6.0617351746764046e-05,5.532896177415387e-05,5.5322042953856966e-05,1.4114803387164294e-05,1.4112555681658507e-05,3.0501822336063272e-06,3.0493951513654408e-06
0.66,6.160806805737005e-05,6.160698777485172e-05,5.601794943166109e-05,5.6010833573549054e-05,1.4273831016089711e-05,1.4271521551342268e-05,3.078458295819807e-06,3.077663541073785e-06
0.67,6.25980265083082e-05,6.259692189469132e-05,5.67076359521376e-05,5.6700320558916836e-05,1.443271724249244e-05,1.4430347071815773e-05,3.10651186435448e-06,3.105710116911771e-06
0.68,6.35885228638024e-05,6.358739409473525e-05,5.739830964010373e-05,5.739079223558913e-05,1.45915242009129e-05,1.4589094446514058e-05,3.1343547212704707e-06,3.13354668320317e-06
0.6900000000000001,6.457979733116341e-05,6.457864459835557e-05,5.809025159836276e-05,5.808252973225267e-05,1.4750311766844287e-05,1.4747823616327765e-05,3.1619979998941094e-06,3.161184396396177e-06
0.7000000000000001,6.557209009406265e-05,6.557091360523694e-05,5.878373602672918e-05,5.877580727958211e-05,1.4909137643671472e-05,1.4906592343293646e-05,3.1894521992785494e-06,3.1886337795452716e-06
0.71,6.656564108184014e-05,6.656444106051586e-05,5.9479030509525696e-05,5.947089249792932e-05,1.506805743474464e-05,1.5065456285919257e-05,3.216727198022887e-06,3.215904736123656e-06
0.72,6.75606897640671e-05,6.755946644948189e-05,6.017639629168292e-05,6.0168046673575775e-05,1.5227124723296808e-05,1.5224469075958833e-05,3.2438322675266487e-06,3.2430065632409287e-06
0.73,6.855747496862366e-05,6.855622861559135e-05,6.087608854336278e-05,6.086752502349919e-05,1.5386391137406038e-05,1.538368238676448e-05,3.27077608475572e-06,3.269947964340954e-06
0.74,6.955623472104923e-05,6.95549655998901e-05,6.157835661315155e-05,6.156957694867043e-05,1.5545906422863218e-05,1.5543146003107872e-05,3.29756674460175e-06,3.296737061462971e-06
0.75,7.055720610356815e-05,7.055591449994526e-05,6.228344426992673e-05,6.227444627602259e-05,1.570571850103877e-05,1.5702907882556683e-05,3.324211771916463e-06,3.3233814071460825e-06
0.76,7.156062513186375e-05,7.155931134681618e-05,6.299158993362679e-05,6.298237148924506e-05,1.586587353475434e-05,1.586301421837924e-05,3.3507181333030413e-06,3.349887996061921e-06
0.77,7.256672664831663e-05,7.256539099806882e-05,6.370302689508811e-05,6.369358594868806e-05,1.6026415979147695e-05,1.602350949401883e-05,3.377092248742536e-06,3.37626327645432e-06
0.78,7.357574423010815e-05,7.357438704609434e-05,6.441798352532783e-05,6.440831810060152e-05,1.6187388640675698e-05,1.6184436539189206e-05,3.403340003133661e-06,3.4025131614659725e-06
0.79,7.45879101108254e-05,7.458653173959487e-05,6.51366834745062e-05,6.512679167611037e-05,1.634883272114195e-05,1.634583657758869e-05,3.4294667578111327e-06,3.428643040422501e-06
0.8,7.560345511465999e-05,7.560205591787108e-05,6.58593458609942e-05,6.584922588016452e-05,1.6510787870024714e-05,1.6507749276360388e-05,3.455477362108688e-06,3.454657790142383e-06
0.81,7.662260860160848e-05,7.662118895597407e-05,6.658618545084412e-05,6.657583557098985e-05,1.667329222189335e-05,1.6670212787249136e-05,3.4813761650175214e-06,3.4805617863282056e-06
0.8200000000000001,7.764559842317941e-05,7.764415872048596e-05,6.731741282810573e-05,6.730683143014909e-05,1.6836382442312898e-05,1.6833263789659024e-05,3.5071670269844256e-06,3.506358915089566e-06
0.8300000000000001,7.867265088716413e-05,7.867119153422302e-05,6.805323455633312e-05,6.804242012401203e-05,1.70000937588702e-05,1.6996937525453156e-05,3.5328533318802357e-06,3.532052584632572e-06
0.84,7.970399073100146e-05,7.970251214972167e-05,6.879385333170557e-05,6.8782804456636e-05,1.7164460001127735e-05,1.716126783606487e-05,3.558437999158251e-06,3.5576457371432246e-06
0.85,8.073984110268327e-05,8.073834373001742e-05,6.953946812814934e-05,6.952818351462804e-05,1.7329513625521075e-05,1.732628719118224e-05,3.58392349620864e-06,3.5831408608751947e-06
0.86,8.178042354857809e-05,8.177890783662565e-05,7.02902743348566e-05,7.027875280443644e-05,1.7495285749412516e-05,1.7492026719945143e-05,3.6093118509034906e-06,3.608540002443616e-06
0.87,8.282595800749879e-05,8.282442442346671e-05,7.104646388659131e-05,7.103470438234139e-05,1.766180617050698e-05,1.7658516234148337e-05,3.634604664312857e-06,3.6338447793101053e-06
0.88,8.387666281028682e-05,8.387511183662765e-05,7.180822538716657e-05,7.179622697762349e-05,1.782910339542947e-05,1.782578425393585e-05,3.659803123557287e-06,3.659056392435674e-06
0.89,8.493275468456571e-05,8.493118681896719e-05,7.257574422646473e-05,7.256350610920632e-05,1.7997204653868648e-05,1.799385802571426e-05,3.6849080147691535e-06,3.684175639063245e-06
0.9,8.599444876386162e-05,8.59928645193619e-05,7.334920269136415e-05,7.333672419622659e-05,1.8166135922129483e-05,1.816276354278546e-05,3.709919736093231e-06,3.709202925585554e-06
0.91,8.706195860087576e-05,8.706035850592712e-05,7.412878007092235e-05,7.411606066277054e-05,1.833592193241219e-05,1.833252555836377e-05,3.734838310684461e-06,3.734138280424788e-06
0.92,8.813549618425984e-05,8.813388078285772e-05,7.491465275615019e-05,7.490169203727881e-05,1.850658619175711e-05,1.8503167601552813e-05,3.7596633996332313e-06,3.758981366970088e-06
0.93,8.921527195870553e-05,8.921364181042227e-05,7.57069943347005e-05,7.569379204664524e-05,1.8678150986889048e-05,1.8674711985883422e-05,3.784394314754475e-06,3.7837314962280007e-06
0.9400000000000001,9.030149484769082e-05,9.029985052789324e-05,7.65059756807723e-05,7.649253170581184e-05,1.8850637398996045e-05,1.8847179821065045e-05,3.8090300311724628e-06,3.808387639559697e-06
0.9500000000000001,9.139437227897135e-05,9.139271437884351e-05,7.731176504052582e-05,7.729807940258798e-05,1.9024065304595993e-05,1.9020591017488477e-05,3.833569199636653e-06,3.832948440956544e-06
0.96,9.249411021199136e-05,9.24924393387532e-05,7.812452811326757e-05,7.81106009783595e-05,1.919845338661968e-05,1.9194964294209986e-05,3.858010158504788e-06,3.85741222918512e-06
0.97,9.360091316745302e-05,9.359922994445323e-05,7.894442812867713e-05,7.89302598047997e-05,1.9373819131788433e-05,1.937031717989352e-05,3.882350945335811e-06,3.881777029501062e-06
0.98,9.471498425839431e-05,9.471328932529794e-05,7.977162592028735e-05,7.975721685683638e-05,1.955017883850639e-05,1.9546666017520166e-05,3.906589308040519e-06,3.90604057497214e-06
0.99,9.58365252227503e-05,9.583481923570177e-05,8.060627999546474e-05,8.05916307821087e-05,1.9727547611275518e-05,1.9724025962281884e-05,3.930722715523509e-06,3.930200317338162e-06
1.0,9.696573645717865e-05,9.696402008895276e-05,8.144854660204509e-05,8.143365796710111e-05,1.990593936594261e-05,1.990241098354828e-05,3.954748367891229e-06,3.9542534373764e-06
1.01,9.810281705182502e-05,9.810109099206585e-05,8.229857979188784e-05,8.228345260015981e-05,2.0085366821720976e-05,2.0081833860266263e-05,3.978663205973451e-06,3.978196854710114e-06
1.02,9.924796482604655e-05,9.924622978143339e-05,8.31565314813767e-05,8.314116673153474e-05,2.0265841504381432e-05,2.0262306180760955e-05,4.002463920373588e-06,4.002027237156924e-06
1.03,0.00010040137636481433,0.00010039963305925146,8.402255150918866e-05,8.400695033062678e-05,2.0447373736493294e-05,2.0443838336239967e-05,4.026146959907679e-06,4.025741009371205e-06
1.04,0.00010156324705559896,0.00010156149623049269,8.489678769127628e-05,8.488095134053792e-05,2.0629972639191683e-05,2.0626439519049853e-05,4.049708539483663e-06,4.049334361012527e-06
1.05,0.00010273377112584458,0.00010273201354028402,8.577938587335099e-05,8.576331573008413e-05,2.0813646121289757e-05,2.0810117714925415e-05,4.073144647404311e-06,4.072803254321473e-06
1.06,0.00010391314168064746,0.00010391137811165016,8.667048998080412e-05,8.665418754332051e-05,2.0998400880287897e-05,2.0994879700359296e-05,4.0964510521226465e-06,4.0961434311500105e-06
1.07,0.0001051015507406736,0.0001050997819834587,8.757024206629679e-05,8.755370894672719e-05,2.1184242391035194e-05,2.1180731034268897e-05,4.1196233084824985e-06,4.119350419459691e-06
1.08,0.0001062991892802526,0.00010629741614849465,8.847878235495544e-05,8.846202027405177e-05,2.1371174906662605e-05,2.1367676055158955e-05,4.1426567634703075e-06,4.142419539327852e-06
1.09,0.00010750624726551226,0.00010750447059157734,8.939624928734237e-05,8.937926006896208e-05,2.1559201447475415e-05,2.1555717872888192e-05,4.16554656152091e-06,4.165345908490986e-06
1.1,0.0001087229136923835,0.00010872113432766171,9.03227795601558e-05,9.030556512543715e-05,2.17483238024805e-05,2.1744858366302025e-05,4.188287649431741e-06,4.188124447479083e-06
1.11,0.00010994937662468378,0.00010994759543984421,9.12585081647588e-05,9.124107052608081e-05,2.1938542519163866e-05,2.1935098175762387e-05,4.210874780925646e-06,4.2107498843840976e-06
1.12,0.00011118582323189089,0.00011118404111721495,9.22035684235498e-05,9.218590967819348e-05,2.2129856906235156e-05,2.2126436701890044e-05,4.233302520944858e-06,4.233216759327721e-06
1.1300000000000001,0.00011243243982684298,0.00011243065769248806,9.31580920240076e-05,9.314021434785569e-05,2.2322265024876123e-05,2.231887209946384e-05,4.255565249717499e-06,4.255519428683676e-06
1.1400000000000001,0.0001136894119030549,0.00011368763067943352,9.412220905094396e-05,9.41041146917667e-05,2.2515763693237098e-05,2.251240127783424e-05,4.277657166677783e-06,4.2776520691319705e-06
1.1500000000000001,0.00011495692417189122,0.00011495514480998089,9.50960480162216e-05,9.507773928706166e-05,2.2710348479631823e-05,2.2707019896699026e-05,4.299572294312099e-06,4.299608681592714e-06
1.16,0.00011623516059935421,0.00011623338407101961,9.60797358865283e-05,9.606121515898842e-05,2.290601370918902e-05,2.2902722368627817e-05,4.321304482015346e-06,4.321383095164805e-06
1.17,0.00011752430444245815,0.00011752253174085574,9.707339810890932e-05,9.705466780642776e-05,2.3102752459318985e-05,2.3099501857080205e-05,4.342847410025331e-06,4.342968971090271e-06
1.18,0.00011882453828539236,0.00011882277042527855,9.807715863414769e-05,9.805822122532311e-05,2.330055656875525e-05,2.3297350281321666e-05,4.364194593520715e-06,4.364359806862297e-06
1.19,0.00012013604407507734,0.0001201342820932555,9.909113993791467e-05,9.907199792987676e-05,2.349941663543542e-05,2.349625831687344e-05,4.385339386981651e-06,4.385548940556176e-06
1.2,0.00012145900315654947,0.00012145724811219061,0.00010011546303971685,0.0001000961189716512,2.3699322027975976e-05,2.3696215402911648e-05,4.406274988882068e-06,4.406529555460152e-06
1.21,0.00012279359630768005,0.0001227918492827768,0.00010115024751956174,0.00010113070395634359,2.390026088591175e-05,2.3897209745141975e-05,4.4269944468125e-06,4.427294685107427e-06
1.22,0.00012414000377365997,0.0001241382658733943,0.00010219561153244542,0.00010217587105847138,2.4102220133446323e-05,2.409922832557608e-05,4.4474906631097135e-06,4.447837218770144e-06
1.23,0.00012549840530086674,0.00012549667765407167,0.0001032516718204151,0.00010323173703365018,2.430518548179945e-05,2.4302256907623642e-05,4.467756401093003e-06,4.468149907545119e-06
1.24,0.00012686898017041142,0.00012686726392999187,0.0001043185437223972,0.00010429841722867888,2.450914144488951e-05,2.450628004794514e-05,4.4877842919509846e-06,4.4882253710594705e-06
1.25,0.00012825190723115057,0.00012825020357451955,0.00010539634118165849,0.00010537602558929639,2.4714071343364993e-05,2.471128110337694e-05,4.507566842426679e-06,4.508056104917727e-06
1.26,0.0001296473649322586,0.00012964567506181264,0.00010648517675090003,0.0001064646746655486,2.4919957321721834e-05,2.4917242244396118e-05,4.527096443283771e-06,4.5276344889429326e-06
1.27,0.00013105553135533876,0.0001310538564989291,0.0001075851615949786,0.00010756447561487321,2.5126780353463972e-05,2.512414446334952e-05,4.546365378678258e-06,4.5469527962865065e-06
1.28,0.00013247658424606878,0.00013247492565747105,0.00010869640549113099,0.00010867553820268634,2.5334520259052244e-05,2.5331967588947064e-05,4.565365836470166e-06,4.566003203459987e-06
1.29,0.00013391070104538607,0.0001339090600048106,0.000109819016826885,0.00010979797080066046,2.5543155711560974e-05,2.5540690295173222e-05,4.584089919513804e-06,4.584777801342283e-06
1.3,0.0001353580589202177,0.00013535643673481666,0.00011095310259543952,0.00011093188038256848,2.5752664254804444e-05,2.575029011616194e-05,4.602529657968875e-06,4.6032686071952044e-06
1.31,0.00013681883479375412,0.0001368172327981414,0.00011209876838858744,0.00011207737251752412,2.5963022308836492e-05,2.5960743455133857e-05,4.62067702264018e-06,4.621467577717347e-06
1.32,0.00013829320537527524,0.0001382916249320682,0.00011325611838715169,0.0001132345513608774,2.6174205187608912e-05,2.617202559899941e-05,4.638523939365365e-06,4.63936662314448e-06
1.33,0.00013978134718953348,0.00013977978968989223,0.00011442525534891969,0.00011440351964272008,2.6386187103694854e-05,2.6384110726687456e-05,4.656062304428331e-06,4.656957622400252e-06
1.34,0.00014128343660569842,0.00014128190346989996,0.00011560628059406032,0.00011558437865359013,2.659894118489312e-05,2.659697192287073e-05,4.673284000999103e-06,4.674232439280028e-06
1.35,0.00014279964986587147,0.00014279814254387655,0.0001167992939880237,0.00011677722822801445,2.6812439477637296e-05,2.6810581185122454e-05,4.690180916534486e-06,4.6911829396433056e-06
1.36,0.00014433016311317932,0.00014432868308523135,0.0001180043939218884,0.00011798216672520078,2.702665296205956e-05,2.7024909436250612e-05,4.706744961143911e-06,4.707801009574986e-06
1.37,0.00014587515241944787,0.0001458737011966711,0.00011922167729016514,0.00011919929100744298,2.724155155366375e-05,2.72399265298276e-05,4.722968086820069e-06,4.724078574470352e-06
1.3800000000000001,0.00014743479381247278,0.0001474333729375036,0.00012045123946614809,0.000120428696415897,2.745710411649018e-05,2.7455601260741865e-05,4.7388423074984786e-06,4.740007618973518e-06
1.3900000000000001,0.0001490092633028909,0.00014900787435049006,0.0001216931742745592,0.00012167047674375673,2.767327846276778e-05,2.7671901368780657e-05,4.754359719881513e-06,4.755580207733326e-06
1.4000000000000001,0.0001505987369106568,0.00015059738148837744,0.0001229475739617537,0.00012292472420695748,2.7890041363964024e-05,2.788879354714924e-05,4.769512524941149e-06,4.770788506873102e-06
1.41,0.0001522033906911399,0.0001522020704399951,0.00012421452916335415,0.00012419152941231236,2.8107358548278494e-05,2.8106243443931123e-05,4.784293050048596e-06,4.7856248061291776e-06
1.42,0.00015382340076085246,0.00015382211735597175,0.0001254941288693409,0.00012547098132310565,2.832519470950983e-05,2.832421566847341e-05,4.798693771653595e-06,4.800081541582167e-06
1.43,0.00015545894332280418,0.00015545769847415017,0.00012678646038660887,0.0001267631672221478,2.8543513502399298e-05,2.8542673790698446e-05,4.812707338448805e-06,4.814151318912602e-06
1.44,0.00015711019469151027,0.00015710899014458377,0.0001280916092989984,0.00012806817267230295,2.876227754939156e-05,2.8761580345399695e-05,4.826326594970975e-06,4.827826937125369e-06
1.45,0.00015877733131764677,0.0001587761688542108,0.00012940965942481448,0.0001293860814744939,2.898144843397872e-05,2.8980896829522253e-05,4.839544605585703e-06,4.841101412686546e-06
1.46,0.0001604605298123695,0.0001604594112512008,0.0001307406927718453,0.00013071697562320314,2.920098670556813e-05,2.9200583704553864e-05,4.852354678814752e-06,4.85396800403333e-06
1.47,0.0001621599669713061,0.00016215889416894538,0.00013208478948990515,0.00013206093525948575,2.942085187111074e-05,2.9420600392028584e-05,4.864750391987811e-06,4.866420236422177e-06
1.48,0.00016387581979822378,0.0001638747946497565,0.0001334420278209177,0.00013341803862151113,2.9641002398418852e-05,2.964090527432861e-05,4.876725616199015e-06,4.878451927096558e-06
1.49,0.0001656082655283892,0.00016560728996824688,0.00013481248404656812,0.00013478836199266037,2.986139570648632e-05,2.9861455688791372e-05,4.888274541567714e-06,4.890057210765208e-06
1.5,0.0001673574816516211,0.00016735655765438262,0.0001361962324335558,0.00013617197964720782,3.0081988167719955e-05,3.0082207927362388e-05,4.899391702814297e-06,4.901230565396018e-06
1.51,0.00016912364593505127,0.00016912277551627133,0.00013759334517647782,0.00013756896379361587,3.0302735097477273e-05,3.0303117229806172e-05,4.91007200517354e-06,4.911966838341691e-06
1.52,0.00017090693644559492,0.00017090612166266867,0.00013900389233838562,0.0001389793845154827,3.052359075578978e-05,3.052413778276564e-05,4.9203107506800586e-06,4.92226127282638e-06
1.53,0.00017270753157214605,0.0001727067745251472,0.0001404279417890593,0.00014040330971018333,3.074450833675663e-05,3.074522271269117e-05,4.9301036648706865e-06,4.932109534832017e-06
1.54,0.00017452561004749933,0.0001745249128800874,0.0001418655591410454,0.00014184080502525158,3.096543997044697e-05,3.0966324084974495e-05,4.939446923957734e-06,4.941507740434943e-06
1.55,0.00017636135097000695,0.0001763607158703125,0.0001433168076835193,0.00014329193379255498,3.118633671289648e-05,3.118739289731909e-05,4.948337182536546e-06,4.9504524836496895e-06
1.56,0.00017821493382498397,0.00017821436302653272,0.00014478174831402868,0.00014475675696035966,3.14071485489823e-05,3.1408379079722665e-05,4.956771601894229e-06,4.958940864846697e-06
1.57,0.00018008653850586255,0.00018008603428852868,0.00014626043946818875,0.00014623533302313317,3.162782438387012e-05,3.162923148911699e-05,4.964747878995728e-06,4.966970519813753e-06
1.58,0.000181976345335103,0.0001819759100260461,0.0001477529370474046,0.00014772771794969473,3.184831204775422e-05,3.184989791107383e-05,4.972264276222451e-06,4.974539649537472e-06
1.59,0.0001838845350848737,0.0001838841710595169,0.00014925929434469928,0.00014923396510911006,3.206855828969757e-05,3.20703250566386e-05,4.9793196519432865e-06,4.981647050780796e-06
1.6,0.00018581128899750027,0.000185810998680552,0.0001507795619687393,0.00015075412519477746,3.228850878521432e-05,3.2290458566724345e-05,4.98591349199493e-06,4.988292147535431e-06
1.61,0.00018775678880569654,0.00018775657467213165,0.0001523137877661521,0.00015228824614694057,3.250810813352307e-05,3.251024301214519e-05,4.992045942148607e-06,4.9944750234242855e-06
1.62,0.0001897212167525767,0.00018972108132872157,0.0001538620167422403,0.0001538363730733683,3.272729986901515e-05,3.272962190173569e-05,4.9977178416338045e-06,5.000196455127678e-06
1.6300000000000001,0.00019170475561146135,0.0001917047014759963,0.0001554242909802,0.00015539854816871035,3.2946026462991255e-05,3.294853768664803e-05,5.0029307577857675e-06,5.005457946900356e-06
1.6400000000000001,0.00019370758870548166,0.00019370761849056467,0.0001570006495589663,0.00015697481063204954,3.316422934009361e-05,3.316693177327503e-05,5.0076870218741555e-06,5.010261766240802e-06
1.6500000000000001,0.00019572989992697854,0.00019573001631930636,0.00015859112846980587,0.00015856519658352295,3.3381848885609576e-05,3.338474453290067e-05,5.011989766161957e-06,5.014610980763733e-06
1.6600000000000001,0.0001977718737567245,0.00019777207949869054,0.00016019576053179048,0.00016016973897957907,3.359882446793343e-05,3.360191532050598e-05,5.015842962231459e-06,5.0185094963182405e-06
1.67,0.0001998336952829674,0.00019983399317373814,0.000161814575306291,0.00016178846752718635,3.3815094452484625e-05,3.381838249083572e-05,5.019251460602181e-06,5.021962096379873e-06
1.68,0.0002019155502202291,0.00020191594311697947,0.00016344759901062853,0.00016342140859734202,3.4030596231199305e-05,3.403408342411608e-05,5.022221031650364e-06,5.024974482732761e-06
1.69,0.00020401762492803792,0.0002040181157470574,0.00016509485443104086,0.00016506858513738894,3.424526624401293e-05,3.424895454952006e-05,5.024758407825451e-06,5.0275533174415e-06
1.7,0.00020614010642937096,0.00020614069814733685,0.00016675636083514787,0.00016673001658329197,3.445904001625337e-05,3.446293137870958e-05,5.026871327139352e-06,5.029706266097234e-06
1.71,0.00020828318242904434,0.0002082838780841729,0.00016843213388387528,0.00016840571877102303,3.4671852188477636e-05,3.4675948537536726e-05,5.028568577891079e-06,5.031442042304071e-06
1.72,0.00021044704133183203,0.0002104478440251947,0.0001701221855433986,0.00017009570384786225,3.4883636562446646e-05,3.4887939808148546e-05,5.029860044565528e-06,5.032770453354644e-06
1.73,0.0002126318722605349,0.00021263278515725094,0.0001718265239968538,0.0001717999801835698,3.509432613988806e-05,3.509883816955361e-05,5.03075675483284e-06,5.033702447024748e-06
1.74,0.00021483786507378992,0.00021483889140438378,0.0001735451535561901,0.00017351855228142125,3.530385317748861e-05,3.530857584879419e-05,5.031270927550879e-06,5.034250159399113e-06
1.75,0.00021706521038383867,0.0002170663534454754,0.00017527807457426146,0.0001752514206896889,3.551214923488977e-05,3.551708437075338e-05,5.03141602166061e-06,5.034426963621585e-06
1.76,0.0002193140995740387,0.0002193153627319272,0.00017702528335733058,0.00017699858191329545,3.5719145238859386e-05,3.572429461862785e-05,5.0312067858437005e-06,5.034247519446913e-06
1.77,0.00022158472481634693,0.00022158611150501476,0.00017878677207811767,0.0001787600283260142,3.592477154054481e-05,3.593013689306999e-05,5.030659308800367e-06,5.033727823455187e-06
1.78,0.0002238772790885549,0.00022387879281329453,0.00018056252868954567,0.00018053574808330996,3.612895798870242e-05,3.613454098190969e-05,5.029791069988494e-06,5.032885259774978e-06
1.79,0.00022619195619149725,0.00022619360052968397,0.00018235253683931198,0.00018232572503597033,3.6331633995962874e-05,3.633743622844921e-05,5.028620990657887e-06,5.031738651151005e-06
1.8,0.00022852895076602096,0.00022853072936860114,0.00018415677578541498,0.00018412993864465508,3.6532728620744985e-05,3.653875161012064e-05,5.027169485001079e-06,5.030308310179502e-06
1.81,0.00023088845830993617,0.00023089037490278894,0.00018597522031274776,0.00018594836389547697,3.673217064206338e-05,3.673841581550967e-05,5.025458511239277e-06,5.028616090531036e-06
1.82,0.00023327067519473367,0.000233272733580199,0.00018780784065086645,0.0001877809712167446,3.692988864956186e-05,3.693635733142693e-05,5.023511622455166e-06,5.0266854379700265e-06
1.83,0.0002356757986822879,0.00023567800274057127,0.00018965460239301376,0.0001896277263969396,3.7125811126243145e-05,3.713250452806647e-05,5.021354016985319e-06,5.024541440983666e-06
1.84,0.00023810402694133346,0.00023810638063207805,0.00019151546641648615,0.00019148859050403702,3.731986654595529e-05,3.732678575384203e-05,5.019012588183116e-06,5.022210880826127e-06
1.85,0.00024055555906393313,0.00024055806642766075,0.00019339038880439337,0.00019336351980621427,3.751198346337083e-05,3.751912942800906e-05,5.0165159733669435e-06,5.019722280791222e-06
1.86,0.00024303059508172512,0.00024303326024145198,0.00019527932076886104,0.00019525246569397918,3.770209061825837e-05,3.7709464142589855e-05,5.013894601770422e-06,5.017105954523367e-06
1.87,0.0002455293359821616,0.00024553216314488304,0.00019718220857570983,0.0001971553746039744,3.789011703209283e-05,3.789771876181559e-05,5.011180741316037e-06,5.0143940531860975e-06
1.8800000000000001,0.00024805198372454415,0.0002480549771828856,0.0001990989934706157,0.00019907218794405863,3.807599211854994e-05,3.8083822530544734e-05,5.008408544038062e-06,5.011620611305702e-06
1.8900000000000001,0.0002505987412560382,0.00025060190538978136,0.00020102961160674718,0.00020100284201991087,3.8259645786282835e-05,3.826770518001163e-05,5.005614089983499e-06,5.008821591117302e-06
1.9000000000000001,0.0002531698125274994,0.00025317315180527385,0.00020297399397388067,0.00020294726796338863,3.844100855527509e-05,3.8449297042320554e-05,5.002835429424951e-06,5.00603492523859e-06
1.9100000000000001,0.0002557654025092827,0.00025576892149012956,0.00020493206632892535,0.00020490539166217344,3.862001166555801e-05,3.8628529162205824e-05,5.000112623219364e-06,5.003300557504434e-06
1.92,0.00025838571720686326,0.000258389420541966,0.00020690374912784958,0.000206877133690919,3.87965871993265e-05,3.880533341743871e-05,4.997487781149591e-06,5.000660481791925e-06
1.93,0.00026103096367644614,0.00026103485611073015,0.0002088889574589127,0.00020886240924378158,3.897066819564745e-05,3.897964263657121e-05,4.995005098082993e-06,4.998158778670019e-06
1.94,0.0002637013500403912,0.00026370543641429217,0.00021088760097715293,0.00021086112806828884,3.914218877859889e-05,3.9151390725441156e-05,4.992710887780035e-06,4.995841649701306e-06
1.95,0.00026639708550263045,0.00026640137075372973,0.0002128995838400391,0.0002128731944004446,3.9311084278333705e-05,3.9320512791182803e-05,4.990653614179759e-06,4.993757449223753e-06
1.96,0.0002691183803639026,0.0002691228695287315,0.0002149248046441944,0.00021489850690101147,3.94772913656932e-05,3.948694527520363e-05,4.988883919983696e-06,4.991956713430871e-06
1.97,0.00027186544603698186,0.00027187014425269135,0.0002169631563631011,0.00021693695859284612,3.964074818038971e-05,3.965062608415286e-05,4.987454652349544e-06,4.990492186563885e-06
1.98,0.00027463849506173196,0.00027464340756793,0.00021901452628566675,0.0002189884367992216,3.9801394472919404e-05,3.9811494730130075e-05,4.986420885496713e-06,4.989418844016124e-06
1.99,0.0002774377411201503,0.0002774428732606051,0.0002210787959555767,0.0002210528230829468,3.9959171740762584e-05,3.996949246944367e-05,4.9858399400118875e-06,4.98879391214261e-06
2.0,0.0002802633990512459,0.00028026875627575233,0.00022315584111128642,0.00022312999318646986,4.011402337864934e-05,4.0124562451056525e-05,4.9857713986302e-06,4.988676884549953e-06
2.0100000000000002,0.000283115684865901,0.0002831212727320215,0.00022524553162659347,0.0002252198169723675,4.026589482391339e-05,4.027664986422102e-05,4.986277118251767e-06,4.989129534630981e-06
2.02,0.0002859948157615843,0.0002860006399365354,0.00022734773145157312,0.00022732215836431576,4.041473371629873e-05,4.042570209631779e-05,4.9874212379361134e-06,4.990215924089756e-06
2.0300000000000002,0.0002889010101370304,0.00028890707639945564,0.00022946229855418376,0.00022943687528908767,4.056049005370448e-05,4.057166889057841e-05,4.989270182603933e-06,4.992002407189275e-06
2.04,0.00029183448760678393,0.00029184080184867234,0.0002315890848616936,0.00023156381961825391,4.070311636277673e-05,4.0714502514549195e-05,4.991892662154473e-06,4.994557630435206e-06
2.05,0.00029479546901571124,0.0002948020372441927,0.00023372793620261246,0.00023370283711052615,4.084256786629179e-05,4.085415792914045e-05,4.995359665695762e-06,4.997952527395769e-06
2.06,0.00029778417645337854,0.0002977910047926659,0.00023587869224867241,0.00023585376735424157,4.0978802665732376e-05,4.0990592968925676e-05,4.999744450566173e-06,5.0022603083401015e-06
2.07,0.00030080083326839227,0.00030080792796160225,0.0002380411864568857,0.00023801644371001049,4.1111781921464636e-05,4.112376852368546e-05,5.005122525817024e-06,5.00755644436734e-06
2.08,0.0003038456640826132,0.00030385303149373056,0.00024021524601165083,0.0002401906932534769,4.124147004835857e-05,4.125364873163078e-05,5.011571629811043e-06,5.013918645684044e-06
2.09,0.0003069188948053341,0.0003069265414210541,0.00024240069176689077,0.00024237633671817362,4.1367834909724655e-05,4.138020117443863e-05,5.019171701588707e-06,5.021426833682175e-06
2.1,0.0003100207526473265,0.0003100286850790366,0.00024459733818817326,0.0002445731884384564,4.14908480268012e-05,4.1503397084270784e-05,5.028004845644973e-06,5.0301631064611615e-06
2.11,0.000313151466134858,0.00031315969112050043,0.00024680499329492053,0.00024678105629252826,4.1610484787136856e-05,4.162321155303656e-05,5.038155289762749e-06,5.040211697438935e-06
2.12,0.0003163112651235752,0.0003163197895296445,0.00024902345860263456,0.00024899974164558405,4.172672466844709e-05,4.173962375377143e-05,5.049709335547748e-06,5.051658926694149e-06
2.13,0.0003195003808123579,0.00031950921163577975,0.0002512525290653168,0.0002512290392931293,4.183955146176662e-05,4.185261716451347e-05,5.06275530131962e-06,5.064593144691211e-06
2.14,0.0003227190457570444,0.0003227281901271839,0.0002534919930180397,0.00025346873740453475,4.1948953509779596e-05,4.196217980422377e-05,5.077383457020297e-06,5.079104668044484e-06
2.15,0.0003259674938841182,0.000325976959064674,0.0002557416321198976,0.00025571861746694546,4.205492394464078e-05,4.20683044712468e-05,5.093685950816921e-06,5.095285706993358e-06
2.16,0.00032924596050427636,0.0003292557538952947,0.00025800122129735246,0.0002579784542296368,4.2157460940428936e-05,4.2170988993506066e-05,5.111756727089872e-06,5.113230284271927e-06
2.17,0.00033255468232595067,0.00033256481146573086,0.0002602705286882357,0.00026024801564898746,4.225656796506138e-05,4.227023648105086e-05,5.131691435516659e-06,5.133034145077661e-06
2.18,0.0003358938974687159,0.0003359043700358336,0.00026254931558648104,0.0002625270628342223,4.235225404603406e-05,4.236605558977702e-05,5.153587330980239e-06,5.154794657860202e-06
2.19,0.0003392638454766486,0.0003392746692918624,0.00026483733638789727,0.00026481534999413427,4.2444534035361006e-05,4.2458460787066014e-05,5.177543164055605e-06,5.178610705675515e-06
2.2,0.0003426647673315758,0.0003426759503598521,0.0002671343385371129,0.0002671126243849987,4.253342888727404e-05,4.254747262778444e-05,5.203659061845739e-06,5.204582567871165e-06
2.21,0.00034609690546626084,0.00034610845581868973,0.00026944006247604324,0.00026941862625993085,4.261896593463877e-05,4.2633118031533545e-05,5.23203639896759e-06,5.232811791892836e-06
2.22,0.00034956050377749824,0.0003495724297133117,0.0002717542415940793,0.00027173308881996063,4.270117917682535e-05,4.271543056920586e-05,5.262777658505964e-06,5.263401055026628e-06
2.23,0.0003530558076391325,0.00035306811756761797,0.00027407660218038834,0.0002740557381671461,4.278010956561965e-05,4.2794450749912524e-05,5.295986282783048e-06,5.296454015914792e-06
2.24,0.00035658306391498203,0.0003565957663975004,0.00027640686337858904,0.0002763862932600021,4.285580530107769e-05,4.287022631595665e-05,5.33176651381121e-06,5.332075155708242e-06
2.25,0.0003601425209716966,0.0003601556247235858,0.0002787447371442326,0.00027872446587167825,4.292832212459055e-05,4.294281253712283e-05,5.370223223326358e-06,5.370369608745314e-06
2.2600000000000002,0.0003637344286915147,0.00036374794258410147,0.0002810899282054213,0.00028106996055117777,4.2997723620219994e-05,4.3012272511586926e-05,5.41146173231893e-06,5.4114429826707195e-06
2.27,0.0003673590384849472,0.000367372971547441,0.0002834421340270218,0.0002834224745881128,4.306408151231087e-05,4.307867746496102e-05,5.45558762001772e-06,5.455401167938444e-06
2.2800000000000002,0.000371016603303369,0.0003710309647248599,0.00028580104477888445,0.0002857816979813408,4.3127475969585626e-05,4.3142107054413404e-05,5.502706522296859e-06,5.502350136670097e-06
2.29,0.00037470737765152876,0.0003747221767828694,0.0002881663433085512,0.0002881473134120211,4.3187995904524726e-05,4.32026496696629e-05,5.5529239195254635e-06,5.552395730873239e-06
2.3000000000000003,0.00037843161759997006,0.00037844686395575964,0.00029053770511890993,0.0002905189962214977,4.324573927736896e-05,4.326040273743106e-05,5.606344913895985e-06,5.605643440057923e-06
2.31,0.00038218958079736816,0.0003822052840578102,0.000292914798351343,0.00029289641439456603,4.330081339439568e-05,4.3315473021466154e-05,5.663073996325113e-06,5.662198168332491e-06
2.32,0.0003859815264827732,0.0003859976964956426,0.0002952972837748415,0.00029527922854860025,4.335333520891401e-05,4.3367976924367546e-05,5.723214803047455e-06,5.722163991073139e-06
2.33,0.00038980771549776834,0.0003898243622802491,0.00029768481478168867,0.00029766709192911893,4.3403431615523586e-05,4.3418040783665084e-05,5.786869862061152e-06,5.785643901376525e-06
2.34,0.0003936684102985429,0.0003936855440391683,0.0003000770373902171,0.00030005965041231605,4.3451239745156976e-05,4.346580116801625e-05,5.854140329683745e-06,5.852739546463488e-06
2.35,0.0003975638749678593,0.000397581506028324,0.00030247359025524165,0.0003024565425151449,4.3496907252377044e-05,4.351140516633113e-05,5.925125717457846e-06,5.9235509543190215e-06
2.36,0.00040149437522695087,0.0004015125141440252,0.00030487410468676615,0.00030485739941354186,4.354059260148066e-05,4.355501067530323e-05,5.999923609751435e-06,5.998176250890687e-06
2.37,0.0004054601784473119,0.00040547883593461647,0.0003072782046775221,0.00030726184496936577,4.358246534382955e-05,4.359678667851475e-05,6.07862937245326e-06,6.076711368225089e-06
2.38,0.0004094615536624254,0.0004094807406122889,0.0003096855069399492,0.0003096694957666785,4.362270639193688e-05,4.3636913522179364e-05,6.161335853207231e-06,6.1592497439905635e-06
2.39,0.0004134987715792323,0.00041351849906454493,0.0003120956209532467,0.0003120799611579515,4.3661508283693015e-05,4.367558318104365e-05,6.248133073717962e-06,6.245882012896213e-06
2.4,0.00041757210458997563,0.00041759238386581765,0.0003145081490210546,0.00031449284332081914,4.369907544117295e-05,4.371299951905539e-05,6.339107914701418e-06,6.336695690582701e-06
2.41,0.0004216818267831178,0.0004217026692887437,0.0003169226863404038,0.0003169077373259782,4.373562441838017e-05,4.374937853865943e-05,6.4343437941423166e-06,6.431774850631023e-06
2.42,0.00042582821395524334,0.00042584963131558657,0.0003193388210824865,0.0003193242312168298,4.377138414121077e-05,4.3784948622827676e-05,6.533920339563062e-06,6.531199795395459e-06
2.43,0.0004300115436216837,0.00043003354764932,0.00032175613448587385,0.00032174190610146215,4.380659613497075e-05,4.381995076400778e-05,6.637913055091972e-06,6.635046721436354e-06
2.44,0.00043423209502824796,0.00043425469772484727,0.00032417420096270415,0.00032416033625755586,4.3841514741498444e-05,4.385463878354445e-05,6.7463929841593695e-06,6.743387380383334e-06
2.45,0.00043849014916164667,0.0004385133627198918,0.00032659258821843973,0.0003265790892507668,4.38764073222116e-05,4.388927953606444e-05,6.859426368727357e-06,6.856288736141494e-06
2.46,0.00044278598876102516,0.0004428098255660123,0.0003290108573856913,0.00032899772606715565,4.391155444782481e-05,4.392415310178192e-05,6.977074305994186e-06,6.973812619357535e-06
2.47,0.00044711989832818875,0.00044714437095929644,0.00033142856317265726,0.0003314158012601464,4.39472500720599e-05,4.395955296150806e-05,7.099392403584254e-06,7.096015380200486e-06
2.48,0.0004514921641389373,0.0004515172853711675,0.0003338452540266475,0.00033383286311263795,4.398380168872748e-05,4.399578615668475e-05,7.226430434265282e-06,7.222947540455557e-06
2.49,0.00045590307425308357,0.00045592885705887757,0.0003362604723131864,0.00033624845381455986,4.402153047052713e-05,4.4033173429515246e-05,7.35823199129496e-06,7.3546534460898185e-06
2.5,0.0004603529185255904,0.0004603793760761092,0.00033867375451111266,0.0003386621096565719,4.406077138752794e-05,4.407204934485052e-05,7.4948341455273325e-06,7.491170921376549e-06
2.5100000000000002,0.00046484198861638056,0.0004648691342832625,0.0003410846314241378,0.0003410733612401076,4.410187330474246e-05,4.411276238920252e-05,7.636267105461179e-06,7.632530925820827e-06
2.52,0.0004693705780012704,0.0004693984253578445,0.0003434926284092145,0.00034348173370439284,4.41451990553044e-05,4.4155675047868705e-05,7.782553881441608e-06,7.778757215052715e-06
2.5300000000000002,0.0004739389819815738,0.00047396754480455406,0.00034589726562213807,0.00034588674697062425,4.419112548978724e-05,4.4201163855869234e-05,7.933709955265831e-06,7.929866007004966e-06
2.54,0.0004785474976948285,0.0004785767899654597,0.0003482980582806901,0.00034828791600386685,4.424004349670346e-05,4.4249619423010384e-05,8.089742956479057e-06,8.08586565461339e-06
2.5500000000000003,0.00048319642412419174,0.0004832264600298723,0.00035069451694568545,0.00035068475109282246,4.429235799592386e-05,4.430144642915036e-05,8.250652346678277e-06,8.246756326424709e-06
2.56,0.00048788606210895994,0.0004879168560443152,0.00035308614782023166,0.00035307675814798115,4.43484878985819e-05,4.435706358933415e-05,8.416429113173909e-06,8.412529696415741e-06
2.57,0.0004926167143537532,0.0004926482809221878,0.0003554724530674839,0.00035546343901828584,4.440886603649514e-05,4.441690358530792e-05,8.587055473385882e-06,8.58316864446961e-06
2.58,0.0004973886854388316,0.0004974210394535221,0.0003578529311472146,0.000357844291826765,4.447393905320477e-05,4.4481412962469054e-05,8.762504591385944e-06,8.758646968872062e-06
2.59,0.0005022022818290661,0.0005022354383144346,0.00036022707717144276,0.00036021881132527426,4.454416726106127e-05,4.455105198926789e-05,8.942740308010768e-06,8.938929112324518e-06
2.6,0.0005070578118840475,0.000507091786076676,0.00036259438327944306,0.00036258648926875607,4.4620024455003245e-05,4.4626294477550034e-05,9.127716885992764e-06,9.123969902883413e-06
2.61,0.0005119555858668519,0.0005119903932168699,0.00036495433903235846,0.00036494681480917206,4.4701997688963465e-05,4.470762756143702e-05,9.317378771588822e-06,9.31371431135888e-06
2.62,0.0005168959159539379,0.0005169315721258517,0.0003673064318277785,0.0003672992749094947,4.479058700411344e-05,4.479555143271771e-05,9.511660374151995e-06,9.50809722660844e-06
2.63,0.000521879116243708,0.0005219156371177026,0.0003696501473343855,0.0003696433547779535,4.488630511648697e-05,4.489057903100062e-05,9.710485865137633e-06,9.707043250270189e-06
2.64,0.0005269055027662014,0.0005269429044388794,0.00037198496994733996,0.0003719785383228806,4.498967705177512e-05,4.4993235686131264e-05,9.913768997999391e-06,9.910466512370384e-06
2.65,0.0005319753934914476,0.0005320136922770355,0.0003743103832642572,0.00037430430862845786,4.510123973653692e-05,4.510405871184739e-05,1.012141295042018e-05,1.011827050932801e-05
2.66,0.0005370891083389621,0.000537128320769955,0.0003766258705824375,0.0003766201484516361,4.522154153220642e-05,4.522359694774788e-05,1.0333310190299088e-05,1.033034796575451e-05
2.67,0.0005422469691858885,0.0005422871120141652,0.00037893091541757234,0.0003789255407406356,4.535114172294127e-05,4.5352410249333835e-05,1.0549342366873125e-05,1.0546580721511569e-05
2.68,0.0005474492998763065,0.000547490390073668,0.0003812250020443207,0.00038121996917532574,4.549060994227388e-05,4.549106892280451e-05,1.0769380228310647e-05,1.0766839645349275e-05
2.69,0.0005526964262291693,0.0005527384809883568,0.0003835076160591333,0.00038350291872987666,4.5640525551506906e-05,4.564015310520732e-05,1.0993283567053605e-05,1.0990984576486699e-05
2.7,0.0005579886760474225,0.0005580317127825457,0.00038577824496574537,0.0003857738762581019,4.5801476953386044e-05,4.5800252086264435e-05,1.1220901194124533e-05,1.1218864295344131e-05
2.71,0.0005633263791257427,0.0005633704154732,0.00038803637878375867,0.000388032331101842,4.597406085597025e-05,4.5971963573364684e-05,1.1452070943538131e-05,1.14503165246515e-05
2.72,0.0005687098672594761,0.0005687549210782715,0.000390281510680773,0.00039027777572293604,4.6158881468804246e-05,4.615589289571313e-05,1.1686619707883831e-05,1.1685167961997396e-05
2.73,0.0005741394742521906,0.000574185563624735,0.0003925131376285033,0.00039250970635905093,4.635654964837264e-05,4.635265215006754e-05,1.192436350605729e-05,1.1923234344876858e-05
2.74,0.0005796155359244274,0.0005796626791567506,0.00039473076108337903,0.00039472762370404587,4.656768197350612e-05,4.65628592837554e-05,1.216510758403664e-05,1.2164320549136406e-05
2.75,0.0005851383901210791,0.0005851866057435148,0.00039693388769208767,0.00039693103361310877,4.6792899769868653e-05,4.6787137118390045e-05,1.2408646549506325e-05,1.2408220721689022e-05
2.7600000000000002,0.0005907083767199767,0.0005907576834872482,0.0003991220300225583,0.0003991194478333466,4.703282806275767e-05,4.702611230971873e-05,1.2654764541046131e-05,1.2654718448227181e-05
2.77,0.0005963258376390859,0.0005963762545308777,0.0004012947073207748,0.0004012923847601142,4.7288094479585897e-05,4.7280414248060795e-05,1.2903235432508712e-05,1.2903586956592623e-05
2.7800000000000002,0.0006019911168449406,0.0006020426630658564,0.0004034514462941072,0.0004034493702196605,4.7559328079839815e-05,4.75506738945497e-05,1.3153823073127245e-05,1.3154589356408236e-05
2.79,0.0006077045603596773,0.0006077572553396852,0.0004055917819212724,0.00040558993827850706,4.784715813621402e-05,4.7837522558728456e-05,1.3406281563801954e-05,1.3407478915376903e-05
2.8000000000000003,0.0006134665162693255,0.0006135203796635847,0.0004077152582896409,0.0004077136320798986,4.815221284327772e-05,4.8141590612533935e-05,1.3660355569940536e-05,1.3661999372718654e-05
2.81,0.0006192773347306844,0.0006193323864198641,0.000409821429460082,0.00040982000470781327,4.847511797979604e-05,4.8463506147362636e-05,1.39157806711299e-05,1.3917885289984764e-05
2.82,0.0006251373679794818,0.0006251936280694456,0.00041190986035980127,0.0004119086200788144,4.881649549961524e-05,4.880389356911268e-05,1.4172283747873575e-05,1.4174862439531862e-05
2.83,0.0006310469703371184,0.0006311044591591099,0.0004139801277033764,0.0004139790538620634,4.917696207974203e-05,4.916337213907974e-05,1.44295834055055e-05,1.4432648230750241e-05
2.84,0.0006370064982187017,0.0006370652363288905,0.00041603182094227757,0.00041603089442771295,4.955712759906436e-05,4.954255445549447e-05,1.4687390435364552e-05,1.469095217416949e-05
2.85,0.0006430163101396712,0.0006430763183191927,0.00041806454324299107,0.00041806374382386685,4.995759357891854e-05,4.994204488479038e-05,1.4945408313223415e-05,1.4949476383393159e-05
2.86,0.0006490767667237311,0.0006491380659780807,0.00042007791249384707,0.0004200772187821861,5.037895155746691e-05,5.0362437937304344e-05,1.5203333734896367e-05,1.520791611483681e-05
2.87,0.0006551882307093645,0.0006552508422682956,0.00042207156234052277,0.00042207095175215737,5.0821781431711826e-05,5.080431659772238e-05,1.5460857188904107e-05,1.5465960345091216e-05
2.88,0.0006613510669576857,0.0006614150122744455,0.00042404514325017334,0.0004240445919639382,5.1286649737587676e-05,5.1268250604893904e-05,1.5717663565990674e-05,1.5723292385743812e-05
2.89,0.0006675656424588618,0.0006676309432099359,0.0004259983236038616,0.00042599780651958295,5.1774107904617644e-05,5.1754794692540946e-05,1.5973432805250173e-05,1.5979590535363716e-05
2.9,0.0006738323263399014,0.0006738990044240898,0.00042793079081709245,0.00042793028151236196,5.228469045399001e-05,5.2264486785401796e-05,1.6227840576549083e-05,1.6234528768350503e-05
2.91,0.0006801514898710137,0.0006802195674090108,0.00042984225248794054,0.00042984172317374895,5.281891317922725e-05,5.279784616352352e-05,1.6480558998886115e-05,1.6487777460245112e-05
2.92,0.0006865235064733409,0.0006865930058066449,0.00043173243757221934,0.00043173185904753724,5.3377271276645516e-05,5.335537158913928e-05,1.6731257394285013e-05,1.6739004149090136e-05
2.93,0.0006929487517252788,0.0006930196954156064,0.00043360109758499134,0.0004336004391904154,5.396023746747294e-05,5.3937539409993704e-05,1.6979603076765607e-05,1.698787433233711e-05
2.94,0.0006994276033701847,0.0006995000141982019,0.0004354480078275867,0.0004354472373981818,5.456826007709193e-05,5.45448016334222e-05,1.7225262175907857e-05,1.723405229879609e-05
2.95,0.0007059604413226758,0.0007060343422872374,0.0004372729686391424,0.0004372720524566615,5.520176111596892e-05,5.517758398614707e-05,1.7467900494479043e-05,1.747720199504212e-05
2.96,0.0007125476476763354,0.0007126230619930361,0.00043907580667154784,0.00043907470941621313,5.5861134325927035e-05,5.58362839539388e-05,1.7707184399581337e-05,1.77169879257008e-05
2.97,0.0007191896067100218,0.0007192665578102423,0.00044085637618651976,0.00044085506088859113,5.654674323902182e-05,5.652126881714907e-05,1.7942781746738254e-05,1.7953076086966943e-05
2.98,0.0007258867048955883,0.0007259652164248682,0.0004426145603733891,0.0004426129883647595,5.725891921078598e-05,5.7232873676082554e-05,1.817436283634003e-05,1.8185134932727632e-05
2.99,0.0007326393309042367,0.0007327194267211262,0.00044435027268603146,0.0004443484035521158,5.799795947779873e-05,5.7971399483200505e-05,1.8401601401840832e-05,1.8412836372607245e-05
3.0,0.0007394478756142838,0.0007395295797885089,0.00044606345819721684,0.00044606124972942067,5.876412519938804e-05,5.873711107592063e-05,1.862417562911188e-05,1.863585680127494e-05
3.0100000000000002,0.0007463127321175739,0.0007463960689286969,0.0004477540949685165,0.00044775150311758696,5.955763953611076e-05,5.9530235227936265e-05,1.8841769206341866e-05,1.8853878158320042e-05
3.02,0.0007532342957273336,0.0007533192896627039,0.00044942219543375094,0.00044941917426432037,6.037868572279292e-05,6.035095871260111e-05,1.9054072403890813e-05,1.9066589018023948e-05
3.0300000000000002,0.0007602129639846695,0.0007602996397378829,0.00045106780779381327,0.0004510643094404738,6.122740519146212e-05,6.119942639716962e-05,1.9260783183501086e-05,1.927368570832981e-05
3.04,0.000767249136666544,0.0007673375191351664,0.0004526910174205744,0.00045268699204580883,6.210389569985891e-05,6.207573936120543e-05,1.946160833628405e-05,1.9474873458376987e-05
3.0500000000000003,0.0007743432157923918,0.000774433330076203,0.00045429194826741333,0.00045428734402173487,6.300820952351725e-05,6.297995305875105e-05,1.9656264648904553e-05,1.9669867573811167e-05
3.06,0.0007814956056322439,0.0007815874770307411,0.0004558707642838078,0.0004558655272684376,6.394035166496294e-05,6.391207551731668e-05,1.9844480097385802e-05,1.985839463935385e-05
3.0700000000000003,0.000788706712713505,0.0007888003667239081,0.0004574276708312502,0.00045742174506368616,6.49002781406449e-05,6.48720655940022e-05,2.0025995067950796e-05,2.0040193747777317e-05
3.08,0.0007959769458292584,0.0007960724081437793,0.0004589629160976501,0.00045895624348046035,6.588789429687711e-05,6.585983128153301e-05,2.020056360430783e-05,2.021501775470269e-05
3.09,0.0008033067160452388,0.0008034040125488238,0.00046047679250723684,0.0004604693128004065,6.69030532180906e-05,6.687522808514982e-05,2.03679546807356e-05,2.0382634558392474e-05
3.1,0.0008106964367083345,0.0008107955934757549,0.00046196963812284234,0.0004619612889200051,6.794555417619167e-05,6.791805746281637e-05,2.0527953500311007e-05,2.0542828403799914e-05
3.11,0.0008181465234538616,0.0008182475667471621,0.0004634418380373259,0.0004634325547461814,6.901514118702854e-05,6.898806535019914e-05,2.068036281745654e-05,2.0695401209947705e-05
3.12,0.0008256573942142797,0.0008257603504795544,0.00046489382575075285,0.0004648835415779874,7.011150162020671e-05,7.008494076252519e-05,2.0825004283980442e-05,2.084017391972311e-05
3.13,0.0008332294692266958,0.0008333343650913554,0.00046632608452981536,0.000466314730470808,7.123426493077924e-05,7.120831449514953e-05,2.0961719817534234e-05,2.097698787086811e-05
3.14,0.0008408631710419402,0.0008409700333111851,0.00046773914874584426,0.0004677266535794434,7.238300145648428e-05,7.235775791453121e-05,2.109037299125679e-05,2.1105706186929712e-05
3.15,0.0008485589245323769,0.00084866778018619,0.0004691336051876192,0.0004691198954762563,7.355722135145092e-05,7.353278186169254e-05,2.1210850443095237e-05,2.1226215186508335e-05
3.16,0.000856317156901309,0.0008564280330906472,0.0004705100943450234,0.00047049509444043445,7.475637359737214e-05,7.473283565938978e-05,2.1323063302984015e-05,2.133842580901272e-05
3.17,0.000864138297691161,0.0008642512217346612,0.00047186931165947175,0.0004718529437142715,7.597984516540676e-05,7.595730624517384e-05,2.1426948635664364e-05,2.1442275054589062e-05
3.18,0.000872022778793259,0.0008721377781731254,0.0004732120087368357,0.0004731941927222031,7.722696026700054e-05,7.720551742105467e-05,2.1522470896469267e-05,2.1537727435607906e-05
3.19,0.0008799710344564319,0.000880088136814847,0.00047453899451847266,0.00047451964824818654,7.849697976916703e-05,7.847672924190067e-05,2.1609623396847238e-05,2.162477643641888e-05
3.2,0.000887983501297215,0.0008881027344319158,0.0004758511364057481,0.0004758301755668342,7.978910070951815e-05,7.977013753275526e-05,2.168842977577909e-05,2.170344597761587e-05
3.21,0.0008960606183089157,0.000896182010169289,0.0004771493613333092,0.0004771266995235384,8.110245598879522e-05,8.108487355700714e-05,2.175894547249413e-05,2.1773791880236507e-05
3.22,0.000904202826872288,0.0009043264055546452,0.00047843465678614204,0.0004784102055586618,8.243611417324102e-05,8.242000382503712e-05,2.1821259195141444e-05,2.1835903324646594e-05
3.23,0.0009124105707651197,0.0009125363645083927,0.0004797080717552883,0.00047968174067057997,8.378907948668712e-05,8.377453006501364e-05,2.1875494379092114e-05,2.188990429790757e-05
3.24,0.0009206842961734241,0.0009208123333541315,0.00048097071762689313,0.0004809424143124431,8.516029192170159e-05,8.514738934487323e-05,2.1921810627655363e-05,2.1935955022513202e-05
3.25,0.0009290244517015998,0.0009291547608292725,0.00048222376899899983,0.0004821933992169299,8.654862755182164e-05,8.65374543667795e-05,2.1960405126825587e-05,2.1974253358323348e-05
3.2600000000000002,0.0009374314883841884,0.000937564098095898,0.00048346846442050295,0.0004834359321434535,8.795289897113058e-05,8.794353392257034e-05,2.1991514024627933e-05,2.200503616839978e-05
3.27,0.0009459058596966774,0.000946040798752107,0.00048470610704621467,0.00048467131454180514,8.937185594533816e-05,8.936437353100987e-05,2.2015413764312375e-05,2.202858063826199e-05
3.2800000000000002,0.0009544480215678638,0.000954585318843495,0.00048593806520198665,0.0004859009131262419,9.080418619756666e-05,9.079865624487683e-05,2.2032422359471963e-05,2.2045205536821253e-05
3.29,0.0009630584323913571,0.0009631981168751343,0.0004871657728536067,0.0004871261603536648,9.224851641510647e-05,9.224500364816003e-05,2.2042900597734815e-05,2.2055272405954766e-05
3.3000000000000003,0.0009717375530386189,0.0009718796538237676,0.0004883907299729833,0.0004883485547994955,9.37034133973063e-05,9.370197703098323e-05,2.20472531584319e-05,2.2059186664338958e-05
3.31,0.000980485846871212,0.0009806303931505056,0.0004896145027949833,0.0004895696614245807,9.516738543296506e-05,9.516807876192102e-05,2.2045929628166675e-05,2.205739860981407e-05
3.3200000000000003,0.0009893037797545764,0.0009894508008137543,0.0004908387239581864,0.000490791111726421,9.663888382438696e-05,9.664175384500743e-05,2.203942539696488e-05,2.2050404303193945e-05
3.33,0.0009981918200710998,0.0009983413452826864,0.0004920650925225345,0.0004920146037677115,9.811630464857882e-05,9.812139168043212e-05,2.202828241623604e-05,2.203874631511684e-05
3.34,0.0010071504387346695,0.001007302497551027,0.0004932953738570031,0.0004932419020753102,9.959799066978725e-05,9.960532801600515e-05,2.201308979861476e-05,2.20230143162432e-05
3.35,0.0010161801092046423,0.001016334731151312,0.0004945313993900154,0.0004944748374023645,0.00010108223349598542,0.00010109184710767182,2.1994484238435933e-05,2.2003845489914618e-05
3.36,0.001025281307501231,0.0010254385221695845,0.00049577506621558,0.0004957153063465449,0.00010256727589059112,0.00010257918407604188,2.1973150230619433e-05,2.1981924745268372e-05
3.37,0.0010344545122204524,0.001034614349260539,0.0004970283365478035,0.0004969652708170933,0.00010405131433417273,0.00010406552747646126,2.1949820064671104e-05,2.195798470785152e-05
3.38,0.0010437002045503882,0.0010438626936631723,0.0004982932370166789,0.0004982267573434366,0.00010553250174457614,0.00010554902206958317,2.1925273569832855e-05,2.1932805463940628e-05
3.39,0.0010530188682872144,0.0010531840392169064,0.000499571857797947,0.0004995018562182098,0.00010700895045237147,0.00010702777180916763,2.1900337586718627e-05,2.1907214034191817e-05
3.4,0.0010624109898523426,0.0010625788723782382,0.0005008663515698517,0.0005007927204675122,0.00010847873533727558,0.0001084998430341708,2.1875885140520378e-05,2.1882083551814842e-05
3.41,0.0010718770583096988,0.0010720476822379127,0.0005021789322899305,0.0005021015646413729,0.00010993989722457916,0.00010996326788099883,2.185283429069462e-05,2.1858332120386114e-05
3.42,0.0010814175653837625,0.0010815909605386596,0.0005035118737848266,0.0005034306634174798,0.00011139044644450894,0.00011141604790319204,2.1832146632303884e-05,2.1836921326517217e-05
3.43,0.001091033005478085,0.0010912092016934758,0.0005048675081466899,0.0005047823500115006,0.00011282836665565153,0.00011285615791347496,2.1814825424728786e-05,2.1818854383156956e-05
3.44,0.0011007238756944732,0.0011009029028045186,0.0005062482239294229,0.0005061590143874065,0.00011425161883266298,0.00011428155003573175,2.1801913324310776e-05,2.18051738800677e-05
3.45,0.001110490675852682,0.0011106725636825978,0.0005076564641389844,0.0005075631012616771,0.00011565814552142069,0.0001156901579807787,2.1794489698845217e-05,2.1796959119303238e-05
3.46,0.001120333908510928,0.0011205186868672788,0.0005090947240115323,0.0005089971078953017,0.00011704587525913194,0.00011707990153383105,2.179366750351637e-05,2.179532301514949e-05
3.47,0.001130254078986698,0.0011304417776476572,0.0005105655485742847,0.0005104635816681237,0.00011841272726445676,0.00011844869126631794,2.180058969998007e-05,2.1801408540032584e-05
3.48,0.0011402516953787512,0.0011404423440837716,0.0005120715299836747,0.000511965117430269,0.0001197566162924284,0.00011979443346029116,2.1816425202950333e-05,2.1816384700415033e-05
3.49,0.0011503272685892926,0.0011505208970287364,0.0005136153046365003,0.0005135043546259165,0.00012107545776097235,0.00012111503525666897,2.1842364341623232e-05,2.184144202973993e-05
3.5,0.0011604813123470908,0.0011606779501515385,0.000515199550049583,0.00051508397418515,0.0001223671730410298,0.00012240841001589145,2.1879613826880545e-05,2.1877787588894222e-05
3.5100000000000002,0.0011707143432315088,0.0011709140199606168,0.0005168269815046431,0.0005167066951801462,0.00012362969501866224,0.00012367248290061692,2.1929391219117445e-05,2.192663946860905e-05
3.52,0.0011810268806969157,0.001181229625828129,0.000518500348455038,0.0005183752712424908,0.0001248609738183124,0.00012490519666932904,2.199291889609167e-05,2.198922079261527e-05
3.5300000000000002,0.0011914194470981948,0.0011916252900150603,0.0005202224306921791,0.0005200924867390914,0.0001260589827969818,0.00012610451768865888,2.2071417525006017e-05,2.206675322522925e-05
3.54,0.0012018925677168021,0.0012021015376970539,0.0005219960342696136,0.0005218611527046907,0.00012722172469560488,0.0001272684421535351,2.2166099048487474e-05,2.2160449992347937e-05
3.5500000000000003,0.0012124467707878986,0.0012126588969911445,0.0005238239871838284,0.0005236841025297952,0.0001283472380585095,0.00012839500252088105,2.2278159199793663e-05,2.2271508430557015e-05
3.56,0.001223082587528078,0.001223297898983224,0.0005257091348112438,0.0005255641874034216,0.00012943360380423147,0.0001294822741461131,2.2408769568840832e-05,2.2401102085162692e-05
3.5700000000000003,0.001233800552164192,0.001234019077756513,0.0005276543351018647,0.0005275042715109413,0.00013047895205938183,0.0001305283821257501,2.2559069247060135e-05,2.255037238447246e-05
3.58,0.0012446012019628762,0.001244822970420754,0.0005296624535306231,0.0005295072269879553,0.0001314814691356632,0.0001315315083353671,2.2730156086019266e-05,2.272041992440372e-05
3.59,0.001255485077261156,0.0012557101171425064,0.0005317363578084358,0.0005315759286321087,0.00013243940476223155,0.00013248989866344714,2.292307761171682e-05,2.2912295404614527e-05
3.6,0.0012664527214978703,0.0012666810611761704,0.0005338789123557595,0.0005337132483753999,0.0001333510794503191,0.00013340187043025468,2.3138821643819796e-05,2.3126990264558923e-05
3.61,0.0012775046812461474,0.0012777363488962281,0.0005360929725422291,0.0005359220495206336,0.00013421489210280007,0.00013426581998939185,2.337830667637803e-05,2.3365427075306225e-05
3.62,0.0012886415062468269,0.0012888765298301498,0.000538381378697026,0.0005382051807463589,0.0001350293277429308,0.00013508023050136657,2.364237208387901e-05,2.3628449750187848e-05
3.63,0.0012998637494429641,0.0013001021566927434,0.000540746949895333,0.0005405654698856357,0.00013579296547601907,0.00013584367987439414,2.3931768223975883e-05,2.3916813644998205e-05
3.64,0.0013111719670152863,0.001311413785421043,0.0005431924775273276,0.0005430057174850382,0.00013650448655636667,0.00013655484886279697,2.42471465149585e-05,2.423117562514429e-05
3.65,0.0013225667184188412,0.0013228119752107634,0.0005457207186569271,0.0005455286901508815,0.00013716268267410689,0.00013721252931614698,2.4589049573037167e-05,2.4572084184359202e-05
3.66,0.0013340485664206424,0.001334297288553454,0.0005483343891787544,0.0005481371136911582,0.00013776646433024761,0.00013781563256967333,2.4957901500903867e-05,2.493996970590569e-05
3.67,0.0013456180771385367,0.0013458702912751079,0.0005510361567821835,0.000550833666062038,0.00013831486940950124,0.00013836319796305983,2.5353998425013377e-05,2.5335134963356426e-05
3.68,0.001357275820081164,0.0013575315525755898,0.0005538286337332008,0.0005536209701293774,0.0001388070718062987,0.00013885440147084585,2.5777499384736343e-05,2.5757745963586038e-05
3.69,0.0013690223681891577,0.0013692816450696806,0.0005567143694846005,0.0005565015862560723,0.0001392423901996045,0.000139288564415884,2.6228417681679557e-05,2.620782323990328e-05
3.7,0.0013808582978775586,0.001381121144828722,0.0005596958431273067,0.0005594780047276326,0.0001396202968163523,0.00013966516223524675,2.6706612802175582e-05,2.668523370779048e-05
3.71,0.0013927841890794305,0.0013930506314244657,0.0005627754556952844,0.0005625526380288068,0.00013994042627172622,0.00013998383325602572,2.7211783029732736e-05,2.7189683199772007e-05
3.72,0.0014048006252908491,0.001405070687972826,0.0005659555223386802,0.0005657278129855549,0.00014020258432368479,0.00014024438744732583,2.7743458866292838e-05,2.7720709798560625e-05
3.73,0.0014169081936171214,0.0014171819011806286,0.0005692382643796464,0.0005690057627871698,0.00014040675663307448,0.00014044681510488565,2.8300997380466123e-05,2.827767808808048e-05
3.74,0.0014291074848204065,0.00142938486139191,0.0005726258012672695,0.0005723886189047064,0.00014055311736589567,0.00014059129543831845,2.88835775963516e-05,2.8859774438917864e-05
3.75,0.0014413990933686898,0.0014416801626373787,0.0005761201424479945,0.0005758784029224376,0.00014064203772443709,0.00014067820501294494,2.949019702867383e-05,2.9466003437895312e-05
3.7600000000000002,0.0014537836174862379,0.0014540684026835423,0.0005797231791696817,0.0005794770183003387,0.00014067409423212834,0.00014070812600991688,3.011966946091382e-05,3.0095185562021643e-05
3.77,0.0014662616592053066,0.0014665501830849813,0.0005834366762375444,0.0005831862420860673,0.00014065007684520577,0.0001406818542415946,3.0770624055913484e-05,3.074595618806504e-05
3.7800000000000002,0.0014788338244196746,0.0014791261092364455,0.0005872622637416986,0.0005870077165962349,0.00014057099670040704,0.00014060040687308427,3.1441505883921667e-05,3.141676602252101e-05
3.79,0.0014915007229392824,0.0014917967904280764,0.0005912014287763745,0.0005909429410870894,0.00014043809355816222,0.00014046502977004083,3.2130577949873946e-05,3.210588303262991e-05
3.8000000000000003,0.0015042629685468535,0.0015045628399006383,0.0005952555071719111,0.0005949932634361201,0.00014025284273770302,0.00014027720441261014,3.283592479660459e-05,3.281139595464991e-05
3.81,0.0015171211790556804,0.0015174248749038025,0.0005994256752612468,0.0005991598718560473,0.00014001696159290895,0.00014003865428187753,3.355545775225449e-05,3.353121944831119e-05
3.8200000000000003,0.0015300759763694713,0.0015303835167546748,0.0006037129417036,0.000603443786664434,0.00013973241531563797,0.000139751350651081,3.428692187815776e-05,3.4263100955424115e-05
3.83,0.0015431279865434422,0.0015434393908992955,0.0006081181393878913,0.0006078458521316196,0.00013940142210569915,0.0001394175176762624,3.5027904658821164e-05,3.500462930655163e-05
3.84,0.0015562778398475192,0.0015565931269746168,0.0006126419174405826,0.000612366728431566,0.00013902645748528177,0.00013903963671197233,3.577584645963681e-05,3.5753245103601764e-05
3.85,0.0015695261708309094,0.0015698453588733649,0.0006172847333611631,0.0006170068837195547,0.0001386102577883934,0.00013862044973573628,3.652805276049232e-05,3.6506252888814225e-05
3.86,0.0015828736183888124,0.0015831967248096472,0.0006220468453112481,0.0006217665863624198,0.00013815582259894477,0.00013816296180275804,3.728170815525516e-05,3.726083509223765e-05
3.87,0.0015963208258306372,0.0015966478673873085,0.0006269283045815326,0.0006266458973463451,0.00013766641617324774,0.00013767044241216344,3.803389208761232e-05,3.8014067730397116e-05
3.88,0.001609868440950382,0.0016101994336693687,0.0006319289482634219,0.0006316446628887415,0.00013714556764692852,0.00013714642572295563,3.878159627341804e-05,3.876293780845582e-05
3.89,0.001623517116098658,0.0016238520752500005,0.000637048392150433,0.0006367625072802143,0.00013659707012017217,0.00013659470954013907,3.9521743738776244e-05,3.950436235697878e-05
3.9,0.0016372675082569105,0.0016376064483279093,0.0006422860238968632,0.0006419988259836473,0.0001360249785090321,0.0001360193530872647,4.025120938252864e-05,4.0235209013248946e-05
3.91,0.0016511202791134319,0.0016514632137824086,0.000647640996459426,0.0006473527790172796,0.00013543360631971833,0.0001354246735702792,4.0966841952559274e-05,4.0952318036646427e-05
3.92,0.00166507609514158,0.0016654230372505168,0.0006531122218498235,0.00065282328464906,0.00013482752116727052,0.0001348152415665455,4.166548730842964e-05,4.165252562929402e-05
3.93,0.0016791356276799826,0.0016794865892073966,0.0006586983652243174,0.0006584090134296746,0.0001342115389331619,0.00013419587507876166,4.234401282929009e-05,4.2332688417633114e-05
3.94,0.0016932995530149243,0.0016936545450476686,0.0006643978393384601,0.0006641083825917058,0.00013359071606998507,0.0001335716319721099,4.2999332815664127e-05,4.298970893871381e-05
3.95,0.0017075685524648777,0.0017079275851700055,0.0006702087993931557,0.0006699195508424258,0.00013297033986200437,0.0001329478003994793,4.3628434725829604e-05,4.362056196622596e-05
3.96,0.001721943312467427,0.0017223063950630696,0.0006761291383000471,0.0006758404135776124,0.00013235591638677952,0.00013232988701918926,4.4228406077701735e-05,4.4222321503426696e-05
3.97,0.001736424524667888,0.0017367916653943621,0.000682156482392183,0.0006818685985436169,0.0001317531563195039,0.0001317236029298272,4.479646182821067e-05,4.4792188257132825e-05
3.98,0.0017510128860113105,0.0017513840921009678,0.0006882881876073684,0.0006880014619746144,0.00013116795851785603,0.00013113484741273716,4.5329972008980106e-05,4.532751738153172e-05
3.99,0.0017657090988358192,0.0017660843764830127,0.0006945213361694662,0.0006942360852315879,0.0001306063915440744,0.00013056968950331903,4.5826489354686646e-05,4.58258462415077e-05
4.0,0.0017805138709689047,0.0017808932252991957,0.0007008527337939841,0.0007005692719689934,0.00013007467300768738,0.000130034347452915,4.62837766286947e-05,4.6284921905721426e-05
4.01,0.001795427915826061,0.001795811350865122,0.0007072789074419588,0.0007069975458544337,0.00012957914683565084,0.00012953516604272827,4.669983334489328e-05,4.6702728060462376e-05
4.0200000000000005,0.00181045195251193,0.0018108394711538372,0.0007137961036467591,0.0007135171488657503,0.0001291262583420167,0.00012907859178344842,4.707292160198217e-05,4.707751104379186e-05
4.03,0.0018255867059241032,0.0018259783098992875,0.0007204002874359819,0.0007201240401889862,0.0001287225272188212,0.00012867114596411622,4.740159076670624e-05,4.740780472181465e-05
4.04,0.0018408329068594152,0.0018412285967020366,0.0007270871418706699,0.0007268138957394265,0.00012837451835803434,0.00012831939561431342,4.768470075307197e-05,4.769245394628826e-05
4.05,0.0018561912921230502,0.001856591067138028,0.0007338520682214671,0.0007335821083266233,0.00012808881066938194,0.00012802992238329107,4.792144364481434e-05,4.793063633864436e-05
4.0600000000000005,0.001871662604640249,0.0018720664628696499,0.0007406901868008096,0.0007404237884826769,0.00012787196385568,0.00012780928945184248,4.8111363406666834e-05,4.8121882145009765e-05
4.07,0.0018872475935709006,0.0018876555317600913,0.0007475963384673526,0.0007473337659713292,0.00012773048335502614,0.00012766400652808286,4.8254373431051356e-05,4.8266091907371973e-05
4.08,0.0019029470144268804,0.0019033590279898044,0.0007545650868174832,0.0007543065919932217,0.00012767078345498887,0.00012760049309049976,4.835077167186436e-05,4.8363551700774486e-05
4.09,0.0019187616291923468,0.0019191777121769305,0.0007615907210752123,0.0007613365421002744,0.00012769914881601268,0.00012762503996412822,4.840125312021238e-05,4.841494569288097e-05
4.1,0.001934692206446894,0.0019351123514993337,0.000768667259688748,0.0007684176198287581,0.00012782169443552514,0.00012774376942198515,4.84069193733744e-05,4.842136578409967e-05
4.11,0.0019507395214917816,0.0019511637198208584,0.000775788454636782,0.0007755435610566432,0.00012804432431207227,0.00012796259391835007,4.836928503882604e-05,4.8384318080675016e-05
4.12,0.001966904356478999,0.00196733259781976,0.0007829477964408861,0.0007827078390847974,0.00012837268889025254,0.00012828717368043845,4.829028071418238e-05,4.830572594750524e-05
4.13,0.0019831875005439327,0.001983619773120746,0.0007901385198712853,0.0007899036704338929,0.00012881214162822563,0.0001287228733266367,4.817225230413322e-05,4.818792939784287e-05
4.14,0.0019995897499402704,0.002000026040429487,0.0007973536103202948,0.0007971240213376431,0.00012936769490409422,0.00012927471784881522,4.801795647536494e-05,4.803368061022556e-05
4.15,0.002016111908179243,0.0020165522016715154,0.00080458581080458,0.0008043616148996824,0.00013004397575088324,0.0001299473482726556,4.7830552093862856e-05,4.784613540850601e-05
4.16,0.0020327547861709074,0.002033199066133249,0.0008118276295484808,0.0008116089388681612,0.00013084518176786583,0.00013074497747923335,4.7613587525263635e-05,4.762884058320027e-05
4.17,0.0020495192023698918,0.002049967450606306,0.0008190713481237467,0.0008188582539843632,0.00013177503780707035,0.00013167134661245354,4.737098370741824e-05,4.738571696611329e-05
4.18,0.0020664059829233633,0.0020668581795363346,0.0008263090302292869,0.0008261016029154718,0.0001328367539577507,0.00013272968269208954,4.71070129315143e-05,4.712103819910262e-05
4.19,0.002083415961823413,0.002083872085173919,0.0008335325314755345,0.0008333308199639559,0.00013403298547079738,0.00013392265802362688,4.6826273298151425e-05,4.6839405167856077e-05
4.2,0.0021005499810619437,0.0021010100077295565,0.0008407335109770756,0.0008405375421218396,0.00013536579447244698,0.00013525235179261895,4.653365885055505e-05,4.6545716105982315e-05
4.21,0.002117808890789841,0.002118272795532009,0.0008479034457283582,0.0008477132224399096,0.00013683661281999377,0.00013672021332388853,4.6234325428606675e-05,4.624513241501118e-05
4.22,0.002135193549479008,0.00213566130519014,0.0008550336478704587,0.0008548491464320015,0.00013844620579616553,0.00013832702638463432,4.593365233502591e-05,4.5943040291962255e-05
4.23,0.00215270482408857,0.00215317640175838,0.0008621152833200616,0.0008619364508288626,0.00014019463804797443,0.0001400728749677795,4.5637199957762245e-05,4.564500830784598e-05
4.24,0.002170343590233637,0.002170818958905856,0.0008691393897584609,0.0008689661426579411,0.00014208124404867427,0.00014195711260713017,4.535066354963261e-05,4.5356741136685996e-05
4.25,0.0021881107323595017,0.0021885898590883555,0.0008760968933276828,0.000875929117144331,0.00014410460469676154,0.0001439783373958674,4.50798234245742e-05,4.508402969372511e-05
4.26,0.0022060071439175323,0.0022064899937260835,0.0008829786247437198,0.0008828161745538882,0.00014626252907026308,0.000146134373180609,4.4830491886114166e-05,4.483269800000573e-05
4.2700000000000005,0.0022240337275461057,0.002224520263381989,0.000889775335762396,0.0008896180369307051,0.0001485520392047638,0.00014842225499793588,4.4608457254195374e-05,4.460854714450198e-05
4.28,0.0022421913952546456,0.0022426815779470278,0.0008964777165377561,0.0008963253655008328,0.0001509693571353095,0.00015083821708805674,4.441942539992198e-05,4.4417296762088114e-05
4.29,0.0022604810686116666,0.0022609748568265227,0.0009030764140454122,0.0009029287790819731,0.00015350989544744942,0.00015337768379222738,4.426895924364073e-05,4.4264524487592167e-05
4.3,0.0022789036789365256,0.0022794010291323193,0.0009095620515612852,0.0009094188735614036,0.00015616825275766773,0.0001560352648851796,4.416241672906907e-05,4.415560389607879e-05
4.3100000000000005,0.002297460167494984,0.0022979610338775373,0.0009159252491278197,0.0009157862423921331,0.00015893821509231786,0.00015880475650742137,4.4104887866650105e-05,4.4095641506204884e-05
4.32,0.002316151485698571,0.002316655820175957,0.0009221566449321178,0.0009220214980299947,0.00016181276351733185,0.0001616791483661093,4.410113153463245e-05,4.4089413512106166e-05
4.33,0.00233497859530781,0.0023354863474438067,0.0009282469175292046,0.0009281152942372577,0.00016478408823427821,0.0001646506373997011,4.415551281232035e-05,4.4141303001555985e-05
4.34,0.0023539424686392332,0.0023544535856076373,0.0009341868088531396,0.0009340583491883196,0.00016784360916024304,0.00016771064804377197,4.427194167471739e-05,4.425523848763342e-05
4.3500000000000005,0.0023730440887762528,0.002373558515313515,0.0009399671479668924,0.0009398414693220339,0.00017098200306227143,0.00017084985907284795,4.445381389220065e-05,4.443463461340619e-05
4.36,0.0023922844497838713,0.0023928021281425793,0.0009455788755073194,0.0009454555738919787,0.00017418923719562053,0.00017405823705244974,4.4703954928976214e-05,4.46823358727366e-05
4.37,0.0024116645569271975,0.0024121854268279,0.0009510130687853512,0.0009508917201707192,0.00017745460944522458,0.00017732507630899717,4.502456750053893e-05,4.500056408990462e-05
4.38,0.0024311854268937627,0.002431709425477678,0.0009562609675037752,0.0009561411292662933,0.00018076679485410472,0.00018063904537767803,4.541718337289753e-05,4.5390870258562375e-05
4.39,0.002450848088019647,0.002451375149799693,0.0009613140000564732,0.0009611952125121936,0.00018411389844989862,0.00018398823975970967,4.588262019557452e-05,4.585409137993121e-05
4.4,0.0024706535805194183,0.0024711836373320925,0.0009661638103732174,0.0009660455983915499,0.00018748351416800983,0.00018736024085601677,4.642094460486584e-05,4.6390313296080466e-05
4.41,0.002490602956719286,0.002491135937675298,0.0009708022852737681,0.0009706841599574023,0.00019086278967578866,0.00019074218081451382,4.703144307446323e-05,4.69988409234461e-05
4.42,0.0025106972812952454,0.0025112331127302356,0.0009752215822921446,0.0009751030427085334,0.0001942384967953666,0.0001941208130480226,4.771260152305459e-05,4.7678177216174156e-05
4.43,0.0025309376315132102,0.0025314762369375576,0.000979414157928332,0.0009792946928777095,0.00019759710721127657,0.00019748258805362548,4.8462093717539376e-05,4.842601135850355e-05
4.44,0.002551325097473366,0.0025518663975230955,0.0009833727962767138,0.0009832518860827776,0.000200924873052895,0.00020081373417157677,4.9276778176370104e-05,4.9239215877726666e-05
4.45,0.002571860782359099,0.002572404694744162,0.0009870906379708868,0.00098696775628356,0.0002042079119174619,0.00020410034280548628,5.015270389548948e-05,5.011385257852245e-05
4.46,0.0025925458026872087,0.002593092242141955,0.0009905612093714282,0.0009904358249740591,0.00020743229581883852,0.00020732845762383865,5.1085125754224596e-05,5.104518790979229e-05
4.47,0.0026133812885634666,0.0026139301667946393,0.0009937784519088565,0.0009936500305279393,0.00021058414351381323,0.00021048416716175824,5.206853038605569e-05,5.202771859278201e-05
4.48,0.002634368383940046,0.0026349196095763615,0.0009967367514797563,0.0009966047575981562,0.0002136497155960545,0.00021355370023374884,5.3096672958138374e-05,5.305520807142967e-05
4.49,0.0026555082468767755,0.002656061725416714,0.0009994309677822375,0.0009992948664606727,0.00021661551170861694,0.0002165235234866017,5.4162624993103285e-05,5.412073399604711e-05
4.5,0.002676802049805641,0.0026773576835659283,0.0010018564634693649,0.0010017157221798988,0.00021946836918685354,0.000219380440409145,5.5258833126597995e-05,5.521674667479335e-05
4.51,0.002698250979796815,0.002698808667860236,0.0010040091329968214,0.001003863223470704,0.00022219556240392883,0.00022211169105940075,5.637718848497953e-05,5.633513820275175e-05
4.5200000000000005,0.0027198562388292824,0.0027204158769928858,0.0010058854310437291,0.0010057338311301577,0.00022478490208269853,0.00022470505175790329,5.75091061723468e-05,5.746732177354496e-05
4.53,0.002741619044062403,0.0027421805247843916,0.001007482400391684,0.0010073245959183212,0.00022722483380882701,0.00022714893397621507,5.8645614178300704e-05,5.860432048886545e-05
4.54,0.002763540628111199,0.0027641038404588735,0.0010087976991546086,0.0010086331857735097,0.00022950453501414462,0.00022943248164974484,5.977745086361273e-05,5.9736864814831576e-05
4.55,0.0027856222393226196,0.0027861870689192465,0.001009829627258925,0.0010096579122563796,0.00023161400968497992,0.00023154566617161046,6.089517004068136e-05,6.0855497689146255e-05
4.5600000000000005,0.002807865142055092,0.0028084314710274307,0.0010105771520776256,0.0010103977561214657,0.00023354418010279644,0.00023347937832855415,6.198925252762802e-05,6.19506861475428e-05
4.57,0.0028302706169585773,0.0028308383238835376,0.0010110399331219855,0.0010108523919190896,0.0002352869748517891,0.00023522551646965023,6.305022291155295e-05,6.301293820120954e-05
4.58,0.002852839961257519,0.002853408921109534,0.001011218345689728,0.001011022211526652,0.00023683541228596786,0.00023677707010718807,6.40687701131126e-05,6.40329235579785e-05
4.59,0.002875574489033799,0.002876144573131368,0.0010111135033582705,0.0010109083465028223,0.0002381836784475423,0.00023812819807306866,6.503587020898558e-05,6.500159664638198e-05
4.6000000000000005,0.002898475531512071,0.0028990466074650875,0.001010727279196506,0.0010105126891438742,0.0002393271983895047,0.00023927430016407463,6.594290985060283e-05,6.591032028233671e-05
4.61,0.0029215444373445545,0.0029221163690008466,0.0010100623255497735,0.0010098379121062382,0.00024026269980682892,0.00024021208122945446,6.6781808521537e-05,6.67509882204851e-05
4.62,0.0029447825728976273,0.0029453552202903855,0.0010091220922325748,0.0010088874864382143,0.0002409882681013707,0.0002409396066732448,6.754513780705657e-05,6.75161447606958e-05
4.63,0.002968191322537268,0.002968764541831707,0.0010079108429454215,0.001007665697846246,0.0002415033920977154,0.0002414563486077771,6.822623580900784e-05,6.819909953790459e-05
4.64,0.0029917720889156055,0.0029923457323566267,0.0010064336697189983,0.0010061776610039144,0.00024180899984510337,0.00024176322196188305,6.88193148302403e-05,6.879403561227476e-05
4.65,0.003015526293255671,0.0030161002091147757,0.0010046965051830705,0.0010044293317040493,0.00024190748393626386,0.0002418626100631941,6.931956047556887e-05,6.929610899801102e-05
4.66,0.0030394553756364507,0.0030400294081598007,0.0010027061324595595,0.0010024275166515152,0.00024180271600065923,0.00024175837919641446,6.97232203723802e-05,6.970153782382648e-05
4.67,0.0030635607952754105,0.0030641347846311765,0.001000470192488547,0.001000179880701706,0.00024150005018600714,0.0002414558819535866,7.002768080258276e-05,7.00076794061725e-05
4.68,0.0030878440308104846,0.003088417813037432,0.0009979971886078785,0.000997694951360211,0.00024100631597074627,0.00024096194940243946,7.023152965837262e-05,7.021309363714955e-05
4.69,0.003112306580578638,0.003112879987534094,0.0009952964882228505,0.0009949821203748606,0.00024032980084174492,0.00024028487267087434,7.033460428453447e-05,7.031759124065019e-05
4.7,0.003136949962892996,0.0031375228222021365,0.0009923783214148983,0.0009920516422647788,0.00023948022308414776,0.00023943437442093787,7.03380229472321e-05,7.032226562984751e-05
4.71,0.0031617757163155675,0.003162347851320211,0.0009892537763497417,0.000988914629645192,0.0002384686935108054,0.0002384215699678557,7.024419887017653e-05,7.022950730321671e-05
4.72,0.0031867853999275352,0.0031873566296363245,0.0009859347913543147,0.0009855830452162341,0.0002373076641503703,0.0002372589162912153,7.005683600311287e-05,7.004299994238792e-05
4.73,0.0032119805935940577,0.0032125507326322463,0.000982434143538825,0.0009820696902934968,0.0002360108624827166,0.0002359601472022321,6.978090593641371e-05,6.976769762351626e-05
4.74,0.0032373628982255206,0.0032379317567862867,0.0009787654338465053,0.0009783881897642529,0.00023459321152340763,0.0002345401940540078,6.942260565306217e-05,6.94097828274312e-05
4.75,0.003262933936032117,0.0032635013198275852,0.0009749430684200178,0.000974552973361061,0.00023307073681720096,0.00023301509296499873,6.898929611589434e-05,6.897660523514035e-05
4.76,0.0032886953507736878,0.0032892610609875773,0.0009709822361807588,0.0009705792531509875,0.00023146046155306425,0.0002314018797060474,6.848942201697524e-05,6.847660162137215e-05
4.7700000000000005,0.003314648808001568,0.0033152126412416853,0.000966898882526202,0.0009664829971482596,0.00022978029057425385,0.0002297184734360009,6.793241335313717e-05,6.791919749852921e-05
4.78,0.0033407959952943614,0.003341357743546831,0.0009627096790610951,0.0009622808989677762,0.00022804888403405514,0.00022798354996489788,6.732856982306012e-05,6.731469150089619e-05
4.79,0.0033671386224843535,0.0033676980730678275,0.0009584319892911026,0.0009579903434500363,0.00022628552127143954,0.00022621640539330923,6.668892936128923e-05,6.667412382414928e-05
4.8,0.0033936784218763436,0.0033942353573981165,0.0009540838302222068,0.0009536293682017831,0.00022450995573108692,0.00022443681074345436,6.602512241913262e-05,6.600913034262874e-05
4.8100000000000005,0.0034204171484556473,0.003420971346767823,0.0009496838298260209,0.0009492166210137338,0.00022274226171553732,0.00022266485859466725,6.534921382132233e-05,6.533178428464064e-05
4.82,0.003447356580086927,0.003447907814244677,0.0009452511803497475,0.0009447713131345147,0.0002210026740700948,0.00022092080257653883,6.467353414961047e-05,6.465442750120289e-05
4.83,0.003474498517700521,0.0034750465559205386,0.0009408055874700385,0.000940313168400687,0.00021931142186494437,0.0002192248910172698,6.401050276231917e-05,6.398949346438505e-05
4.84,0.0035018447854679273,0.003502389391089121,0.0009363672153120503,0.0009358623682440476,0.00021768855744261811,0.0002175971958574844,6.337244492462399e-05,6.334932436528399e-05
4.8500000000000005,0.0035293972309630175,0.0035299381624075573,0.0009319566273786246,0.0009314394926213434,0.00021615378213307826,0.00021605743838177104,6.277140605580676e-05,6.274598513447367e-05
4.86,0.003557157725310571,0.003557694736047321,0.0009275947234595253,0.0009270654569358328,0.0002147262702214399,0.00021462481308677007,6.221896654984519e-05,6.219107771720023e-05
4.87,0.003585128163318606,0.0035856610018270914,0.0009233026726168915,0.0009227614450466933,0.0002134244926552291,0.00021331781143634285,6.172606064516871e-05,6.169555919472477e-05
4.88,0.0036133104635960945,0.003613838873333044,0.000919101842370503,0.0009185488384890999,0.0002122660422381478,0.00021215404697459543,6.130280220024665e-05,6.126956700839384e-05
4.89,0.0036417065686524634,0.0036422302880189995,0.000915013724234663,0.0009144491420562788,0.00021126746192572004,0.00021115008368704358,6.09583195471051e-05,6.0922253734743845e-05
4.9,0.0036703184449803057,0.003670837207291959,0.0009110598557878492,0.0009104839059236425,0.00021044407807183964,0.000210321269171809,6.070060172708737e-05,6.0661633497163046e-05
4.91,0.003699148083117779,0.0036996616165752925,0.000907261739485921,0.0009066746445249664,0.00020980984030648237,0.00020968157458559387,6.0536359042333236e-05,6.049444257503258e-05
4.92,0.0037281974976919293,0.003728705525355083,0.0009036407584601295,0.000903042752420605,0.00020937716992645492,0.00020924344294980231,6.0470901066506845e-05,6.04260172398095e-05
4.93,0.0037574687274394137,0.0037579709672018423,0.0009002180895716529,0.0008996094174282657,0.00020915681847049293,0.00020901764778103057,6.050803494411698e-05,6.0460191729398593e-05
4.94,0.0037869638352057682,0.0037874599997729744,0.0008970146140251095,0.0008963955313173968,0.00020915773831401357,0.0002090131635771626,6.064998633259114e-05,6.059921880929252e-05
4.95,0.0038166849079195966,0.003817174704788192,0.0008940508258738994,0.0008934215983985501,0.00020938696686251452,0.0002092370500387784,6.089734488905662e-05,6.084371487224173e-05
4.96,0.0038466340565428436,0.0038471171879831626,0.0008913467387801971,0.0008907076423690915,0.00020984952604477885,0.00020969435141739905,6.124903577363255e-05,6.119263106825628e-05
4.97,0.003876813415993363,0.0038772895790335016,0.0008889217914215844,0.0008882731118056474,0.00021054833850287004,0.00021038801269526234,6.17023181968236e-05,6.164325150265002e-05
4.98,0.0039072251450409075,0.003907694031454399,0.0008867947519642488,0.0008861367847219141,0.00021148416195441303,0.00021131881375888542,6.225281156563346e-05,6.2191219064904e-05
4.99,0.003937871426172715,0.00393833272246779,0.0008849836220490407,0.0008843166726367386,0.00021265554285085426,0.00021248532300420403,6.289454928712563e-05,6.283058895238135e-05
5.0,0.003968754465429712,0.003969207852842456,0.0008835055407610486,0.0008828299246223164,0.00021405879049138954,0.0002138838712173412,6.362005978413434e-05,6.355390944321437e-05
5.01,0.003999876492209479,0.004000321646698768,0.0008823766890751061,0.0008816927318241776,0.0002156879723565393,0.00021550854681427983,6.442047377723032e-05,6.435232896612133e-05
5.0200000000000005,0.004031239759036844,0.00403167635128343,0.0008816121952885218,0.0008809202329644743,0.0002175349314224132,0.00021735121288447346,6.52856563947408e-05,6.521572802051532e-05
5.03,0.004062846541298327,0.0040632742367059,0.0008812260419678441,0.000880526421355584,0.00021958932578414206,0.000219401546689325,6.620436218954961e-05,6.613287401979822e-05
5.04,0.004094699136941111,0.004095117595641779,0.0008812309749480256,0.0008805240539640841,0.00022183869088262213,0.00022164710159460388,6.71644106740417e-05,6.709159666795415e-05
5.05,0.004126799866132765,0.004127208742994705,0.0008816384149313438,0.0008809245630733728,0.00022426852416884197,0.00022407339159484778,6.815287954279894e-05,6.807898104182455e-05
5.0600000000000005,0.004159151070882312,0.0041595500155221085,0.0008824583722396917,0.0008817379710998701,0.0002268623919849502,0.0002266639978957381,6.915631235051852e-05,6.908157515237538e-05
5.07,0.004191755114618838,0.0041921437714161945,0.0008836993652829691,0.0008829728091229269,0.00022960205796661792,0.00022940069718192134,7.016093706603157e-05,7.00856084111642e-05
5.08,0.004224614381728105,0.004224992389845523,0.000885368343324917,0.0008846360397004574,0.00023246763220838363,0.00023226361050152398,7.11528916410655e-05,7.107721714646608e-05
5.09,0.004257731277043436,0.00425809827044846,0.0008874706141714558,0.0008867329845692604,0.0002354377399590619,0.0002352313718541646,7.211845252708581e-05,7.204267310634949e-05
5.1000000000000005,0.004291108225291152,0.004291463832783846,0.0008900097774946702,0.0008892672578914352,0.0002384897085585142,0.00023828131488676683,7.304426195009608e-05,7.296861076167589e-05
5.11,0.004324747670486859,0.004325091515730092,0.0008929876646528493,0.000892240705821603,0.00024159977086841863,0.00024138967626398684,7.391754971737911e-05,7.384224918479169e-05
5.12,0.0043586520752827915,0.004358983776837999,0.0008964042860445377,0.0008956533533353565,0.000244743283416465,0.0002445318136299374,7.47263453851463e-05,7.465160433357464e-05
5.13,0.004392823920262534,0.00439314309162847,0.0009002577871189225,0.0008995033594028423,0.00024789495704662974,0.00024768243626039293,7.545967676186043e-05,7.538568771490665e-05
5.14,0.004427265703183138,0.00442757195284041,0.0009045444139358441,0.0009037869815394552,0.00025102909787228113,0.00025081584590489126,7.610775095816715e-05,7.603468763709098e-05
5.15,0.004461979938161109,0.00446227286961987,0.0009092584885079402,0.0009084985503157558,0.0002541198559483197,0.0002539061855323284,7.666211451636653e-05,7.659012958134191e-05
5.16,0.004496969154802088,0.004497248366655814,0.000914392393349512,0.0009136304536259017,0.000257141479132453,0.0002569276931599764,7.711578955471636e-05,7.704501262422612e-05
5.17,0.004532235897270825,0.004532500983253424,0.0009199365643193884,0.0009191731298859796,0.00026006856928294627,0.00025985495820065967,7.746338333625749e-05,7.739391931619493e-05
5.18,0.00456778272330115,0.004568033272350355,0.0009258794912637832,0.0009251150693870296,0.00026287633805374813,0.0002626631773079162,7.770116920777607e-05,7.763309695695425e-05
5.19,0.004603612203142301,0.004603847799466858,0.0009322077267308321,0.000931442823680254,0.00026554085929265806,0.0002653284070008523,7.782713744024375e-05,7.776050879326356e-05
5.2,0.00463972691844236,0.00463994714159516,0.0009389059035372365,0.0009381410235449014,0.00026803931523050297,0.0002678278099852257,7.78410151235043e-05,7.77758542862057e-05
5.21,0.004676129461063508,0.004676333886018991,0.0009459567620271319,0.000945192406357731,0.0002703502334712676,0.0002701398924423862,7.774425491053073e-05,7.76805582370768e-05
5.22,0.00471282243183053,0.004713010629068666,0.0009533411876469529,0.0009525778535770423,0.00027245371205256565,0.0002722447292928203,7.753999305456254e-05,7.747772920933914e-05
5.23,0.004749808439208442,0.004749979974802636,0.0009610382591888238,0.0009602764387929852,0.000274331629751162,0.00027412417485366534,7.723297781977404e-05,7.71720883213479e-05
5.24,0.004787090097909028,0.004787244533620935,0.0009690253078337874,0.0009682654865477183,0.00027596783914577165,0.0002757620561499187,7.682946995717289e-05,7.676987009623575e-05
5.25,0.004824670027422967,0.004824806920801382,0.0009772779869727725,0.0009765206419421316,0.00027734833993377337,0.00027714434660444805,7.633711750681579e-05,7.62786976248213e-05
5.26,0.004862550850477293,0.004862669754964152,0.0009857703526746284,0.0009850159509185094,0.0002784614304043015,0.00027825931777126573,7.576480770111719e-05,7.570743481195123e-05
5.2700000000000005,0.004900735191414889,0.004900835656455453,0.0009944749545899461,0.0009937239510137749,0.0002792978350215347,0.0002790976672803733,7.512249918942104e-05,7.5066018922109e-05
5.28,0.004939225674495767,0.004939307245656053,0.0010033629370083987,0.0010026157723039097,0.00027985080653263966,0.00027965262118851596,7.442103817041118e-05,7.43652770073857e-05
5.29,0.004978024922116947,0.004978087141205456,0.0010124041497234172,0.0010116612481910036,0.0002801162011204641,0.00027992000945656684,7.367196229804158e-05,7.361673007968306e-05
5.3,0.005017135552950685,0.005017177958147488,0.0010215672682914638,0.0010208290356207665,0.0002800925256234879,0.000279898313374781,7.288729641228509e-05,7.283238907552757e-05
5.3100000000000005,0.0050565601799980155,0.0050565823059882335,0.0010308199232118172,0.0010300867442527362,0.0002797809559922659,0.00027958868429067577,7.207934423481242e-05,7.202454675005017e-05
5.32,0.005096301408557404,0.005096302786672062,0.001040128837486252,0.0010394010740432185,0.0002791853266805926,0.00027899493315588657,7.126048016044246e-05,7.120556962836862e-05
5.33,0.005136361834105545,0.005136341992466918,0.001049459971957811,0.0010487379606366873,0.00027831209084084875,0.0002781234909311154,7.044294516922243e-05,7.038769403674863e-05
5.34,0.005176744040090273,0.005176702503764152,0.0010587786777639856,0.0010580627279014863,0.00027717025172946375,0.00027698334009382416,6.963865068501093e-05,6.958283003847141e-05
5.3500000000000005,0.005217450595632647,0.005217386886786483,0.0010680498551827776,0.0010673402468849864,0.0002757712659044767,0.0002755859179843135,6.885899392097873e-05,6.880237681475234e-05
5.36,0.005258484053138416,0.005258397691205418,0.0010772381180918387,0.001076535100408407,0.00027412891932031275,0.00027394499295573817,6.81146878895413e-05,6.805705266990238e-05
5.37,0.005299846945815956,0.005299737447664151,0.0010863079632097757,0.0010856117524672998,0.0002722591775864347,0.0002720765147315614,6.741560882771389e-05,6.735674241308648e-05
5.38,0.00534154178510106,0.005341408665209619,0.0010952239432388577,0.001094534721555739,0.0002701800121481423,0.0002699984406102118,6.677066331326326e-05,6.671036439297649e-05
5.39,0.005383571057985942,0.005383413828625897,0.0011039508429850165,0.0011032687569873059,0.00026791120427957954,0.0002677305395243103,6.618767683951364e-05,6.612575895148522e-05
5.4,0.005425937224252867,0.005425755395674956,0.0011124538574917601,0.0011117790172475927,0.0002654741292249025,0.00026529417619080127,6.567330509045585e-05,6.560959953621053e-05
5.41,0.005468642713609962,0.00546843579423674,0.0011206987711910102,0.0011200312493781174,0.0002628915229127085,0.000262712077872052,6.523296862646268e-05,6.516732717920447e-05
5.42,0.005511689922729931,0.005511457419354843,0.0011286521370465496,0.0011279919683651,0.0002601872340544401,0.0002600080864772361,6.487081116514275e-05,6.480310852648013e-05
5.43,0.005555081212189347,0.005554822630179867,0.0011362814546445395,0.0011356286354837085,0.00025738596446878804,0.00025720689891864916,6.458968113579909e-05,6.451981709756906e-05
5.44,0.005598818903309513,0.00559853374681695,0.0011435553461697965,0.0011429098345347498,0.0002545130007828244,0.00025433379881240433,6.439113571145365e-05,6.431903698268268e-05
5.45,0.005642905274896495,0.005642593047069854,0.0011504437291998632,0.0011498054449012938,0.0002515939406193779,0.0002514143826847816,6.427546609334644e-05,6.420108775599636e-05
5.46,0.005687342559883143,0.005687002763088354,0.0011569179852462027,0.0011562868103528832,0.00024865441659945866,0.0002484742839733739,6.424174244795661e-05,6.416506901064485e-05
5.47,0.005732132941866841,0.005731765077911495,0.0011629511229792006,0.0011623269025295767,0.0002457198213669894,0.0002455388980614121,6.428787658519538e-05,6.42089226090194e-05
5.48,0.005777278551552285,0.005776882121913742,0.0011685179350855441,0.001167900478052712,0.0002428150369690681,0.00024263311165990825,6.441070022168794e-05,6.432951049917188e-05
5.49,0.005822781463087959,0.005822355969147012,0.0011735951477279745,0.0011729842282282913,0.0002399641717229309,0.0002397810396781283,6.460605649904576e-05,6.452270577359231e-05
5.5,0.005868643690307771,0.005868188633585726,0.0011781615616042946,0.001177556920338148,0.0002371903077350528,0.00023700577274992992,6.486890232169007e-05,6.478349454354047e-05
5.51,0.005914867182868008,0.005914382065268308,0.0011821981836374524,0.0011815995295475458,0.00023451526196129773,0.00023432913829101235,6.5193419041902e-05,6.510608616466466e-05
5.5200000000000005,0.005961453822289684,0.005960938146342556,0.0011856883483708754,0.0011850953605014526,0.00023195936364507253,0.0002317714779466557,6.55731290453986e-05,6.548402937721033e-05
5.53,0.006008405417897552,0.006007858687008669,0.0011886178281911755,0.001188030157729312,0.00022954125062819568,0.00022935144388751627,6.600101587601416e-05,6.591033200774145e-05
5.54,0.0060557237026661465,0.006055145421367641,0.0011909749315566934,0.0011903922040353888,0.00022727768690088653,0.00022708581636328876,6.646964567411036e-05,6.637758201605456e-05
5.55,0.00610341032896439,0.00610280000316928,0.0011927505884716126,0.0011921724061125982,0.00022518340336154274,0.0002249893444247795,6.697128788449071e-05,6.687806784934197e-05
5.5600000000000005,0.006151466864209542,0.006150824001467823,0.0011939384225141494,0.001193364366687637,0.00022327096356572102,0.00022307461165864994,6.749803340334576e-05,6.740389627990171e-05
5.57,0.006199894786422545,0.0061992188961799395,0.0011945348088006433,0.0011939644425780559,0.0002215506558096883,0.00022135192819759707,6.804190857175281e-05,6.794710613837771e-05
5.58,0.006248695479695686,0.006247986073553281,0.001194538917347311,0.0011939717881230623,0.00022003041265625597,0.00021982925020076337,6.859498367192453e-05,6.849977660433784e-05
5.59,0.006297870229565251,0.006297126821541034,0.0011939527413752317,0.0011933883835330418,0.00021871575855739823,0.00021851212735433836,6.914947483454531e-05,6.905412896602787e-05
5.6000000000000005,0.006347420218300465,0.006346642325090833,0.0011927811101933984,0.0011922190477933687,0.0002176097859610972,0.00021740367888984017,6.969783850993437e-05,6.960262100632639e-05
5.61,0.006397346520101764,0.006396533661344088,0.001191031686387021,0.0011904714358497393,0.00021671315983837962,0.0002165045979301375,7.023285788782176e-05,7.013803340120437e-05
5.62,0.006447650096220205,0.0064468017947544275,0.0011887149471348135,0.0011881560199001027,0.00021602415028990893,0.00021581318395614836,7.074772086143191e-05,7.065354772808763e-05
5.63,0.006498331789991505,0.006497447572121787,0.0011858441495775911,0.0011852860547161153,0.0002155386924617232,0.00021532540247702078,7.123608931910583e-05,7.11428158659398e-05
5.64,0.006549392321796892,0.006548471717551364,0.001182435280261974,0.0011818775270197818,0.00021525047273331148,0.00021503497102447346,7.169215970466104e-05,7.16000207269443e-05
5.65,0.0066008322839448625,0.006599874827334309,0.001178506988785219,0.0011779490890423737,0.00021515103975300692,0.00021493346987891504,7.211071491666093e-05,7.201992838568005e-05
5.66,0.006652652135486379,0.006651657364759999,0.001174080505871042,0.0011735219764977245,0.00021522993865757836,0.0002150104760457647,7.248716771356795e-05,7.239793176875931e-05
5.67,0.006704852196958202,0.006703819654857183,0.0011691795462093987,0.001168619911304239,0.00021547486648422013,0.00021525371830238428,7.281759585979951e-05,7.273008613341364e-05
5.68,0.006757432645067246,0.006756361879074247,0.001163830196496317,0.0011632689894943652,0.0002158718465890291,0.00021564925133516486,7.309876928679596e-05,7.301313660316931e-05
5.69,0.006810393507311249,0.006809284069896567,0.001158060789211398,0.0011574975548504414,0.00021640541963185628,0.00021618164631835086,7.332816955884472e-05,7.324453804240099e-05
5.7,0.006863734656549099,0.006862586105411531,0.0011519017627699675,0.0011513360589066675,0.00021705884854949768,0.00021683419558558208,7.350400192802217e-05,7.342246754687092e-05
5.71,0.006917455805516622,0.006916267703819782,0.0011453855087829317,0.0011448169080520306,0.0002178143347705218,0.0002175891284183609,7.362520024213941e-05,7.354582980569715e-05
5.72,0.006971556501301635,0.006970328417903717,0.001138546207251311,0.0011379742985633042,0.0002186532428513249,0.0002184278353829596,7.369142493872544e-05,7.361425556017314e-05
5.73,0.007026036119774652,0.007024767629452412,0.0011314196506095856,0.001130844040484275,0.00021955633063623926,0.0002193310980684106,7.37030543223006e-05,7.362809334830911e-05
5.74,0.007080893859989451,0.007079584543654303,0.001124043057616832,0.0011234633713520501,0.00022050398203840644,0.00022027932159624864,7.366116928636761e-05,7.358839468935181e-05
5.75,0.00713612873855046,0.007134778183457532,0.0011164548781708772,0.001115870760847517,0.00022147643955469873,0.00022125276674365814,7.356753161079873e-05,7.349689283128582e-05
5.76,0.007191739583961585,0.007190347383909577,0.0011086945901931993,0.0011081057075192507,0.00022245403368789532,0.00022223177914822183,7.342455594329355e-05,7.335597516372853e-05
5.7700000000000005,0.007247725030954103,0.007246290786476782,0.0011008024897950109,0.0011002085287928716,0.00022341740655568713,0.00022319701258048538,7.32352755643334e-05,7.316864938908867e-05
5.78,0.0073040835148084765,0.007302606833355655,0.0010928194759926187,0.0010922201455352404,0.00022434772708579363,0.0002241296439985673,7.300330204054705e-05,7.293850355184798e-05
5.79,0.0073608132656684255,0.007359293761777265,0.0010847868312867485,0.0010841818624892188,0.00022522689538436567,0.0002250115776567901,7.273277889403515e-05,7.266966004827441e-05
5.8,0.007417912302862453,0.00741634959831692,0.0010767459994612811,0.0010761351459353953,0.00022603773403391653,0.0002258256363583633,7.242832945503348e-05,7.23667237801956e-05
5.8100000000000005,0.007475378429231647,0.007473772153211062,0.001068738361985206,0.0010681213999655114,0.00022676416433404853,0.00022655573752850927,7.209499912301718e-05,7.203472467404727e-05
5.82,0.007533209225479468,0.0075315590146938045,0.0010608050144235873,0.0010601817427735658,0.00022739136570279418,0.00022718705267743008,7.173819233512131e-05,7.167905486147947e-05
5.83,0.007591402044542696,0.007589707543355802,0.0010529865442721555,0.0010523567843799728,0.00022790591676701355,0.00022770614842343993,7.136360462973547e-05,7.130540090697486e-05
5.84,0.007649954005999695,0.007648214866537991,0.0010453228116319574,0.0010446864072049095,0.00022829591689400324,0.00022810110819680886,7.097715029388858e-05,7.091967156945848e-05
5.8500000000000005,0.007708861990515726,0.007707077872763567,0.0010378527341282368,0.0010372095508959598,0.00022855108726301603,0.00022836163334448268,7.05848861934648e-05,7.052792169568828e-05
5.86,0.00776812263434156,0.007766293206220956,0.0010306140774603177,0.0010299640027951714,0.00022866285080075653,0.00022847912334402466,7.019293250083884e-05,7.013627295957085e-05
5.87,0.007827732323865818,0.007825857261301625,0.0010236432529342066,0.0010229861953987163,0.00022862439066877532,0.00022844673441692006,6.980739115221524e-05,6.975083227940726e-05
5.88,0.007887687190237453,0.00788576617720585,0.0010169751232921393,0.001016311012121668,0.00022843068720022322,0.00022825941683801354,6.943426298152868e-05,6.93776088605491e-05
5.89,0.007947983104059198,0.007946015832620588,0.0010106428180985854,0.0010099716026279579,0.000228078533546293,0.0002279139307859232,6.907936458588476e-05,6.902243091920718e-05
5.9,0.008008615670168714,0.00800660184048293,0.0010046775598834873,0.0010039992089248661,0.00022756653047019895,0.00022740884158572539,6.874824607358435e-05,6.869086324024266e-05
5.91,0.00806958022250856,0.008067519542833522,0.0009991085021699361,0.000998423003349628,0.00022689506107160805,0.00022674449469548978,6.844611092662347e-05,6.838812680255073e-05
5.92,0.008130871819101949,0.008128764005773776,0.0009939625804360344,0.0009932699394963266,0.00022606624635614184,0.00022592297177791658,6.817773926933188e-05,6.811902176695565e-05
5.93,0.008192485237135703,0.008190330014531608,0.0009892643769693911,0.000988564617041972,0.00022508388287753188,0.00022494802863958586,6.794741587179468e-05,6.788785515805202e-05
5.94,0.008254414968167537,0.008252212068649267,0.0009850360004788675,0.000984329161334729,0.00022395336375548197,0.00022382501677958353,6.775886422428641e-05,6.769837458086582e-05
5.95,0.008316655213459338,0.008314404377298946,0.0009812969812216703,0.0009805831185029099,0.00022268158464214328,0.00022256078966391164,6.761518799776534e-05,6.75537092915299e-05
5.96,0.008379199879453597,0.008376900854739158,0.0009780641822963354,0.0009773433667337014,0.0002212768362230108,0.00022116359576094443,6.751882114929578e-05,6.745631988695168e-05
5.97,0.008442042573394955,0.008439695115918201,0.0009753517276336316,0.0009746240442542693,0.00021974868505758252,0.00021964295967780013,6.747148784258191e-05,6.740795778908742e-05
5.98,0.008505176599113949,0.008502780472237504,0.0009731709470995133,0.0009724364944278895,0.0002181078445136022,0.0002180095536100451,6.747417322803374e-05,6.740963557561089e-05
5.99,0.008568594952975083,0.008566149927481451,0.0009715303389973405,0.0009707892282531016,0.00021636603771476925,0.0002162750605526464,6.752710596858188e-05,6.746160904986071e-05
6.0,0.008632290320006286,0.008629796173926266,0.0009704355501321881,0.0009696879044273621,0.00021453585430847356,0.00021445203154461727,6.762975320434994e-05,6.756337175147458e-05
6.01,0.008696255070211855,0.008693711588634774,0.0009698893734688719,0.000969135327007743,0.0002126306029735145,0.00021255373839134547,6.778082842855617e-05,6.771366238744011e-05
6.0200000000000005,0.008760481255085936,0.00875788822994944,0.0009698917632885808,0.0009691314605723766,0.0002106641614194951,0.00021059402408728475,6.797831249834346e-05,6.791048541600003e-05
6.03,0.008824960604328547,0.008822317834190562,0.0009704398676178654,0.0009696734626574449,0.00020865082569462235,0.0002085871522782965,6.821948773765856e-05,6.815114474796854e-05
6.04,0.008889684522780985,0.008886991812571444,0.0009715280775790591,0.0009707557331177666,0.00020660516040591886,0.00020654765784127723,6.850098480674114e-05,6.843229024836191e-05
6.05,0.008954644087582639,0.008951901248338171,0.0009731480931845465,0.0009723699799345057,0.00020454185147968516,0.0002044901997324912,6.88188417260761e-05,6.874997643298727e-05
6.0600000000000005,0.009019830045565586,0.0090170368941445,0.0009752890049791085,0.0009745053008733544,0.00020247556284610032,0.00020242941796208032,6.916857415594974e-05,6.909973246821004e-05
6.07,0.009085232810889044,0.009082389169670139,0.000977937390816758,0.0009771482802807512,0.00020042079842348874,0.0002003797955973942,6.954525575834232e-05,6.947664230593542e-05
6.08,0.009150842462929493,0.009147948159492202,0.0009810774269510397,0.000980283100196317,0.00019839177051758864,0.00019835552738115166,6.994360721119714e-05,6.987543352886621e-05
6.09,0.009216648744428417,0.009213703611218005,0.0009846910125129319,0.0009838916648567675,0.0001964022757204007,0.0001963703955821848,7.03580922176297e-05,7.029057325170098e-05
6.1000000000000005,0.009282641059913058,0.009279644933888203,0.0009887579063577261,0.0009879537375719134,0.00019446557913227783,0.00019443765436724333,7.078301865966462e-05,7.071636923020405e-05
6.11,0.009348808474391648,0.00934576119665876,0.0009932558751740569,0.00099244708886702,0.00019259430768723258,0.00019256992301558838,7.12126428968528e-05,7.114707417889344e-05
6.12,0.009415139712338172,0.009412041127769612,0.0009981608516736432,0.0009973476547092274,0.00019080035311465053,0.00019077908896557237,7.16412751082864e-05,7.157699119526678e-05
6.13,0.009481623156967548,0.009478473113808502,0.0010034471016118402,0.0010026297035691553,0.00018909478502203233,0.00018907622073069595,7.206338352795647e-05,7.200057813810762e-05
6.140000000000001,0.009548246849815872,0.009545045199276845,0.001009087398335355,0.0010082660110131043,0.00018748777436383823,0.00018747149139447902,7.247369542909851e-05,7.241254881193581e-05
6.15,0.009614998490625972,0.009611745086466277,0.0010150532035071774,0.001014228040476752,0.0001859885275137166,0.00018597411246798988,7.286729277449241e-05,7.280796886954175e-05
6.16,0.009681865437552202,0.00967856013565106,0.0010213148526278248,0.0010204861288384372,0.00018460523097554526,0.00018459227857512084,7.323970056428546e-05,7.318234445841176e-05
6.17,0.009748834707684373,0.00974547736560582,0.001027841743949459,0.0010270096753891653,0.00018334500672434156,0.00018333312253946405,7.358696607893324e-05,7.35317018013435e-05
6.18,0.009815892977903777,0.009812483454451543,0.0010346025293722731,0.0010337673327877016,0.0001822138780310729,0.00018220268113915245,7.390572742507298e-05,7.385265611172408e-05
6.19,0.009883026586070638,0.00987956474083955,0.0010415653059143931,0.0010407271985922893,0.00018121674558373228,0.00018120587094356744,7.419327004249658e-05,7.414246849324006e-05
6.2,0.009950221532555165,0.009946707225475304,0.0010486978063633764,0.0010478570059759592,0.00018035737362849554,0.00018034647434815132,7.444757011090673e-05,7.439908975454896e-05
6.21,0.010017463482110772,0.010013896572991562,0.001055967587743154,0.0010551243122593715,0.00017963838581180192,0.00017962713511082684,7.466732409911673e-05,7.462119037308937e-05
6.22,0.010084737766100773,0.010081118114171015,0.0010633422162703323,0.0010624966839337664,0.00017906127036440542,0.00017904936340120363,7.485196401640215e-05,7.480817615973662e-05
6.23,0.010152029385076347,0.010148356848527053,0.0010707894475221868,0.001069941876896861,0.00017862639421745524,0.0001786135495986325,7.500165824762047e-05,7.496018949828116e-05
6.24,0.010219323011716124,0.01021559744724313,0.0010782774006001196,0.0010774280106829806,0.00017833302564709944,0.0001783189867812517,7.511729817120555e-05,7.507809635182504e-05
6.25,0.0102866029941243,0.010282824256477344,0.001085774725141305,0.0010849237355411846,0.00017817936497657025,0.0001781639011063815,7.520047106387279e-05,7.516345953386539e-05
6.26,0.010353853359496762,0.010350021301031801,0.0010932507601114283,0.0010923983912923387,0.0001781625829131046,0.00017814548997876283,7.525342008091975e-05,7.521849902749391e-05
6.2700000000000005,0.010421057818151122,0.01041717228839309,0.001100675683397864,0.0010998221569843362,0.00017827886600374924,0.00017825996718935508,7.527899235892024e-05,7.52460403954154e-05
6.28,0.010488199767929102,0.01048426061314189,0.0011080206513182673,0.0011071661904591844,0.00017852346877964332,0.000178502614885089,7.528057651458879e-05,7.52494525508873e-05
6.29,0.010555262298966295,0.010551269361737111,0.0011152579272597888,0.0011144027570468397,0.00017889077203081814,0.0001788678415391688,7.526203100353988e-05,7.523257635126293e-05
6.3,0.010622228198836629,0.010618181317671841,0.001122360998771289,0.00112150534670702,0.00017937434677204375,0.00017934924574336387,7.522760495533453e-05,7.519964562841423e-05
6.3100000000000005,0.010689079958065579,0.010684978967004983,0.0011293046825407583,0.0011284487790509223,0.00017996702329208883,0.000179939684972416,7.518185321103581e-05,7.515520238236019e-05
6.32,0.010755799776018355,0.010751644504265299,0.0011360652168045323,0.0011352092957884576,0.00018066096482771883,0.00018063134909162938,7.512954736072272e-05,7.510400793478562e-05
6.33,0.010822369567156079,0.01081815983873026,0.0011426203408498841,0.0011417646402621404,0.00018144774519169904,0.00018141583772594822,7.507558460468367e-05,7.50509518681703e-05
6.34,0.010888770967665055,0.010884506601075672,0.001148949361389486,0.001148094123845962,0.00018231842986357832,0.00018228424119682058,7.50248962509646e-05,7.500096056430904e-05
6.3500000000000005,0.010954985342451224,0.0109506661503969,0.0011550332057019008,0.0011541786791024254,0.0001832636597964045,0.0001832272241011653,7.498235760847776e-05,7.495890710522341e-05
6.36,0.011020993792503545,0.011016619581597496,0.0011608544615469983,0.0011600008997071439,0.00018427373740540818,0.0001842351111630127,7.495270094901011e-05,7.492952421196052e-05
6.37,0.011086777162617597,0.011082347733143297,0.0011663974039768483,0.0011655450672605216,0.00018533871390948202,0.0001852979743825216,7.494043308993475e-05,7.491732177708776e-05
6.38,0.011152316049481886,0.01114783119517905,0.0011716480092706938,0.0011707971652170138,0.00018644847744769466,0.00018640572103568163,7.494975900459953e-05,7.492651039882553e-05
6.390000000000001,0.011217590810117008,0.011213050318002063,0.0011765939563255633,0.0011757448802611513,0.00018759284106528417,0.0001875481815060575,7.498451269531775e-05,7.496093215422554e-05
6.4,0.011282581570669312,0.011277985220890484,0.0011812246159308489,0.0011803775915626036,0.00018876162996000787,0.00018871519643689046,7.504809637688678e-05,7.502399965899017e-05
6.41,0.011347268235547903,0.0113426158012793,0.0011855310284447575,0.0011846863484281428,0.00018994476702816212,0.00018989670216290968,7.514342881180224e-05,7.511864425732638e-05
6.42,0.011411630496905632,0.011406921744279812,0.0011895058704712435,0.0011886638369506578,0.00019113235609755053,0.00019108281387300347,7.527290342529506e-05,7.524727396988738e-05
6.43,0.011475647844451911,0.011470882532535835,0.0011931434112073568,0.001192304336329568,0.00019231476186832867,0.00019226390547777137,7.543835660524881e-05,7.541174160769102e-05
6.44,0.011539299575596908,0.011534477456410301,0.0011964394591905637,0.0011956036655977748,0.0001934826859871759,0.00019343068563798855,7.564104637411244e-05,7.561332323940551e-05
6.45,0.011602564805913937,0.01159768562449464,0.0011993913002237041,0.0011985591215359515,0.00019462723830665794,0.000194574268991724,7.588164140337728e-05,7.585270698529189e-05
6.46,0.011665422479918612,0.01166048597443418,0.0012019976272894606,0.0012011694085982331,0.00019574000284470797,0.00019568624209283982,7.616022014106831e-05,7.612999190841462e-05
6.47,0.01172785138215059,0.011722857284061082,0.0012042584632886077,0.0012034345616882944,0.0001968130975831627,0.00019675872321796257,7.647627963418727e-05,7.644469658784755e-05
6.48,0.01178983014855544,0.01178477818282492,0.0012061750774466724,0.0012053558626434408,0.00019783922776375176,0.0001977844156660836,7.682875346508842e-05,7.679577679265988e-05
6.49,0.01185133727815167,0.011846227163514671,0.0012077498962422162,0.0012069357512785113,0.00019881173196279183,0.00019875665388175654,7.721603807694047e-05,7.718165153501281e-05
6.5,0.011912351144979402,0.011907182594259012,0.0012089864097280228,0.001208177731854162,0.00019972462079504165,0.00019966944218694193,7.763602665114098e-05,7.76002366652777e-05
6.51,0.011972850010314881,0.011967622730798513,0.0012098890741806768,0.0012090862758562795,0.000200572607716318,0.00020051748567149368,7.808614961048817e-05,7.804898508654158e-05
6.5200000000000005,0.012032812035146528,0.012027525729015928,0.0012104632121742078,0.0012096667220805664,0.00020135113200265797,0.00020129621322450853,7.856342076558036e-05,7.852493260697241e-05
6.53,0.012092215292895777,0.012086869657717039,0.0012107149115015005,0.0012099251752447306,0.00020205637359346708,0.00020200179250396864,7.906448808967697e-05,7.90247484193532e-05
6.54,0.012151037782377696,0.012145632511647804,0.0012106509249092704,0.0012098684048036969,0.0002026852601194117,0.00020263113704081676,7.958568810422684e-05,7.954478919192121e-05
6.55,0.012209257440983935,0.012203792224738462,0.0012102785732368685,0.0012095037462745224,0.0002032354660282141,0.00020318190552896743,8.01231028745612e-05,8.008115577497283e-05
6.5600000000000005,0.012266852158082183,0.012261326683561398,0.0012096056547912404,0.0012088390079252878,0.00020370540436464587,0.00020365249370507226,8.067261865546558e-05,8.062975156572804e-05
6.57,0.012323799788613985,0.012318213740991686,0.001208640362899513,0.0012078823854379467,0.00020409421132803874,0.0002040420191066361,8.122998527953056e-05,8.1186341630118e-05
6.58,0.01238007816688465,0.012374431230055554,0.0012073912112674676,0.001206642385441341,0.00020440172436866634,0.0002043502992907811,8.179087544896992e-05,8.174661174564313e-05
6.59,0.012435665120526332,0.012429956977957082,0.00120586696419979,0.001205127756002751,0.00020462845411919927,0.00020457782400053908,8.235094316378772e-05,8.230622660444885e-05
6.6000000000000005,0.012490538484627473,0.012484768820266638,0.0012040765679550652,0.0012033474202228069,0.00020477555107768948,0.0002047257219908397,8.290588059737432e-05,8.2860886491473e-05
6.61,0.012544676116009318,0.012538844615259892,0.0012020290811968416,0.0012013104096883465,0.0002048447674572105,0.0002047957231437597,8.345147280543774e-05,8.340638182987139e-05
6.62,0.012598055907642097,0.012592162258393151,0.0011997336050859882,0.0011990257970895314,0.00020483841521064776,0.0002047901166534734,8.398364972826862e-05,8.393864505713077e-05
6.63,0.012650655803181178,0.012644699696901922,0.0011971992151650266,0.0011965026296103425,0.00020475932070147313,0.00020471170598820916,8.449853501137971e-05,8.445379936279362e-05
6.640000000000001,0.012702453811615503,0.012696434944506025,0.001194434897359439,0.0011937498655285748,0.000204610777053034,0.00020456376141150912,8.499249123058604e-05,8.4948203876314e-05
6.65,0.01275342802200818,0.012747346096210576,0.0011914494898055187,0.0011907763160803728,0.000204396494638822,0.00020434997078200976,8.546216115777013e-05,8.541849494565746e-05
6.66,0.01280355661832136,0.01279741134318753,0.0011882516314812481,0.0011875905938799724,0.0002041205507058694,0.0002040743893531963,8.59045047488916e-05,8.586162318928377e-05
6.67,0.01285281789430486,0.012846608987719848,0.001184849718072917,0.0011842010685145668,0.00020378733852853702,0.00020374138924564427,8.631683157269267e-05,8.627488604235e-05
6.68,0.012901190268440771,0.012894917458201512,0.0011812518651788976,0.0011806158295098491,0.00020340151699101665,0.0002033556092008122,8.669682843311694e-05,8.665595554905101e-05
6.69,0.012948652298922997,0.012942315324168924,0.0011774658787720817,0.001176842656615804,0.0002029679608874414,0.00020292190519721173,8.7042581968877e-05,8.700290118441751e-05
6.7,0.012995182698664183,0.012988781311359537,0.0011734992327427785,0.0011728889972405711,0.00020249171270688007,0.00020244530239050507,8.735259604605176e-05,8.731420751794698e-05
6.71,0.013040760350308774,0.013034294316772766,0.0011693590532856168,0.0011687619507845955,0.0002019779360581067,0.00020193094883918462,8.762580379329531e-05,8.75887865657841e-05
6.72,0.01308536432124457,0.013078833423728876,0.0011650521098497402,0.0011644682595866509,0.00020143187135180694,0.00020138407131352573,8.786157416912772e-05,8.782598471493021e-05
6.73,0.013128973878591752,0.013122377916900997,0.0011605848123355104,0.0011600143061521455,0.0002008587937538607,0.00020080993352127784,8.805971299635143e-05,8.802558414906398e-05
6.74,0.013171568504161684,0.013164907297316068,0.0011559632141848592,0.0011554061163055768,0.00020026397387736845,0.0002002137968857956,8.822045845294445e-05,8.818779875711686e-05
6.75,0.013213127909364566,0.013206401297299867,0.0011511930209798943,0.0011506493678729059,0.0001996526410951516,0.00019960088408946293,8.834447107066537e-05,8.831326456830416e-05
6.76,0.013253632050058415,0.013246839895362161,0.0011462796041314498,0.001145749404473463,0.00019902994980512442,0.0001989763453732192,8.843281836302266e-05,8.840302482549203e-05
6.7700000000000005,0.013293061141318665,0.013286203330997415,0.0011412280192110225,0.0011407112539690513,0.000198400948420378,0.00019834522770459815,8.848695428094202e-05,8.845850988646699e-05
6.78,0.013331395672121125,0.013324472119397157,0.0011360430284521035,0.0011355396510960452,0.00019777055130630088,0.0001977124466878296,8.850869377642021e-05,8.848151222304186e-05
6.79,0.013368616419917625,0.013361627066049786,0.001130729126925198,0.0011302390637811918,0.0001971435133562501,0.0001970827612555929,8.850018283842354e-05,8.847415687329564e-05
6.8,0.013404704465097648,0.013397649281224238,0.0011252905718706684,0.0011248137226259147,0.0001965244073483577,0.00019646075093152,8.846386444887421e-05,8.843886778499069e-05
6.8100000000000005,0.013439641205315392,0.013432520194313546,0.0011197314146592621,0.0011192676530275769,0.00019591760372656433,0.00019585079566010084,8.840244098612384e-05,8.83783305694763e-05
6.82,0.013473408369675997,0.013466221568035211,0.0011140555348379308,0.0011136047093953298,0.00019532725289919087,0.0001952570579414776,8.831883367572995e-05,8.829545225769854e-05
6.83,0.01350598803276076,0.013498735512464628,0.0011082666757117677,0.001107828610913001,0.00019475726967948398,0.00019468346725255196,8.821613975033806e-05,8.819331871393315e-05
6.84,0.013537362628485412,0.013530044498899055,0.0011023684809119848,0.0011019429782956013,0.00019421131993888042,0.00019413370646928686,8.809758802935446e-05,8.807515041204789e-05
6.8500000000000005,0.013567514963771607,0.013560131373528711,0.0010963645314052883,0.0010959513709935197,0.00019369280910325814,0.00019361120027873582,8.79664936620776e-05,8.794425731444614e-05
6.86,0.013596428232026572,0.01358897937091298,0.001090258382422193,0.0010898573243087418,0.00019320487256094883,0.00019311910529583762,8.78262127939385e-05,8.780399361036374e-05
6.87,0.013624086026410886,0.013616572127238857,0.001084053599829321,0.0010836643859264386,0.00019275036763624973,0.00019266030189610438,8.768009791277228e-05,8.765771306987168e-05
6.88,0.013650472352890417,0.013642893693360006,0.0010777537955618563,0.001077376151428027,0.00019233186720888883,0.00019223738749504557,8.753145461094118e-05,8.750872574952297e-05
6.890000000000001,0.01367557164305267,0.013667928547594282,0.0010713626618897734,0.0010709962984819838,0.00019195165466738591,0.00019185267131659612,8.738350045965466e-05,8.736025674840184e-05
6.9,0.013699368766684103,0.013691661608278624,0.0010648840045173688,0.0010645286196050909,0.0001916117202955519,0.00019150817040621405,8.723932663570811e-05,8.721540765783656e-05
6.91,0.013721849044089457,0.01371407824605963,0.001058321774757134,0.001057977053649394,0.00019131375881909936,0.00019120560696466438,8.7101862869525e-05,8.70771212786935e-05
6.92,0.013742998258150209,0.013735164295919693,0.0010516801011067813,0.0010513457163757287,0.00019105916823236634,0.00019094640678661099,8.697384619973513e-05,8.694815009699262e-05
6.93,0.013762802666103906,0.013754906068917537,0.0010449633202526472,0.0010446389304031632,0.00019084904967169066,0.00019073169891218786,8.685779392597687e-05,8.683102891658336e-05
6.94,0.013781249011042159,0.01377329036364382,0.0010381760067393413,0.0010378612542420763,0.0001906842084749041,0.00019056231630411855,8.675598105176931e-05,8.672805194801188e-05
6.95,0.013798324533111066,0.01379030447737165,0.0010313229996685895,0.0010310175091641806,0.0001905651562314998,0.0001904387976868922,8.667042240598447e-05,8.664125455038545e-05
6.96,0.013814016980410139,0.01380593621690336,0.0010244094245101603,0.0010241128019690014,0.00019049211398037189,0.00019036139038759687,8.660285952834041e-05,8.657239971992256e-05
6.97,0.01382831461957621,0.013820173909094654,0.0010174407087257926,0.0010171525419062208,0.0001904650163973137,0.0001903300543399109,8.655475230413491e-05,8.652296931910028e-05
6.98,0.013841206246051957,0.013833006411058288,0.001010422590949752,0.0010101424509927257,0.00019048351714832573,0.0001903444671186068,8.652727523940681e-05,8.649415994592734e-05
6.99,0.013852681194020684,0.01384442312002971,0.0010033611242439774,0.001003088567978285,0.00019054699529556725,0.00019040403019335056,8.652131818182944e-05,8.64868832570049e-05
7.0,0.013862729346013188,0.013854413982897782,0.0009962626741835585,0.0009959972467238768,0.00019065456296385696,0.00019050787630645042,8.653749121745723e-05,8.650177048214627e-05
7.01,0.013871341142167126,0.013862969505384263,0.000989133912405468,0.0009888751497585326,0.00019080507421711626,0.00019065487820504057,8.657613340993413e-05,8.65391808044604e-05
7.0200000000000005,0.013878507589146367,0.013870080760876183,0.0009819818060326493,0.000981729237565357,0.00019099713539528823,0.00019084365868641702,8.663732499850592e-05,8.65992132285689e-05
7.03,0.013884220268701073,0.013875739398895758,0.0009748136032155479,0.0009745667539300735,0.00019122911690334178,0.00019107260222872105,8.672090263387697e-05,8.668172152177804e-05
7.04,0.013888471345877075,0.013879937653212642,0.0009676368149467412,0.0009673952075564189,0.0001914991666635412,0.00019133986817429822,8.68264772075617e-05,8.678633178832832e-05
7.05,0.013891253576855082,0.01388266834958374,0.0009604591932826447,0.0009602223501005067,0.00019180522512845732,0.00019164340566783146,8.695345381917428e-05,8.691246222508736e-05
7.0600000000000005,0.013892560316428533,0.013883924913125237,0.0009532887061222662,0.0009530561507784728,0.00019214504191480023,0.00019198097018392448,8.71010534271614e-05,8.705934460654012e-05
7.07,0.013892385525099776,0.013883701375302074,0.0009461335087253088,0.0009459047677276844,0.00019251619389041566,0.0001923501417138796,8.72683357397639e-05,8.722604705788292e-05
7.08,0.013890723775802886,0.013881992380538496,0.000939001912189945,0.000938776516338038,0.00019291610480714382,0.00019274834441879662,8.745422292338906e-05,8.741149769365812e-05
7.09,0.013887570260231068,0.0138787931924342,0.0009319023491474979,0.0009316798348078646,0.00019334206643673458,0.0001931728678992524,8.765752373277087e-05,8.761450872612816e-05
7.1000000000000005,0.013882920794777208,0.013874099699588104,0.000924843336964908,0.0009246232472125997,0.00019379126135068406,0.00019362088998976996,8.787695770010868e-05,8.783380067908296e-05
7.11,0.013876771826062189,0.01386790842101329,0.0009178334387744207,0.0009176153244058373,0.0001942607872496187,0.00019408950123081233,8.811117905593596e-05,8.806802637781233e-05
7.12,0.013869120436059163,0.013860216511143778,0.0009108812226781159,0.0009106646430971947,0.00019474768281139976,0.00019457573080837386,8.83588000922511e-05,8.83157944225238e-05
7.13,0.013859964346790297,0.01385102176441617,0.0009039952194918054,0.0009037797434754792,0.00019524895481168805,0.00019507657393634688,8.861841371523577e-05,8.857569188915484e-05
7.140000000000001,0.013849301924601593,0.013840322619426592,0.0008971838794132588,0.0008969690857597811,0.00019576160637738423,0.00019558902032800423,8.888861497104305e-05,8.884630603647114e-05
7.15,0.013837132183994502,0.013828118162646742,0.0008904555280111468,0.000890241006076884,0.00019628266612169452,0.00019611008367026306,8.916802136064436e-05,8.912624483097349e-05
7.16,0.013823454791021868,0.013814408131700734,0.0008838183219409376,0.0008836036720717812,0.00019680921802479884,0.0001966368317473537,8.945529178975172e-05,8.941415613027938e-05
7.17,0.013808270066228815,0.013799192918188928,0.0008772802047988598,0.0008770650386634445,0.00019733843181969242,0.00019716641714111131,8.974914402490533e-05,8.970874539096907e-05
7.18,0.013791578987149439,0.013782473570062796,0.0008708488635268202,0.0008706328043594184,0.00019786759369033223,0.00019769610813231956,9.004837054885529e-05,9.000879178833338e-05
7.19,0.0137733831903426,0.013764251793540544,0.000864531685778484,0.0008643143685402989,0.0001983941369752357,0.00019822331967344508,9.035185272552733e-05,9.031316265308805e-05
7.2,0.013753684972981269,0.013744529954570357,0.0008583357186505103,0.0008581167901187791,0.00019891567257770875,0.00019874564396883115,9.065857319967117e-05,9.062082614456225e-05
7.21,0.013732487293981273,0.01372331107983449,0.00085226762917378,0.0008520467479678571,0.00019943001869901763,0.00019926088044858257,9.096762646741013e-05,9.093086209164832e-05
7.22,0.013709793774687156,0.013700598857303644,0.000846333666943353,0.0008461105034988827,0.0001999352295091396,0.00019976706459008477,9.127822756416822e-05,9.124247094294742e-05
7.23,0.013685608699102951,0.013676397636338107,0.0008405396292524258,0.0008403138657530623,0.00020042962232880512,0.00020026249532082585,9.158971882494407e-05,9.155498077679256e-05
7.24,0.013659937013687886,0.013650712427346485,0.0008348908290717185,0.0008346621593485599,0.0002009118028918253,0.00020074576041379156,9.190157468129294e-05,9.18678523313124e-05
7.25,0.013632784326706181,0.013623548901001117,0.0008293920661920674,0.0008291601956019153,0.00020138068826036534,0.00020121575960160279,9.221340446888218e-05,9.218068202507897e-05
7.26,0.01360415690715255,0.01359491338702173,0.0008240476018219847,0.0008238122471140133,0.0002018355269593767,0.00020167172482107257,9.25249532315141e-05,9.249320295107332e-05
7.2700000000000005,0.013574061683242872,0.013564812872528111,0.0008188611368985725,0.0008186220260806681,0.000202275915943416,0.0002021132373517465,9.283610052082313e-05,9.280528384108784e-05
7.28,0.01354250624049289,0.013533254999973399,0.0008138357943390067,0.000813592666555193,0.0002027018140021695,0.00020254024130267025,9.314685720790563e-05,9.311692601467509e-05
7.29,0.013509498819374254,0.013500248064660013,0.0008089741054209976,0.0008087267108505842,0.0002031135512995012,0.00020295305329165952,9.345736034136369e-05,9.342825834634029e-05
7.3,0.013475048312570945,0.013465801011848983,0.0008042780004458554,0.0008040261002363351,0.0002035118347337945,0.00020335236785383286,9.376786610837539e-05,9.373953030670564e-05
7.3100000000000005,0.013439164261825235,0.013429923433465876,0.0007997488037991034,0.0007994921700433295,0.0002038977489335093,0.00020373925854375748,9.40787409782849e-05,9.405110315736553e-05
7.32,0.013401856854395714,0.013392625564411838,0.0007953872334955932,0.0007951256492575033,0.0002042727526932349,0.00020411517438485383,9.439045113345962e-05,9.436343940450003e-05
7.33,0.0133631369191157,0.013353918278485406,0.0007911934052760258,0.0007909266646572009,0.00020463867081288477,0.00020448193178174633,9.470355031712942e-05,9.467709064215313e-05
7.34,0.013323015922073866,0.013313813083918555,0.0007871668413281855,0.0007868947495399679,0.00020499768128895695,0.0002048417016905183,9.501866625334556e-05,9.49926839416349e-05
7.3500000000000005,0.013281505961903741,0.013272322118535514,0.0007833064837319273,0.0007830288570974581,0.0002053522979865409,0.00020519699233269824,9.533648581763864e-05,9.531090696758465e-05
7.36,0.013238619764702452,0.01322945814453407,0.0007796107127579158,0.000779327378523698,0.00020570534889681184,0.00020555062739978432,9.56577391588594e-05,9.563249202323407e-05
7.37,0.013194370678565638,0.013185234542896669,0.0007760773701054924,0.0007757881659385437,0.00020605995027647944,0.00020590572020739734,9.598318299099428e-05,9.595819924618752e-05
7.38,0.013148772667751333,0.013139665307429814,0.0007727037869603286,0.0007724085600931444,0.00020641947692549324,0.00020626564389191978,9.631358328886291e-05,9.628879919116271e-05
7.390000000000001,0.013101840306465261,0.013092765038436172,0.0007694868163862042,0.0007691854225449271,0.00020678752905208184,0.00020663399826808008,9.664969763204212e-05,9.662505504685048e-05
7.4,0.013053588772274093,0.01304454893601668,0.000766422869261679,0.0007661151716525813,0.0002071678961120769,0.0002070145735640238,9.699225744762085e-05,9.696770474025972e-05
7.41,0.013004033839134557,0.012995032793004192,0.0007635079529802884,0.0007631938215865767,0.0002075645181930122,0.00020741131178165628,9.734195040392552e-05,9.731744318357896e-05
7.42,0.01295319187004924,0.012944232987523245,0.0007607377124353737,0.0007604170237113037,0.00020798144542507908,0.0002078282659856596,9.769940320390402e-05,9.76749049150135e-05
7.43,0.012901079809330047,0.012892166475177217,0.0007581074731132764,0.0007577801100021079,0.00020842279606687135,0.00020826955835536262,9.806516502025846e-05,9.804064737828572e-05
7.44,0.012847715174480573,0.012838850780856642,0.0007556122862249345,0.0007552781383626136,0.00020889271379709786,0.00020873933734243501,9.843969180273182e-05,9.841513507400795e-05
7.45,0.012793116047676719,0.0127843039901624,0.0007532469757348796,0.0007529059397183935,0.00020939532488619252,0.00020924173480459652,9.882333167412028e-05,9.879872480168851e-05
7.46,0.012737301066855982,0.012728544740442578,0.0007510061870229743,0.0007506581666678148,0.0002099346957768638,0.0002097808234453927,9.921631161439926e-05,9.91916521941576e-05
7.47,0.012680289416394073,0.012671592211434877,0.0007488844368107116,0.0007485293433602553,0.00021051479172004597,0.000210360575413741,9.961872561369644e-05,9.959401972699111e-05
7.48,0.012622100817379337,0.012613466115510789,0.0007468761639204352,0.0007465139161959219,0.0002111394369448366,0.0002109848223310508,0.00010003052445427423,0.00010000578636510059
7.49,0.012562755517463766,0.012554186687514986,0.000744975780409074,0.0007446063048987357,0.00021181227693159793,0.00021165721753412428,0.00010045150726073699,0.00010042675898701572
7.5,0.012502274280301906,0.012493774674196214,0.000743177722607267,0.000742800953498593,0.00021253674317448347,0.00021238120069654254,0.00010088131493552296,0.00010085658570548225
7.51,0.012440678374557325,0.012432251323224234,0.0007414765015971522,0.0007410923807576093,0.00021331602088694545,0.0002131599655138021,0.00010131942557506492,0.00010129475118060982
7.5200000000000005,0.012377989562489445,0.012369638371789827,0.0007398667526743183,0.000739475229583761,0.00021415301991401943,0.00021399643047877254,0.00010176515193931265,0.00010174057399932528
7.53,0.012314230088101738,0.01230595803478447,0.0007383432833508697,0.0007379443149897288,0.00021505034916437978,0.00021489321330564603,0.00010221764102544678,0.00010219320617234477
7.54,0.01224942266486613,0.012241232992557237,0.0007369011194749809,0.0007364946701704008,0.0002160102946885976,0.00021585260887712832,0.00010267587577349725,0.00010265163477702306
7.55,0.012183590463006298,0.012175486378249221,0.0007355355490667928,0.0007351215902985781,0.00021703480156659227,0.0002168765711373519,0.00010313867890929392,0.00010311468575143388
7.5600000000000005,0.012116757096356916,0.012108741764702953,0.0007342421634910644,0.0007338206736589012,0.00021812545959402606,0.00021796669865335193,0.00010360471890618688,0.00010358102982138776
7.57,0.01204894660878339,0.012041023150950488,0.0007330168956172648,0.0007325878597702701,0.00021928349278636515,0.00021912422413847713,0.00010407251802374548,0.00010404919051812235
7.58,0.011980183460181426,0.011972354948279489,0.0007318560546475405,0.0007314194641777707,0.00022050975256836323,0.0002203500075226696,0.0001045404623564149,0.00010451755421960547
7.59,0.011910492512042873,0.011902761965882486,0.000730756357326222,0.0007303122096267903,0.0002218047145419462,0.00022164453275328808,0.0001050068138007688,0.00010498438212326175
7.6000000000000005,0.011839899012609347,0.01183226939609141,0.0007297149552801527,0.0007292632533698636,0.00022316847860394276,0.00022300790779843433,0.0001054697238238259,0.00010544782403230881
7.61,0.011768428581602007,0.011760902799203582,0.0007287294582765997,0.0007282702103924035,0.00022460077220828198,0.00022443986795508578,0.00010592724889020233,0.00010590593381235325
7.62,0.011696107194550947,0.011688688087906287,0.0007277979532248389,0.0007273311723844082,0.00022610095648018284,0.0002259397818527076,0.00010637736738003179,0.00010635668634974014
7.63,0.01162296116671447,0.011615651511301773,0.0007269190187877317,0.0007264447223245391,0.000227668034910674,0.00022750666020614728,0.00010681799780641425,0.00010679799581903886
7.640000000000001,0.011549017136613514,0.011541819638548797,0.0007260917355116534,0.000725609944583956,0.00022930066430963575,0.00022913916666109113,0.00010724701811791503,0.00010722773504466119
7.65,0.011474302049173192,0.011467219342119738,0.0007253156914229648,0.0007248264305010682,0.00023099716771177354,0.00023083563077049642,0.00010766228585269309,0.00010764375572163867
7.66,0.011398843138498501,0.01139187778069253,0.0007245909830841851,0.0007240942794175589,0.00023275554891727528,0.00023259406242996474,0.00010806165889307356,0.00010804390924380409
7.67,0.011322667910277582,0.011315822381678045,0.0007239182121403095,0.000723414095208748,0.00023457350835663608,0.0002344121678248177,0.0001084430165576147,0.00010842606787477113
7.68,0.011245804123841418,0.011239080823403677,0.0007232984774296782,0.0007227869783811339,0.0002364484599929786,0.00023628736622870522,0.00010880428075819447,0.00010878814598867925
7.69,0.011168279773874475,0.011161681016955359,0.0007227333627698553,0.0007222145138494983,0.0002383775489695886,0.00023821680774465184,0.00010914343694747933,0.00010912812110436039
7.7,0.01109012307180696,0.011083651087699835,0.0007222249205689811,0.0007216987545419428,0.00024035766976891615,0.00024019739136066625,0.0001094585545827788,0.00010944405443845292
7.71,0.011011362426884306,0.011005019356491499,0.0007217756514458675,0.000721242201018477,0.00024238548462541412,0.00024222578346577044,0.00010974780684093698,0.00010973411071039343
7.72,0.01093202642694598,0.01092581432058624,0.0007213884800774202,0.0007208477773201048,0.00024445744202624954,0.00024429843624449273,0.00011000948933020918,0.00010999657694487699
7.73,0.010852143818910462,0.010846064634268425,0.0007210667275198815,0.0007205188032960959,0.0002465697950879983,0.0002464116061615131,0.00011024203756415717,0.00011022988003514742
7.74,0.0107717434889998,0.010765799089214398,0.000720814080279885,0.0007202589636842799,0.000248718619721825,0.00024856137200939313,0.00011044404298337928,0.00011043260285272263
7.75,0.010690854442701597,0.01068504659460005,0.0007206345564332026,0.0007200722742434411,0.00025089983242864426,0.00025074365280444363,0.000110614267338447,0.00011060349871533593
7.76,0.01060950578450325,0.010603836156976791,0.000720532469111849,0.0007199630452571401,0.00025310920772036663,0.00025295422506397994,0.00011075165527509506,0.00011074150405409495
7.7700000000000005,0.010527726697397167,0.010522196859924978,0.000720512387695389,0.0007199358427459606,0.0002553423950571137,0.0002551887398233269,0.0001108553449955757,0.00011084574915230906
7.78,0.010445546422193025,0.010440157843509696,0.0007205790970577606,0.0007199954477381007,0.00025759493535995213,0.0002574427389743123,0.00011092467690114758,0.00011091556686106154
7.79,0.010362994236636908,0.01035774828354975,0.0007207375552290166,0.0007201468139588107,0.00025986227699614453,0.00025971167132632416,0.00011095920015519254,0.000110950499229706
7.8,0.010280099434374398,0.010274997370725217,0.0007209928498393001,0.0007203950243046355,0.00026213979130896973,0.0002619909079721084,0.0001109586771372243,0.00011095030202188653
7.8100000000000005,0.01019689130375856,0.010191934289535997,0.0007213501537134504,0.0007207452464717188,0.0002644227875596687,0.0002642757573534272,0.00011092308579076481,0.00011091494711881423
7.82,0.010113399106540973,0.010108588197137355,0.0007218146799849373,0.0007212026881057754,0.0002667065273715394,0.0002665614795891774,0.00011085261989544155,0.00011084462284071532
7.83,0.010029652056447746,0.010024988202066442,0.000722391637092407,0.0007217725518374913,0.00026898623856033634,0.0002688433004803929,0.00011074768732188397,0.00011073973224393152
7.84,0.009945679297679972,0.009941163342886465,0.0007230861840151261,0.0007224599905588579,0.0002712571285140254,0.0002711164247905744,0.00011060890634988221,0.00011060088947486177
7.8500000000000005,0.009861509883341321,0.009857142566763828,0.0007239033860922581,0.0007232700632855548,0.0002735143970474856,0.00027337604928024696,0.00011043710015247988,0.0001104289142824532
7.86,0.00977717275383358,0.009772954708005892,0.0007248481717577517,0.000724207691936482,0.00027575324895215186,0.0002756173751369358,0.00011023328956412294,0.00011022482480826554
7.87,0.009692696715223825,0.009688628466575958,0.0007259252905054214,0.000725277619345137,0.0002779689061676174,0.00027783562031428663,0.00010999868426680057,0.00010998982878718225
7.88,0.009608110417625213,0.00960419238661393,0.0007271392723808753,0.0007264843687991003,0.00028015661981262987,0.00028002603142275725,0.00010973467253722036,0.00010972531330285829
7.890000000000001,0.009523442333596161,0.00951967483498084,0.0007284943892755055,0.000727832205382347,0.0002823116819779024,0.00028218389568575986,0.00010944280970794781,0.00010943283325009223
7.9,0.009438720736601097,0.009435103979856366,0.0007299946182753746,0.0007293250993730812,0.00028442943752278135,0.0002843045525860189,0.00010912480549899364,0.00010911409866172487
7.91,0.009353973679538474,0.009350507769409004,0.0007316436072927551,0.0007309666919248422,0.00028650529574904043,0.00028638340570713816,0.00010878251038122391,0.00010877096106075492
7.92,0.009269228973380943,0.009265913910569006,0.0007334446431839591,0.0007327602632336137,0.0002885347421964243,0.0002884159343750521,0.00010841790113199522,0.00010840539899940062
7.930000000000001,0.009184514165933811,0.009181349847925279,0.0007354006225290351,0.0007347087033669195,0.00029051335040259475,0.0002903977055937358,0.0001080330657443265,0.0001080195029456332
7.94,0.009099856520758315,0.009096842742776686,0.0007375140252232911,0.0007368144859039463,0.00029243679387164976,0.00029232438585816346,0.00010763018784631767,0.00010761545967535959
7.95,0.00901528299626689,0.009012419452361132,0.000739786891001955,0.0007390796445082743,0.00029430085806014854,0.0002941917533247528,0.0001072115307852842,0.00010719553632397077
7.96,0.008930820225037982,0.00892810650929306,0.0007422207989928738,0.0007415057525273373,0.0002961014526196418,0.0002959957098975992,0.00010677942152345301,0.00010676206424558778
7.97,0.008846494493358848,0.008843930101234776,0.0007448168503639514,0.0007440939056854762,0.00029783462366703107,0.00029773229369162624,0.00010633623448718079,0.00010631742282121934
7.98,0.008762331721044838,0.008759916050832343,0.0007475756541059664,0.0007468447079106368,0.0002994965663115886,0.0002993976914029311,0.00010588437550138421,0.00010586402334909527
7.99,0.00867835744154477,0.008676089795943552,0.0007504973159649073,0.0007497582603087573,0.00030108363716904333,0.0003009882510235555,0.0001054262659336288,0.00010540429314081839
8.0,0.008594596782381886,0.00859247637018869,0.0007535814305129613,0.0007528341532746073,0.0003025923670772095,0.00030250049440044114,0.00010496432715967895,0.00010494065993680434


==> Images/ViscidAnalysis/total_data_abs.csv <==
time,8_False_full,16_False_full,24_False_full,32_False_full,8_True_full,8_True_semi,16_True_full,16_True_semi,24_True_full,24_True_semi,32_True_full,32_True_semi
0.0,0.1606959530192249,0.0015607190632813683,0.0002621862403522357,0.00019602584425726377,0.160695953019232,0.16069595301920359,0.0015607190632884738,0.0015607190632920265,0.0002667150038000443,0.0002701147155015349,0.00019602584426081648,0.00019602584425015834
0.01,0.1605633057714364,0.0015477025029717595,0.00026163465116724183,0.0001960224468895433,0.16056330667662877,0.16056330667660745,0.001547705795527321,0.0015477057955983753,0.00026616489569875057,0.00026956507285902376,0.0001960227513926327,0.00019602275142460712
0.02,0.16043074981425676,0.0015347141202681769,0.00026108680995307054,0.00019601900093846325,0.1604307587549414,0.16043075875499468,0.0015347462781818422,0.0015347462790096245,0.00026562868487189917,0.0002690293271854216,0.00019602204527302547,0.0001960220454613193
0.03,0.1602982850575856,0.0015217538590626134,0.0002605426999977567,0.00019601550464543038,0.16029831563539787,0.16029831563566788,0.001521861670571667,0.0015218616732575185,0.0002651142394256567,0.00026851534805061306,0.00019602554954545326,0.00019602555024889057
0.04,0.16016591141147885,0.0015088216633252216,0.00026000230472078556,0.0001960119563264584,0.1601659830355331,0.16016598303619745,0.001509069035172672,0.0015090690412087326,0.0002646274102531265,0.0002680289872643016,0.0001960345600089397,0.00019603456151884302
0.05,0.16003362878586813,0.0014959174768449657,0.00025946560724676715,0.0001960083539778168,0.16003376606444775,0.16003376606572672,0.001496381961189286,0.0014963819723092797,0.00026417243807586033,0.00026757448619818547,0.00019604996373345784,0.00019604996642996753
0.06,0.159901437091154,0.0014830412439152951,0.0002589325911124263,0.00019600469587288671,0.1599016692748414,0.15990166927697302,0.0014838111004706889,0.0014838111185433434,0.0002637522832316108,0.0002671548055133144,0.00019607233272367353,0.00019607233696206094
0.07,0.15976933623799994,0.0014701929090179533,0.00025840324000370174,0.00019600098053018655,0.15976969671008234,0.1597696967133544,0.00147136462625852,0.0014713646532271696,0.00026336889133204977,0.0002667718910771555,0.00019610199662167815,0.00019610200270037126
0.08,0.15963732613722925,0.001457372416766134,0.0002578775376740339,0.00019599720634388973,0.15963785194778524,0.15963785195249258,0.0014590486263692526,0.0014590486641701261,0.00026302340764772225,0.00026642688816025384,0.00019613909920934702,0.0001961391074907226
0.09,0.15950540669925672,0.0014445797113964431,0.00025735546739369397,0.0001959933712782913,0.15950613813948067,0.15950613814592174,0.0014468674394798597,0.0014468674899745793,0.0002627163497734841,0.00026612031429706917,0.00019618364270002076,0.00019618365331197651
0.1,0.15937357783534978,0.001431814737852477,0.00025683701314704876,0.00019598947387677867,0.1593745580489525,0.15937455805741862,0.0014348239444679223,0.0014348240094186338,0.0002624477483799126,0.00026585219999475385,0.00019623552328695837,0.00019623553657055481
0.11,0.15924183945651293,0.0014190774408824325,0.0002563221585809572,0.00019598551235944228,0.15924311408527458,0.15924311409609615,0.0014229198056874282,0.0014229198867603543,0.000262217258416797,0.0002656222000148034,0.00019629455781000615,0.00019629457390379912
0.12,0.1591101914743085,0.0014063677657283336,0.00025581088779702554,0.00019598148532651294,0.15911180833515104,0.15911180834861582,0.0014111556840781248,0.0014111557827298782,0.00026202425030774634,0.0002654296845072679,0.00019636050559412865,0.00019636052465799025
0.13,0.15897863379996835,0.0013936856572414058,0.0002553031844740872,0.00019597739085597254,0.15898064259094724,0.15898064260734657,0.001399531415593458,0.0013995315331243319,0.00026186788148763185,0.00026527381065832856,0.00019643308431227524,0.00019643310649541945
0.14,0.15884716634562324,0.0013810310612214494,0.00025479903311875773,0.00019597322792108685,0.15884961837870293,0.15884961839831746,0.0013880461652782117,0.0013880463027966528,0.00026174715564408757,0.0002651535818749551,0.00019651198436321238,0.00019651200970827176
0.15,0.15871578902273242,0.0013684039226724565,0.00025429841738144887,0.0001959689944577292,0.15871873698101524,0.15871873700411498,0.0013766985554362066,0.001376698713833946,0.0002616609674923609,0.0002650678925277816,0.00019659687722395347,0.000196596905830404
0.16,0.1585845017431673,0.0013558041870567195,0.00025380132133179245,0.000195964688860073,0.15858799946079927,0.1585879994876329,0.001365486777054059,0.0013654869570061123,0.0002616081404447357,0.00026501556584790364,0.00019668742465484002,0.00019668745645162744
0.17,0.1584533044196732,0.0013432318006110222,0.00025330772974641036,0.00019596031013335846,0.15845740668251196,0.15845740671331043,0.001354408683489794,0.0013544088854402503,0.0002615874564639853,0.00026499538337176887,0.00019678328494165953,0.00019678331998207454
0.18,0.15832219696417837,0.0013306867088012098,0.0002528176265457205,0.00019595585640530544,0.15832695932961016,0.15832695936457242,0.0013434618676981813,0.0013434620919028362,0.00026159767701017245,0.0002650061063675935,0.00019688411625295998,0.00019688415446950103
0.19,0.15819117928923632,0.0013181688576260342,0.00025233099612975707,0.00019595132614114164,0.1581966579234937,0.1581966579628009,0.001332643730165728,0.0013326439766458975,0.0002616375625166256,0.00026504649495961985,0.00019698958125147215,0.00019698962260150665
0.2,0.15806025130734014,0.0013056781930202987,0.0002518478227102605,0.00019594671777412032,0.15806650283902357,0.15806650288283208,0.0013219515339031318,0.0013219518024349952,0.0002617058854497145,0.0002651153213015789,0.00019709934934653006,0.00019709939365597506
0.21,0.15792941293161178,0.00129321466147303,0.0002513680911420124,0.00019594203009987154,0.1579364943200332,0.1579364943684709,0.001311382451937959,0.0013113827421129542,0.0002618014413613423,0.0002652113808281342,0.00019721309919162877,0.00019721314634679743
0.22,0.15779866407490672,0.0012807782092885134,0.00025089178578951987,0.0001959372615552013,0.1578066324920151,0.1578066325451708,0.0013009336052114406,0.0013009339164362643,0.0002619230562643793,0.0002653334991329359,0.00019733051918180422,0.0001973305690441407
0.23,0.15766800465053876,0.001268368783062357,0.0002504188914400629,0.00019593241080428925,0.1576769173753192,0.15767691743327816,0.0012906020955867348,0.0012906024270193939,0.0002620695926651706,0.00026548053867614385,0.00019745130926196452,0.00019745136165028043
0.24,0.1575374345714593,0.0012559863290348972,0.00024994939244038505,0.00019592747612051653,0.15754734889588917,0.15754734895868694,0.0012803850315812326,0.0012803853822127564,0.00026223995332230743,0.0002656514018504197,0.00019757518075991243,0.00019757523536512167
0.25,0.15740695375150437,0.0012436307943701763,0.000249483273879747,0.00019592245647004347,0.15741792689686562,0.15741792696449863,0.0012702795511643217,0.0012702799198152093,0.0002624330847211809,0.0002658450350594421,0.0001977018577079548,0.00019770191432399997
0.26,0.15727656210419738,0.0012313021257988055,0.00024902052046016365,0.00019591735026835977,0.15728865114709834,0.1572886512195666,0.0012602828383165843,0.0012602832236368045,0.000262647978029662,0.00026606042916554884,0.00019783107623538854,0.00019783113449634016
0.27,0.157146259543417,0.0012190002704492997,0.00024856111712523443,0.0001959121562862265,0.1571595213506285,0.15715952142786804,0.0012503921377131633,0.0012503925381288639,0.0002628836701887849,0.00026629662106358865,0.00019796258481719065,0.0001979626444139626
0.28,0.15701604598299213,0.0012067251752974073,0.0002481050486480285,0.00019590687297466047,0.15703053715420268,0.1570305372361247,0.0012406047652113728,0.0012406051790669892,0.00026313924393051025,0.0002665526931870943,0.00019809614402888087,0.0001980962045244894
0.29,0.15688592133714607,0.0011944767877096751,0.0002476523001924136,0.00019590149910087007,0.15690169815530552,0.156901698241807,0.0012309181171659134,0.0012309185426424563,0.0002634138277386455,0.0002668277739310554,0.00019823152660336518,0.00019823158760701176
0.3,0.1567558855200062,0.0011822550549567268,0.0002472028565811968,0.0001958960331656101,0.15677300390819227,0.15677300399912042,0.0012213296762730863,0.0012213301113845887,0.00026370659463381685,0.00026712103620951666,0.0001983685166884186,0.00019836857769206517
0.31,0.15662593844633932,0.001170059924852751,0.0002467567032624629,0.00019589047414925176,0.15664445393086268,0.15664445402603278,0.0012118370168892056,0.0012118374595182502,0.00026401676197451707,0.000267431697132281,0.00019850691028722167,0.00019850697077217205
0.32,0.1564960800306885,0.0011578913450023265,0.0002463138254142905,0.00019588482067689483,0.15651604770978622,0.15651604780899575,0.0012024378075565778,0.0012024382555324564,0.00026434358909810385,0.0002677590159478882,0.00019864651389767118,0.0001986465732777276
0.33,0.15636631018775304,0.0011457492631166133,0.00024587420811528204,0.00019587907135587557,0.15638778470539805,0.1563877848083841,0.001193129813220395,0.0011931302641912112,0.0002646863765427554,0.0002681022931092514,0.00019878714464383052,0.00019878720228305724
0.34,0.1562366288325805,0.0011336336271909886,0.00024543783685615495,0.0001958732250280093,0.15625966435687388,0.1562596644633807,0.001183910896330076,0.001183911347862221,0.0002650444646050687,0.00026846086874954267,0.00019892862986026216,0.00019892868508364359
0.35000000000000003,0.15610703588017927,0.0011215443852314877,0.0002450046968185404,0.00019586728037168655,0.15613168608604866,0.15613168619577777,0.0011747790165834715,0.001174779466161624,0.0002654172313896197,0.0002688341208312295,0.00019907080647740827,0.00019907085853887452
0.36,0.1559775312458882,0.0011094814854679669,0.00024457477363526436,0.00019586123608306139,0.15600384930156963,0.15600384941419065,0.0011657322306568574,0.0011657326757088526,0.00026580409151222284,0.0002692214639310464,0.00019921352085106037,0.00019921356896901443
0.37,0.15584811484511008,0.0010974448761338351,0.0002441480526442774,0.00019585509103592358,0.15587615340210448,0.15587615351724793,0.0011567686906914787,0.0011567691285314652,0.00026620449436620675,0.0002696223472220538,0.0001993566280376058,0.00019935667125281498
0.38,0.1557187865936278,0.0010854345058923798,0.00024372451965604114,0.00019584884404366676,0.1557485977798656,0.15574859789714068,0.001147886643074969,0.001147887070946041,0.00026661792258764194,0.0002700362533580858,0.00019949999175494781,0.00019950002922186627
0.39,0.15558954640719236,0.0010734503232505688,0.00024330416021456358,0.00019584249399073883,0.15562118182295492,0.15562118194194596,0.0011390844259295818,0.0011390848410393062,0.000267043890328722,0.0002704626962746204,0.0001996434836080141,0.00019964351440293626
0.4,0.15546039420152624,0.0010614922767473445,0.0002428869598425365,0.00019583603938500005,0.15549390491801773,0.1554939050382771,0.001130360466909508,0.0011303608663979503,0.0002674819415311447,0.00027090121985295923,0.000199786982662431,0.00019978700565204122
0.41000000000000003,0.15533132989286713,0.001049560315347975,0.0002424729044143703,0.0001958294792849813,0.15536676645309555,0.15536676657413295,0.0011217132812610942,0.001121713662179502,0.00026793164904148625,0.00027135139682243903,0.00019993037549781434,0.00019993038965893106
0.42,0.15520235339749533,0.0010376543880141753,0.0002420619797263157,0.00019582281243657462,0.15523976581916799,0.15523976594051092,0.0011131414686502694,0.001113141828081865,0.00026839261268563064,0.00027181282689170416,0.00020007355564644058,0.0002000735597000869
0.43,0.1550734646319114,0.0010257744438497696,0.00024165417175936454,0.00019581603780949308,0.15511290241229503,0.15511290253339993,0.0011046437106756457,0.0011046440455828588,0.0002688644580040034,0.00027228513554788947,0.00020021642291823127,0.00020021641574885507
0.44,0.1549446635125733,0.0010139204319941086,0.00024124946623516053,0.00019580915410344346,0.15498617563497064,0.15498617575527618,0.0010962187677456825,0.0010962190751122591,0.00026934683480206445,0.00027276797240460837,0.00020035888347536002,0.00020035886376845724
0.45,0.1548159499564541,0.0010020923019808947,0.00024084784940470172,0.00019580216040893106,0.15485958489817975,0.1548595850171175,0.0010878654768582408,0.0010878657536039782,0.00026983941619462826,0.0002732610105269373,0.00020050084951250824,0.00020050081593581126
0.46,0.1546873238803741,0.0009902900031839579,0.00024044930713884582,0.00019579505553224408,0.15473312962207686,0.15473312973904285,0.0010795827479910258,0.0010795829910783539,0.00027034189694319366,0.0002737639446017681,0.00020064223853921703,0.00020064218968229852
0.47000000000000003,0.15455878520136324,0.000978513485115684,0.00024005382553937693,0.0001957878382725653,0.1546068092375279,0.1546068093519004,0.0010713695618065344,0.0010713697680628798,0.00027085399256421283,0.0002742764899394956,0.0002007829733905453,0.00020078290780389807
0.48,0.1544303338368067,0.000966762697611756,0.00023966139085374039,0.00019578050762092403,0.1544806231872755,0.15448062329840084,0.0010632249668596216,0.0010632251331763598,0.00027137543841604383,0.00027479838182031813,0.0002009229820423286,0.00020092289818052222
0.49,0.15430196970407195,0.0009550375905007513,0.00023927198930095983,0.00019577306251505888,0.15435457092650395,0.1543545710337213,0.0010551480765492727,0.001055148199746725,0.0002719059881570729,0.0002753293738173568,0.0002010621970747195,0.00020106209342429793
0.5,0.15417369272078219,0.0009433381137711194,0.00023888560708940076,0.00019576550182875962,0.15422865192389068,0.15422865202649305,0.0010471380667347319,0.0010471381436474303,0.00027244541319149107,0.0002758692372069049,0.00020120055570416184,0.00020120043062021864
0.51,0.15404550280461748,0.0009316642174574952,0.00023850223051979924,0.00019575782452463386,0.1541028656621215,0.15410286575941967,0.0010391941729217535,0.0010391942003202814,0.0002729935014649243,0.00027641775983866523,0.00020133799916166595,0.00020133785094245127
0.52,0.153917399873702,0.0009200158519639956,0.00023812184618776655,0.00019575002963279076,0.153977211638896,0.15397721173014034,0.0010313156880883412,0.001031315662803678,0.00027355005701679147,0.0002769747455637628,0.00020147447304452726,0.0002014742999492114
0.53,0.15378938384603558,0.0009083929675739455,0.0002377444404331186,0.00019574211615491777,0.1538516893667996,0.15385168945124406,0.0010235019597892858,0.0010235018785351713,0.00027411489838513603,0.00027754001293089914,0.00020160992646722775,0.00020160972674787558
0.54,0.15366145463989866,0.0008967955147944906,0.00023736999976975426,0.00019573408294348837,0.15372629837424512,0.1537262984511223,0.001015752388070723,0.001015752247624846,0.0002746878585533352,0.00027811339468541973,0.00020174431223907163,0.00020174408408379918
0.55,0.15353361217368544,0.0008852234442002782,0.0002369985107613104,0.00019572592901084818,0.15360103820555793,0.15360103827408622,0.001008066423128895,0.001008066220229864,0.0002752687836498069,0.000278694736948637,0.0002018775866190481,0.0002018773281413644
0.56,0.1534058563661631,0.0008736767066679363,0.00023662996012063786,0.0001957176535576366,0.1534759084216475,0.15347590848100623,0.001000443563356157,0.0010004432947035014,0.00027585753283076997,0.00027928389872400317,0.00020200970920569716,0.00020200941846226783
0.5700000000000001,0.15327818713599584,0.0008621552529675114,0.00023626433446821693,0.00019570925536172012,0.1533509085996485,0.15335090864902767,0.0009928833528398684,0.000992883015118906,0.0002764539769550822,0.0002798807507140566,0.00020214064239709728,0.00020214031741971894
0.58,0.15315060440202188,0.0008506590340040532,0.0002359016204245279,0.0001957007334709715,0.15322603833350712,0.15322603837206827,0.000985385379568271,0.0009853849694323458,0.0002770579982218635,0.00028048517512146987,0.0002022703515613955,0.00020226999031791593
0.59,0.15302310808365505,0.0008391880011870967,0.00023554180505414024,0.00019569208706826657,0.15310129723439303,0.15310129726129063,0.0009779492739845352,0.0009779487880692272,0.0002776694900887833,0.0002810970652085132,0.00020239880520378506,0.00020239840564073575
0.6,0.15289569809996095,0.0008277421055495893,0.00023518487499529783,0.00019568331508779124,0.15297668492996053,0.15297668494432415,0.0009705747061801162,0.0009705741411067947,0.0002782883556697868,0.00028171632402163027,0.00020252597386871685,0.00020252553390420758
0.61,0.1527683743706092,0.0008163212986644908,0.0002348308173729663,0.00019567441671597408,0.15285220106534325,0.15285220106628827,0.0009632613851877636,0.0009632607375422708,0.00027891450821471153,0.0002823428647324988,0.00020265183105649953,0.0002026513485304804
0.62,0.15264113681499225,0.0008049255318240967,0.00023447961889644375,0.00019566539078397227,0.15272784530224115,0.15272784528888295,0.0009560090564200152,0.000956008322742008,0.0002795478696988596,0.0002829766092382613,0.00020277635220367074,0.00020277582489214296
0.63,0.15251398535295735,0.0007935547566759737,0.00023413126664095785,0.00019565623646400354,0.1526036173196843,0.15260361729110627,0.0009488175008307564,0.0009488166776030482,0.0002801883711214259,0.00028361748838179324,0.00020289951504537385,0.00020289894074565495
0.64,0.15238691990456132,0.000782208925077299,0.00023378574771371063,0.00019564695284302047,0.15247951681374872,0.15247951676903782,0.000941686533096231,0.0009416856168087406,0.0002808359516706105,0.0002842654413512946,0.00020302129976812466,0.00020302067616384534
0.65,0.1522599403899605,0.0007708879889563036,0.00023344304925032588,0.0001956375390506082,0.15235554349732539,0.15235554343555435,0.0009346160002792203,0.0009346149873294962,0.00028149055842874304,0.0002849204151011975,0.00020314168825308343,0.00020314101300300536
0.66,0.15213304672956696,0.0007595919003300367,0.00023310315859603747,0.00019562799423411548,0.15223169710026596,0.152231697020504,0.0009276057804079585,0.0009276046671899962,0.00028215214583227066,0.00028558236402886905,0.00020326066448106417,0.00020325993519421104
0.67,0.15200623884378572,0.000748320611304365,0.00023276606277988776,0.00019561831739878244,0.1521079773689884,0.15210797727026915,0.000920655781122548,0.0009206545639273145,0.0002828206752525375,0.00028625124943815194,0.00020337821392857336,0.0002033774281926526
0.68,0.15187951665331312,0.000737074074166344,0.00023243174916132148,0.00019560850772748495,0.15198438406657644,0.15198438394796554,0.0009137659386269092,0.0009137646137062916,0.0002834961148252546,0.0002869270393937029,0.00020349432395505573,0.0002034934793755383
0.6900000000000001,0.15175288007883125,0.0007258522411071056,0.00023210020491504224,0.00019559856410822363,0.15186091697248827,0.15186091683299452,0.0009069362162854588,0.0009069347798380534,0.00028417843883943306,0.00028760970809216246,0.00020360898338367406,0.0002036080773990534
0.7000000000000001,0.1516263290416866,0.0007146550650034555,0.00023177141778063515,0.00019558848606848755,0.15173757588291892,0.15173757572158308,0.0009001666042571799,0.0009001650524211868,0.00028486762802515386,0.00028829923628492793,0.00020372218313013946,0.00020372121314338187
0.71,0.15149986346300892,0.000703482498455088,0.00023144537512109764,0.0001955782726916766,0.15161436060987654,0.1516143604257003,0.0008934571175558403,0.0008934554463309041,0.00028556366843801584,0.00028899560993878026,0.00020383391492373448,0.00020383287838043884
0.72,0.1513734832641127,0.0006923344941149878,0.00023112206432784888,0.00019556792288000224,0.1514912709812961,0.15149127077329894,0.0008868077952861597,0.000886806000668372,0.00028626655149111,0.0002896988204632578,0.00020394417209246285,0.0002039430663565156
0.73,0.15124718836636575,0.0006812110047142994,0.00023080147283138785,0.0001955574357808132,0.15136830684088665,0.15136830660808087,0.0008802186999652406,0.0008802167778334535,0.00028697627368856615,0.00029040886423459256,0.00020405294915804006,0.00020405177150806253
0.74,0.15112097869187124,0.0006701119836627356,0.0002304835885844625,0.00019554681082212255,0.15124546804848293,0.15124546778984893,0.0008736899169896617,0.0008736878631481204,0.0002876928367818721,0.0002911257431250647,0.00020416024233327335,0.0002041589900620977
0.75,0.15099485416233804,0.0006590373839152619,0.00023016839899625552,0.0001955360470091705,0.151122754478763,0.15112275419329535,0.0008672215528626737,0.0008672193629664093,0.00028841624671471777,0.0002918494628900703,0.00020426604843137852,0.0002042647187714408
0.76,0.15086881469997948,0.0006479871588851438,0.00022985589200530399,0.00019552514359943984,0.15100016602199773,0.15100016570869457,0.0008608137351622247,0.0008608114048520576,0.00028914651403511016,0.0002925800341628815,0.00020437036586073987,0.00020436895597342186
0.77,0.15074286022709416,0.0006369612619856468,0.00022954605531211314,0.00019551409982909718,0.15087770258335453,0.15087770224119623,0.0008544666115533062,0.0008544641362995264,0.0002898836532594373,0.0002933174714563336,0.00020447319380423323,0.00020447170080828414
0.78,0.15061699066599488,0.0006259596466158257,0.00022923887665271536,0.00019550291471048808,0.1507553640826984,0.15075536371065468,0.0008481803488500361,0.0008481777240412214,0.00029062768281917783,0.0002940617930562439,0.0002045745323329129,0.00020457295336129278
0.79,0.15049120593943854,0.0006149822666259297,0.00022893434394433143,0.0001954915876289931,0.1506331504547589,0.150633150051803,0.0008419551328877617,0.0008419523537916973,0.0002913786249507666,0.0002948130213304978,0.00020467438282523176,0.00020467271491853012
0.8,0.15036550597009324,0.0006040290755677802,0.00022863244502957514,0.0001954801175365617,0.15051106164839467,0.15051106121349989,0.0008357911672653984,0.0008357882290326302,0.000292136505272822,0.00029557118173784147,0.00020477274708596838,0.00020477098731319643
0.81,0.15023989068118127,0.0005931000276540033,0.0002283331680956735,0.0001954685039251558,0.15038909762709096,0.1503890971592341,0.0008296886734875386,0.0008296855711726892,0.00029290135299930853,0.0002963363036272426,0.00020486962834098676,0.0002048677736325999
0.8200000000000001,0.1501143599959356,0.0005821950769728801,0.00022803650117353413,0.0001954567460380474,0.15026725836814236,0.15026725786628958,0.0008236478898240307,0.0008236446183040869,0.0002936732004243936,0.00029710841920405073,0.00020496503025313473,0.00020496307759998444
0.8300000000000001,0.14998891383745416,0.0005713141774279507,0.0002277424321235344,0.00019544484274547358,0.1501455438623367,0.15014554332545416,0.0008176690705674616,0.0008176656246057235,0.0002944520824890162,0.00029788756337723044,0.0002050589569897454,0.00020505690326544368
0.84,0.14986355212946734,0.000560457283530269,0.0002274509492323773,0.00019543279359623966,0.1500239541145021,0.15002395354154174,0.0008117524863173742,0.0008117488605563494,0.00029523803735997944,0.0002986737743491119,0.0002051514137910715,0.0002051492559829171
0.85,0.14973827479598611,0.0005496243499223397,0.00022716204095019066,0.00019542059794730449,0.14990248914295634,0.149902488532895,0.0008058984232306443,0.0008058946121707322,0.00029603110601428284,0.0002994670930895893,0.0002052424067464642,0.00020524014164635673
0.86,0.14961308176050991,0.0005388153308203414,0.0002268756950769557,0.00019540825467956324,0.14978114897855122,0.14978114833035505,0.0008001071816643446,0.0008001031796531777,0.00029683133126923167,0.000300267562401757,0.00020533194173921743,0.00020532956628116494
0.87,0.14948797294749028,0.0005280301812504717,0.0002265919002510941,0.00019539576333116315,0.14965993366587682,0.149659932978512,0.0007943790772202419,0.0007943748784597915,0.0002976387590898355,0.0003010752282541773,0.0002054200260310779,0.0002054175369927691
0.88,0.14936294828114072,0.0005172688559298422,0.000226310644670491,0.00019538312308142736,0.14953884326192224,0.1495388425343478,0.0007887144392348944,0.0007887100377779177,0.00029845343732048946,0.00030189013838466394,0.0002055066669122141,0.00020550406113528652
0.89,0.14923800768593765,0.0005065313097958324,0.00022603191678527423,0.00019537033314165342,0.14941787783639882,0.14941787706757736,0.0007831136107263603,0.0007831090005154806,0.0002992754159549804,0.00030271234288292703,0.00020559187234070464,0.00020558914664547956
0.9,0.14911315108659906,0.0004958174979954322,0.0002257557050135972,0.00019535739281550946,0.1492970374714595,0.14929703666037142,0.0007775769481916939,0.0007775721229457133,0.0003001047470689855,0.000303541893796222,0.00020567565055529258,0.0002056728017763021
0.91,0.14898837840807033,0.0004851273758106345,0.00022548199792993273,0.00019534430142442716,0.14917632226159938,0.1491763214071895,0.0007721048210740378,0.000772099774419388,0.0003009414847241487,0.00030437884507961144,0.00020575801053368536,0.00020575503538466933
0.92,0.148863689575375,0.00047446089856251206,0.0002252107840519102,0.00019533105816194052,0.14905573231324354,0.14905573141449224,0.0007666976113256396,0.0007666923367395384,0.0003017856845772826,0.0003052232525035947,0.00020583896119674705,0.00020583585655487013
0.93,0.1487390845138883,0.0004638180218599075,0.00022494205204992568,0.0001953176624454045,0.14893526774485366,0.14893526680074842,0.0007613557134504845,0.0007613502042254083,0.0003026374041965596,0.0003060751734587086,0.00020591851210838286,0.00020591527478330818
0.9400000000000001,0.14861456314901744,0.0004531987012370564,0.0002246757905801644,0.0001953041135251965,0.14881492868653012,0.1488149276960158,0.0007560795337120396,0.0007560737829983566,0.0003034967025108415,0.0003069346669626327,0.00020599667292131585,0.00020599329969428481
0.9500000000000001,0.14849012540635798,0.0004426028924662262,0.00022441198823486275,0.00019529041054866525,0.14869471527984857,0.14869471424194458,0.0007508694901758872,0.0007508634909392242,0.00030436363997310423,0.00030780179340084146,0.0002060734535760389,0.00020606994129224177
0.96,0.14836577121199213,0.00043203055159679593,0.0002241506339970556,0.00019527655307882696,0.14857462767814056,0.14857462659178822,0.0007457260125107723,0.0007457197576350438,0.0003052382786243868,0.0003086766148179265,0.0002061488644571341,0.0002061452099866301
0.97,0.1482415004919524,0.00042148163464261756,0.00022389171673253827,0.00019526254038382262,0.14845466604564805,0.1484546649098739,0.0007406495414130632,0.0007406430236009953,0.0003061206816568074,0.00030955919433850454,0.00020622291593497266,0.00020621911614426836
0.98,0.14811731317212562,0.0004109560974470128,0.00022363522487012233,0.00019524837142270712,0.1483348305574701,0.1483348293712332,0.000735640528127135,0.0007356337399286872,0.0003070109130156595,0.0003104495958261566,0.0002062956182449227,0.00020629166997565562
0.99,0.14799320917947156,0.0004004538967663507,0.00022338114784048457,0.00019523404598587035,0.1482151214003835,0.14821512016269622,0.0007306994354081553,0.0007306923692063094,0.0003079090386677308,0.00031134788532583,0.0002063669826277703,0.0002063628828281594
1.0,0.14786918844054142,0.00038997498898396543,0.00022312947454139476,0.00019521956332368973,0.14809553877143955,0.1480955374813,0.0007258267358416504,0.000725819383923465,0.0003088151250629778,0.00031225412914537287,0.0002064370197878418,0.00020643276533505173
1.01,0.14774525088191126,0.00037951933034108265,0.00022288019371075052,0.0001952049223881147,0.1479760828781025,0.14797608153452302,0.0007210229120211409,0.000721015266520908,0.00030972923931926744,0.00031316839434580857,0.00020650574027314406,0.00020650132821842249
1.02,0.14762139643091743,0.0003690868779173684,0.00022263329467619997,0.0001951901228416375,0.14785675393893882,0.14785675254091402,0.000716288457155656,0.0007162805100513481,0.0003106514499933155,0.00031409074951227467,0.00020657315545236088,0.0002065685827332686
1.03,0.1474976250148643,0.00035867758849406073,0.00022238876665170437,0.00019517516409095492,0.14773755218262963,0.1477375507291967,0.0007116238739435232,0.000711615617110084,0.0003115818262102721,0.0003150212636633398,0.00020663927635311552,0.00020663454005642734
1.04,0.14737393656109887,0.0003482914189802955,0.00022214659865582576,0.00019516004526565212,0.14761847784792437,0.14761847633810277,0.000707029674462234,0.0007070210996324988,0.000312520437606878,0.0003159600064250867,0.00020670411394618782,0.00020669921109117695
1.05,0.14725033099739093,0.00033792832660495264,0.00022190678004108122,0.00019514476584348017,0.1474995311839571,0.14749952961675916,0.0007025063804242393,0.0007024974792173566,0.0003134673546725253,0.00031690704816611515,0.00020676767934801887,0.00020676260703922367
1.06,0.14712680825165236,0.0003275882686537557,0.00022166930015998787,0.0001951293251494235,0.14738071244973483,0.14738071082420845,0.0006980545226724644,0.0006980452865974485,0.00031442264837266976,0.00031786245987319717,0.00020682998363952265,0.0002068247389921396
1.07,0.14700336825189808,0.0003172712024408497,0.0002214341482584814,0.0001951137225404409,0.147262021914063,0.14726202022924895,0.0006936746409316186,0.0006936650613553752,0.00031538639001738034,0.0003188263127391622,0.00020689103780924256,0.00020688561798110072
1.08,0.1468800109265196,0.0003069770856356513,0.0002212013137885549,0.00019509795740546565,0.14714345985570532,0.14714345811066565,0.0006893672839112241,0.0006893573521367102,0.00031635865152424003,0.0003197986786389606,0.00020695085287769643,0.0002069452551403117
1.09,0.1467567362040363,0.00029670587588981334,0.00022097078624483402,0.00019508202909079841,0.14702502656297511,0.14702502475675416,0.0006851330089219232,0.0006851227161313034,0.00031733950493872953,0.00032077962958965145,0.0002070094398654021,0.0002070036613943671
1.1,0.14663354401310968,0.0002864575310042028,0.00022074255507931184,0.00019506593692852903,0.14690672233366087,0.14690672046532782,0.0006809723816978419,0.000680961718984463,0.00031832902257278306,0.0003217692378179038,0.00020706680942694788,0.00020706084755062193
1.11,0.14651043428280275,0.00027623200903903466,0.0002205166099891187,0.00019504968041772486,0.14678854747522863,0.14678854554384912,0.0006768859764108015,0.000676874934796956,0.0003193272770189992,0.00032276757587723637,0.0002071229726077206,0.00020711682461183045
1.12,0.1463874069421749,0.0002660292680580767,0.00022029294046177483,0.00019503325879455247,0.1466705023042465,0.1466705003089075,0.0006728743753114941,0.0006728629457128932,0.0003203343407420789,0.0003237747161826121,0.00020717793988467292,0.00020717160317218486
1.1300000000000001,0.14626446192058395,0.000255849266256547,0.00022007153619441056,0.0001950166714443924,0.146552587146644,0.14655258508645375,0.0006689381686335594,0.0006689263419268343,0.00032135028639501684,0.0003247907312911025,0.0002072317219052877,0.0002072251937903502
1.1400000000000001,0.1461415991477537,0.0002456919621920406,0.00021985238697297405,0.00019499991793381355,0.14643480233766937,0.14643480021170063,0.000665077954714377,0.0006650657216695777,0.0003223751865100155,0.00032581569373490993,0.00020728432918204476,0.0002072776071706528
1.1500000000000001,0.146018818553582,0.00023555731451452289,0.00021963548277526002,0.0001949829976801709,0.14631714822162678,0.14631714602900558,0.0006612943395225557,0.0006612816908386776,0.0003234091135695394,0.0003268496759858408,0.00020733577222387112,0.00020732885374741272
1.16,0.14589612006787434,0.000225445281692771,0.0002194208131705011,0.00019496590985212947,0.1461996251515032,0.14619962289133426,0.0006575879363026615,0.0006575748626822531,0.0003244521394698552,0.0003278927498335804,0.00020738606101033952,0.00020737894355704611
1.17,0.1457735036208625,0.00021535582258280783,0.0002192083680547796,0.0001949486538954659,0.14608223348941607,0.14608223116083607,0.0006539593659340426,0.0006539458579872814,0.00032550433595446293,0.00032894498701097064,0.00020743520558852424,0.00020742788666439083
1.18,0.14565096914319398,0.00020528889627868807,0.00021899813753378794,0.0001949312293234584,0.14596497360650673,0.14596497120865237,0.000650409256824247,0.000650395305086704,0.0003265657745963324,0.00033000645908742854,0.00020748321603036857,0.00020747569323020798
1.19,0.1455285165657081,0.00019524446213736724,0.00021879011183045805,0.0001949136357417558,0.14584784588274502,0.14584784341474588,0.0006469382444933558,0.0006469238394934962,0.0003276365264781589,0.000331077237088806,0.0002075301023332088,0.00020752237330512457
1.2,0.14540614581890665,0.00018522247897934108,0.000218584280521128,0.00019489587203125325,0.145730850706137,0.1457308481671582,0.0006435469709344943,0.0006435321031794672,0.000328716661449846,0.0003321573909609299,0.00020757587363107177,0.00020756793594500778
1.21,0.1452838568343573,0.000175222906708683,0.0002183806341555794,0.00019487793813866006,0.14561398847426688,0.14561398586348417,0.0006402360858857037,0.000640220745847131,0.0003298062496668308,0.00033324699072423414,0.00020762053985379225,0.00020761239118627373
1.22,0.14516164954306277,0.0001652457045082656,0.00021817916260147285,0.00019485983315448152,0.14549725959249926,0.14549725690907067,0.0006370062451317438,0.000636990423235062,0.0003309053597568834,0.00033434610505267415,0.00020766410990802342,0.0002076557479533392
1.23,0.14503952387709163,0.00015529083260901189,0.0002179798565187241,0.00019484155683002768,0.1453806644755069,0.14538066171863662,0.0006338581118896514,0.0006338417985709555,0.0003320140602340871,0.0003354548024780968,0.00020770659339319764,0.00020769801590603265
1.24,0.14491747976796177,0.00014535825055261853,0.00021778270588868054,0.00019482310838725425,0.14526420354570746,0.1452642007145819,0.0006307923551673866,0.0006307755408023752,0.000333132417964066,0.00033657314998336574,0.00020774799887135487,0.00020773920364547394
1.25,0.14479551714762096,0.00013544791832131864,0.00021758770098045943,0.00019480448710851306,0.14514787723413036,0.14514787432796794,0.0006278096505809572,0.0006277923255524342,0.00033426049914453415,0.00033770121365250816,0.00020778833511059247,0.00020777931990423326
1.26,0.14467363594875593,0.00012555979646222681,0.00021739483258897963,0.000194785692809063,0.14503168598067262,0.14503168299868108,0.0006249106805569227,0.0006248928352370342,0.0003353983692804263,0.0003388390591290147,0.00020782761095006208,0.00020781837359251654
1.27,0.14455183610365197,0.0001156938450925793,0.00021720409090875137,0.00019476672468243805,0.14491563023291576,0.1449156271743277,0.000622096133053418,0.0006220777578072045,0.0003365460919972918,0.000339986750070409,0.0002078658345467943,0.00020785637294551407
1.28,0.14443011754529422,0.00010585002496199536,0.00021701546674179895,0.0001947475824302103,0.14479971044719164,0.1447997073112539,0.0006193667025975458,0.0006193477877580733,0.0003377037303167185,0.00034114434953735895,0.0002079030143313787,0.00020789332637249913
1.29,0.14430848020647247,9.602829651811362e-05,0.0002168289504105303,0.00019472826526012454,0.14468392708765165,0.14468392387361817,0.0006167230891698239,0.000616703625102133,0.00033887134533827634,0.00034231191873956845,0.0002079391580522838,0.00020792924171431082
1.3,0.14418692402058042,8.622862068108361e-05,0.00021664453272407513,0.00019470877275651333,0.14456828062699856,0.14456827733412325,0.0006141659990248627,0.0006141459760762302,0.000340048997095721,0.00034348951777829484,0.00020797427367114096,0.00020796412692192234
1.31,0.1440654489211468,7.645095855934869e-05,0.00021646220448801046,0.00019468910447884014,0.1444527715460069,0.14445276817358277,0.0006116961439985857,0.0006116755524985251,0.00034123674416974836,0.00034467720528752466,0.00020800836874101947,0.00020799798967274796
1.32,0.14394405484184247,6.669527120095609e-05,0.00021628195639777914,0.00019466925972366766,0.14433740033350162,0.14433739688079328,0.0006093142414478336,0.0006092930717223055,0.00034243464315864003,0.0003458750380431752,0.0002080414506338002,0.00020803083724985072
1.33,0.14382274171645903,5.696151973921815e-05,0.00021610377909198064,0.00019464923799006328,0.14422216748627292,0.14422216395259468,0.000607021014126019,0.0006069992565116422,0.00034364274918274873,0.0003470830711833628,0.0002080735262737221,0.00020806267670536727
1.34,0.14370150947963367,4.7249666092596954e-05,0.00021592766391620444,0.00019462903895117734,0.1441070735097938,0.14410706989446354,0.0006048171907586664,0.0006047948355849542,0.00034486111589515644,0.00034830135856367406,0.00020810460302556066,0.00020809351549999633
1.35,0.1435803580655488,3.75596715613824e-05,0.0002157536015161554,0.00019460866191423065,0.1439921189168878,0.14399211521921984,0.0006027035046507478,0.0006026805422614245,0.0003460897946538921,0.00034952995157055966,0.00020813468728420048,0.0002081233600463861
1.36,0.14345928740904768,2.789149814219627e-05,0.0002155815830953145,0.00019458810646710845,0.14387730422885525,0.14387730044819236,0.0006006806947063126,0.0006006571154060225,0.0003473288351329984,0.0003507689000450398,0.000208163785757165,0.00020815221709824527
1.37,0.14333829744518312,1.8245107824554907e-05,0.00021541159978966107,0.00019456737225098664,0.14376262997492972,0.14376262611061463,0.0005987495048849212,0.0005987252989463343,0.00034857828506673627,0.0003520182518563786,0.0002081919047896008,0.00020818009300782592
1.3800000000000001,0.14321738810897955,8.620462566000242e-06,0.00021524364256819695,0.00019454645845939922,0.14364809669206835,0.14364809274347223,0.0005969106837504512,0.0005968858414782119,0.0003498381897450997,0.0003532780524508894,0.00020821905013690412,0.00020820699373302887
1.3900000000000001,0.1430965593360618,9.824751607823146e-07,0.00021507770281559146,0.00019452536484365623,0.14353370492558426,0.14353370089207473,0.0005951649850644003,0.0005951394967560475,0.0003511085927314639,0.0003545483455305032,0.00020824522788132072,0.00020823292528149295
1.4000000000000001,0.1429758110621968,1.0563742829816647e-05,0.0002149137718525651,0.00019450409090282506,0.14341945522863497,0.14341945110960097,0.0005935131673062699,0.000593487023166972,0.0003523895352763873,0.0003558291724310436,0.00020827044365034908,0.0002082578935009849
1.41,0.14285514322330783,2.0123377883152216e-05,0.00021475184099628564,0.00019448263612886763,0.14330534816222595,0.14330534395707062,0.0005919559933431628,0.0005919291836633533,0.00035368105612221257,0.00035712057212577974,0.0002082947028156923,0.00020828190357846665
1.42,0.14273455575582972,2.966141729743299e-05,0.00021459190182326893,0.00019446100021269785,0.14319138429555522,0.1431913800036888,0.000590494230880978,0.0005904667458302981,0.0003549831920359736,0.0003584225814208253,0.00020831801064247202,0.00020830496118051656
1.43,0.14261404859590598,3.91778984294433e-05,0.00021443394549081063,0.00019443918232298074,0.1430775642052673,0.14307755982611425,0.0005891286514803085,0.0005891004812426104,0.00035629597670805424,0.00035973523424459586,0.00020834037179895404,0.00020832707091855696
1.44,0.14249362168071755,4.867285774068364e-05,0.00021427796392359255,0.00019441718237445116,0.14296388847665042,0.14296388400966364,0.0005878600317394955,0.0005878311664417879,0.00035761944216261554,0.0003610585627065177,0.00020836179152539103,0.00020834823798310254
1.45,0.14237327494721086,5.814633195910801e-05,0.00021412394874786855,0.0001943949998981509,0.1428503577024891,0.14285035314710726,0.0005866891518984119,0.000586659581635729,0.00035895361731519415,0.00036239259592463213,0.00020838227422004252,0.0002083684669962338
1.46,0.1422530083324034,6.759835781267043e-05,0.0002139718912808064,0.00019437263411248296,0.14273697248332695,0.14273696783901002,0.0005856167961368897,0.0005855865109580805,0.00036029852837060616,0.0003637373602245475,0.00020840182409642694,0.000208387762160811
1.47,0.142132821774414,7.702897107719764e-05,0.0002138217838876244,0.0001943500851382396,0.1426237334283833,0.1426237286946268,0.0005846437533740811,0.0005846127432427295,0.0003616541995725697,0.00036509287997787965,0.00020842044580149377,0.00020840612834405192
1.48,0.14201271521062608,8.643820834208782e-05,0.00021367361796009732,0.0001943273520623734,0.1425106411539261,0.14251063633021488,0.0005837708152753862,0.0005837390701515233,0.0003630206515090606,0.00036645917593602917,0.0002084381429625637,0.00020842356920525162
1.49,0.14189268857946402,9.582610519132118e-05,0.00021352738571067675,0.00019430443482804094,0.1423976962848954,0.142397691370725,0.0005829987780963108,0.0005829662878298336,0.00036439790269326977,0.00036783626672232117,0.00020845491982868225,0.00020844008901477196
1.5,0.1417727418191852,0.00010519269751441129,0.0002133830790072011,0.0001942813328277282,0.142284899453756,0.14228489444866455,0.0005823284411867746,0.0005822951955209987,0.00036578596840541877,0.00036922416776619116,0.00020847078001651198,0.000208455691556253
1.51,0.14165287486847333,0.00011453802087046938,0.000213240689912908,0.00019425804566353122,0.1421722513011261,0.14217224620462687,0.0005817606074920434,0.00058172659613831,0.00036718486112263804,0.0003706228916833254,0.00020848572717113711,0.00020847038054938594
1.52,0.1415330876664136,0.00012386211045978257,0.00021310021072551422,0.00019423457317913062,0.14205975247565306,0.14205974728730553,0.0005812960834283842,0.0005812612959914532,0.0003685945905189669,0.0003720324483076354,0.00020849976506198686,0.00020848415984886515
1.53,0.14141338015220128,0.0001331650015146124,0.00021296163362549692,0.00019421091483451391,0.14194740363389968,0.1419473983532562,0.0005809356784460817,0.0005809001044632112,0.0003700151631313986,0.0003734528442187468,0.00020851289710321907,0.00020849703291503374
1.54,0.14129375226529817,0.00014244672907892664,0.00021282495083241315,0.0001941870702886206,0.14183520544035133,0.14183520006699268,0.0005806802051040449,0.0005806438339313047,0.00037144658233145833,0.0003748840829800315,0.0002085251266343846,0.00020850900329705269
1.55,0.14117420394558522,0.0001517073278698433,0.0002126901548571425,0.00019416303922881184,0.14172315856772855,0.1417231531012355,0.000580530478988095,0.0005804932999211587,0.0003728888486840276,0.00037632616517413453,0.00020853645716911728,0.00020852007452631938
1.56,0.14105473513303934,0.00016094683256895337,0.00021255723801516524,0.0001941388212252093,0.14161126369652166,0.141611258136507,0.0005804873183343773,0.0005804493205374683,0.00037434195924035407,0.00037777908811875704,0.00020854689204341526,0.0002085302499743591
1.57,0.1409353457680531,0.00017016527758073607,0.0002124261928528881,0.00019411441584438194,0.14149952151549172,0.14149951586155396,0.0005805515441821285,0.0005805127167022306,0.0003758059081455656,0.00037924284589152535,0.0002085564345790658,0.00020853953316901652
1.58,0.14081603579153779,0.00017936269685492334,0.00021229701224001474,0.00019408982315383128,0.14138793272168115,0.14138792697345792,0.0005807239803523601,0.0005806843120659266,0.0003772806864255074,0.00038071742974210565,0.00020856508857036715,0.00020854792792235344
1.59,0.1406968051441133,0.0001885391247355983,0.00021216968856663243,0.0001940650424216983,0.14127649801968545,0.14127649217682503,0.0005810054524637565,0.0005809649321193433,0.00037876628135080637,0.00038220282699796826,0.00020857285721120888,0.00020855543750286643
1.6,0.140577653767334,0.00019769459475682538,0.0002120442148729751,0.00019404007361956133,0.14116521812283978,0.1411652121849869,0.0005813967890340166,0.000581355405213202,0.0003802626773570239,0.0003836990221621761,0.00020857974443444505,0.0002085620659428855
1.61,0.14045858160264757,0.00020682914059477753,0.00021192058390084867,0.0001940149163779381,0.14105409375225975,0.14105408771909111,0.0005818988202470621,0.0005818565613822102,0.0003817698552524007,0.000385205996177973,0.00020858575388515987,0.00020856781707578875
1.62,0.14033958859192808,0.00021594279563430518,0.0002117987887011452,0.00019398957044103327,0.14094312563742406,0.1409431195086306,0.0005825123784362063,0.0005824692327855985,0.0003832877925589173,0.0003867237266277357,0.00020859088957791982,0.00020857269491969532
1.6300000000000001,0.14022067467731247,0.00022503559308617582,0.00021167882222528078,0.00019396403554239328,0.14083231451592226,0.1408323082911842,0.0005832382976187489,0.0005831942532452672,0.0003848164632138662,0.000388252187530469,0.0002085951556978216,0.00020857670372009807
1.6400000000000001,0.14010183980123614,0.00023410756596931037,0.00021156067760230712,0.00019393831135161577,0.14072166113362883,0.14072165481268328,0.0005840774134107107,0.000584032458242234,0.0003863558377190657,0.0003897913495194416,0.00020859855656851778,0.0002085798479498635
1.6500000000000001,0.13998308390654657,0.0002431587469224894,0.0002114443480962791,0.00019391239773369762,0.1406111662448417,0.14061115982740802,0.0005850305631440733,0.0005849846848775542,0.0003879058831834925,0.00039134117970363036,0.00020860109704301522,0.0002085821325330528
1.6600000000000001,0.1398644069362156,0.0002521891686484423,0.000211329826928619,0.00019388629435113103,0.14050083061196617,0.14050082409776365,0.0005860985851136036,0.0005860517712363844,0.00038946656297156323,0.00039290164157179674,0.00020860278201340066,0.00020858356242925424
1.67,0.1397458088337835,0.0002611988633418605,0.00021121710763694068,0.0001938600011754943,0.140390655006005,0.1403906483948134,0.0005872823190919974,0.000587234556899574,0.00039103783702998385,0.0003944726951630173,0.00020860361694730045,0.00020858414328017716
1.68,0.13962728954279768,0.0002701878632649368,0.00021110618357766953,0.0001938335178657269,0.1402806402060932,0.14028063349768516,0.0005885826054097265,0.000588533881998643,0.00039261966143655513,0.00039605429660838354,0.00020860360755392549,0.00020858388074884715
1.69,0.1395088490073917,0.0002791562002002479,0.0002109970483985535,0.0001938068442868257,0.14017078700005214,0.14017078019420381,0.0005900002855057096,0.0005899505877735578,0.00039421198878386576,0.00039764639861417095,0.00020860276009315726,0.00020858278128699226
1.7,0.13939048717185187,0.00028810390590194856,0.00021088969575444594,0.00019377998026470777,0.14006109618402363,0.14006108928053607,0.0005915362012025582,0.0005914855157911347,0.00039581476783467906,0.00039924895004617156,0.00020860108128673005,0.0002085808516802956
1.71,0.13927220398085183,0.00029703101182221303,0.0002107841194209925,0.00019375292573187153,0.13995156856270086,0.13995156156138577,0.0005931911947527624,0.0005931395081155699,0.0003974279436746997,0.00040086189606824973,0.0002085985783679689,0.00020857809924024195
1.72,0.1391539993793458,0.0003059375492284744,0.0002106803132697621,0.00019372568041831073,0.13984220494933552,0.13984219785001883,0.0005949661086042113,0.0005949134069425099,0.00039905145752783255,0.0004024851779398375,0.00020859525904626253,0.00020857453184319752
1.73,0.13903587331270018,0.0003148235490257889,0.00021057827123627249,0.00019369824436310523,0.13973300616583373,0.139732998968352,0.0005968617852118996,0.0005968080544889176,0.0004006852468627642,0.0004041187333569951,0.00020859113189786171,0.0002085701580618604
1.74,0.1389178257264092,0.00032368904217960903,0.0002104779873377538,0.00019367061728914337,0.13962397304258545,0.13962396574681435,0.0005988790666187072,0.0005988242926271425,0.00040232924517979995,0.00040576249581647517,0.00020858620590757937,0.00020856498697341408
1.75,0.13879985656666705,0.00033253405900168787,0.00021037945591473317,0.0001936427994237988,0.13951510641901876,0.13951509902480907,0.0006010187948355394,0.0006009629630874258,0.0004039833823448191,0.00040741639538666163,0.00020858049105854093,0.0002085590287776995
1.76,0.1386819657797247,0.00034135862987128007,0.0002102826711762873,0.0001936147905716723,0.13940640714302788,0.13940639965028012,0.0006032818108394622,0.0006032249066478812,0.00040564758411676394,0.00040908035792242003,0.00020857399790941145,0.00020855229404759257
1.77,0.1385641533119646,0.00035016278512145504,0.00021018762727820217,0.0001935865905089429,0.13929787607112232,0.13929786847972636,0.0006056689546483085,0.0006056109630492301,0.0004073217721156652,0.00041075430514325717,0.00020856673769387157,0.00020854479411269722
1.78,0.13844641911052946,0.00035894655437829215,0.000210094318820353,0.0001935581993741664,0.13918951406905933,0.13918950637893346,0.0006081810654308129,0.0006081219712932295,0.0004090058643768657,0.0004124381552479406,0.00020855872281799748,0.0002085365415034346
1.79,0.138328763122761,0.0003677099672820816,0.00021000274042748401,0.00019352961719931727,0.13908132201133938,0.1390813142224232,0.000610818980913308,0.0006107587688681804,0.00041069977477548036,0.00041413182231053725,0.0002085499666186763,0.00020852754971301124
1.8,0.1382111852962602,0.00037645305322087097,0.00020991288676341924,0.0001935008440163699,0.13897330078134118,0.1389732928935956,0.0006135835371239295,0.0006135221915855027,0.0004124034131649523,0.00041583521631594067,0.00020854048322505037,0.0002085178329309656
1.81,0.13809368557902602,0.0003851758413304651,0.000209824752563037,0.0001934718797684809,0.13886545127150995,0.13886544328487105,0.0006164755683037981,0.0006164130734411799,0.00041411668541613267,0.0004175482432771105,0.00020853028803813345,0.00020850740660449674
1.82,0.1379762639194233,0.00039387836043758284,0.0002097383327530622,0.00019344272467236578,0.13875777438335035,0.13875776629778613,0.0006194959065375372,0.0006194322463173307,0.0004158394933533316,0.0004192708052741523,0.00020851939747146275,0.00020849628734964654
1.83,0.1378589202661722,0.0004025606392055181,0.00020965362239522278,0.00019341337875999898,0.13865027102745486,0.1386502628429902,0.0006226453815258992,0.0006225805397583883,0.00041757173483958354,0.0004210028003015509,0.00020850782916070898,0.0002084844928553764
1.84,0.13774165456813847,0.00041122270614479817,0.00020957061636650565,0.0001933838419851952,0.13854294212344698,0.13854293384006766,0.0006259248201274659,0.0006258587803991134,0.00041931330347466655,0.0004227441221367201,0.00020849560183222593,0.00020847204200435954
1.85,0.13762446677496598,0.00041986458913712,0.0002094893102295714,0.00019335411475296382,0.13843578860053896,0.13843578021827696,0.0006293350466570757,0.0006292677923696033,0.0004210640891848527,0.000424494661015018,0.00020848273593188082,0.00020845895529220115
1.86,0.1375073568364975,0.0004284863160002317,0.00020940969934457598,0.0001933241972871258,0.13832881139711617,0.13832880291601768,0.000632876882022515,0.0006328083964355358,0.00042282397780368797,0.0004262543028907828,0.00020846925319162324,0.0002084452545716431
1.87,0.13739032470257584,0.00043708791461227747,0.00020933177889759236,0.0001932940895308377,0.13822201146051682,0.13822200288063158,0.0006365511433301663,0.0006364814094830251,0.00042459285082685483,0.00042802292952970333,0.00020845517643408584,0.00020843096288913898
1.8800000000000001,0.1372733703238289,0.00044566941219059686,0.00020925554467865481,0.00019326379182160736,0.13811538974796278,0.13811538106936183,0.0006403586441905418,0.0006402876450053441,0.00042637058609074074,0.00042980041906304223,0.00020844053045721012,0.0002084161049644706
1.8900000000000001,0.1371564936511831,0.0004542308357642355,0.00020918099237121623,0.00019323330447207354,0.13800894722602663,0.13800893844880235,0.0006443001940716897,0.0006442279123284322,0.00042815705763743495,0.00043158664564302285,0.00020842534172160754,0.00020840070743943784
1.9000000000000001,0.13703969463565002,0.0004627722123409228,0.0002091081176338605,0.00019320262757815954,0.13790268487057844,0.13790267599483386,0.0006483765977307598,0.00064830301605312,0.000429952135124978,0.0004333814792794044,0.00020840963798463008,0.0002083847982667919
1.9100000000000001,0.1369229732291224,0.0004712935681965291,0.00020903691673268554,0.00019317176170829953,0.1377966036675673,0.1377965946934374,0.0006525886556509874,0.0006525137565773775,0.00043175568505304796,0.0004351847866388425,0.000208393449469213,0.0002083684075984138
1.92,0.13680632938346093,0.0004797949297028481,0.0002089673855749652,0.00019314070713249976,0.13769070461225752,0.13769069553986313,0.0006569371628444287,0.0006568609288102323,0.0004335675696047758,0.000436996430241976,0.00020837680781937706,0.0002083515673021452
1.93,0.13668976305104863,0.00048827632289416556,0.00020889952045166638,0.0001931094642095843,0.13758498870973312,0.1375849795392412,0.0006614229090686763,0.0006613453224026955,0.000435387647520713,0.00043881626902830817,0.00020835974680011304,0.0002083343112069258
1.94,0.1365732741844461,0.0004967377736093681,0.00020883331748677847,0.00019307803317403227,0.1374794569747344,0.13747944770631904,0.0006660466781589491,0.0006659677211118264,0.0004372157736547422,0.0004406441581252807,0.0002083423021623787,0.00020831667510634588
1.95,0.13645686273711632,0.0005051793069945631,0.00020876877350417544,0.00019304641479322981,0.13737411043238268,0.13737410106623926,0.0006708092483584949,0.0006707289031666619,0.0004390517998338339,0.00044247994962987036,0.0002083245122328492,0.00020829869749050545
1.96,0.1363405286622097,0.0005136009485404713,0.00020870588471666451,0.0001930146092128382,0.13726895011702922,0.13726894065337092,0.0006757113908371082,0.0006756296396233097,0.00044089557376381094,0.00044432349148237904,0.0002083064169937643,0.00020828041839848765
1.97,0.1362242719140312,0.0005220027227750279,0.0002086446482714166,0.00019298261737432654,0.1371639770738291,0.1371639675128833,0.0006807538706894434,0.0006806706956083985,0.0004427469405747786,0.000446174629086471,0.0002082880595928316,0.00020826188100286913
1.98,0.1361080924465412,0.0005303846545956503,0.00020858506072940486,0.0001929504394198034,0.1370591923572988,0.13705918269931772,0.0006859374452190536,0.0006858528283828491,0.00044460574145333,0.0004480332038596657,0.000208269484861745,0.00020824313026324148
1.99,0.1359919902147695,0.0005387467679582869,0.0002085271193692506,0.00019291807628718516,0.1369545970327799,0.13695458727803356,0.0006912628648834129,0.0006911767883757136,0.0004464718151879765,0.0004498990548604809,0.00020825074092556406,0.00020822421439348204
2.0,0.13587596517326261,0.000547089087451269,0.00020847082086916657,0.00019288552807239512,0.13685019217495764,0.13685018232374446,0.0006967308714038722,0.0006966433173865028,0.000448344996641481,0.00045177201719326376,0.0002082318776999159,0.0002082051833376397
2.0100000000000002,0.13576001727836484,0.0005554116358936767,0.00020841616333910906,0.0001928527962391513,0.13674597887025897,0.13674596892287383,0.0007023421997018886,0.0007022531502798302,0.0004502251193194695,0.0004536519246336468,0.00020821294934947332,0.0002081860912532818
2.02,0.13564414648537948,0.0005637144373338288,0.00020836314360650476,0.00019281988095087854,0.13664195821405656,0.13664194817083697,0.0007080975746838192,0.0007080070120935034,0.00045211201267036927,0.0004555386068645362,0.00020819401136407123,0.00020816699382564252
2.0300000000000002,0.13552835275081065,0.0005719975146654122,0.00020831175943669678,0.0001927867831348351,0.13653813131294612,0.136538121174258,0.0007139977130528052,0.0007139056195200055,0.0004540055044159885,0.00045743189181735033,0.0002081751232125839,0.00020814795044188372
2.04,0.13541263603124065,0.0005802608908531681,0.00020826200842805065,0.00019275350339853503,0.13643449928380136,0.13643448904999644,0.0007200433218770286,0.0007199496797127836,0.00045590541962781117,0.00045933160477318324,0.00020815634693960305,0.00020812902323896765
2.05,0.13529699628406888,0.000588504588115768,0.00020821388873315527,0.00019272004282200328,0.13633106325446676,0.1363310529259465,0.0007262350988668231,0.000726139890499411,0.0004578115816364914,0.00046123756938953875,0.0002081377484195457,0.00020811027811618033
2.06,0.13518143346684042,0.0005967286286789886,0.00020816739834472742,0.00019268640233960355,0.13622782436325664,0.1362278139404296,0.0007325737314580749,0.0007324769393193264,0.00045972381159131714,0.00046314960702531494,0.00020811939641163235,0.00020809178390379657
2.07,0.1350659475374023,0.0006049330345128112,0.00020812253533364355,0.00019265258266543128,0.1361247837591435,0.13612477324246441,0.0007390598963432637,0.0007389615030177765,0.00046164192892561573,0.0004650675371919988,0.0002081013631851647,0.0002080736127858529
2.08,0.13495053845437965,0.0006131178269690452,0.00020807929826105465,0.00019261858499319828,0.13602194260232991,0.13602193199224288,0.0007456942597912075,0.0007455942479879241,0.00046356575170847236,0.00046699117838500115,0.00020808372474689918,0.00020805584090055618
2.09,0.13483520617655742,0.0006212830273710779,0.00020803768550337054,0.0001925844103496388,0.13591930206367664,0.13591929136070746,0.000752477476495983,0.0007523758290197691,0.00046549509665538835,0.00046892034736600863,0.00020806656057104078,0.00020803854765460983
2.1,0.13471995066333164,0.0006294286564383356,0.000207997695984119,0.0001925500598929375,0.13581686332533138,0.13581685252997033,0.0007594101896941652,0.0007593068894884425,0.00046742977952618503,0.00047085486026077206,0.0002080499541285974,0.0002080218165083636
2.11,0.13460477187405573,0.0006375547351460398,0.00020795932805839357,0.00019251553437271696,0.13571462758000052,0.13571461669278762,0.0007664930300954609,0.0007663880602173379,0.00046936961492249907,0.00047279453178461495,0.0002080339922692076,0.00020800573432921965
2.12,0.13448966976939047,0.0006456612832010933,0.00020792258131052677,0.00019248083554401774,0.13561259603253717,0.1356125850540444,0.0007737266168135193,0.0007736199604906346,0.00047131441778702765,0.00047473917709695,0.00020801876663512076,0.00020799039272390019
2.13,0.13437464430971957,0.0006537483207438299,0.00020788745466404634,0.0001924459643340981,0.13551076989834243,0.13551075882917019,0.0007811115554332559,0.0007810031959820662,0.0004732640020392864,0.00047668861036243015,0.0002080043723502456,0.00020797588678789225
2.14,0.13425969545609462,0.0006618158673461494,0.00020785394746170027,0.0001924109221249637,0.13540915040440993,0.13540913924517284,0.0007886484384620474,0.0007885383594050666,0.0004752181819078771,0.0004786426460690052,0.00020799090885859073,0.00020796231602560056
2.15,0.13414482317036658,0.000669863941851645,0.00020782205960756528,0.00019237571061836434,0.13530773878958868,0.1353077275409511,0.0007963378451627534,0.0007962260301681567,0.0004771767724562892,0.0004806010993547716,0.00020797848048914602,0.00020794978449600876
2.16,0.13403002741400627,0.0006778925636474753,0.00020779179027030636,0.0001923403307628746,0.13520653630341428,0.13520652496604768,0.000804180339908811,0.0008040667727584605,0.0004791395883785299,0.00048256378522992804,0.00020796719473992198,0.00020793839990318475
2.17,0.13391530814977415,0.0006859017508915599,0.00020776313971282434,0.0001923047843312986,0.13510554420795273,0.1351055327825783,0.000812176473473869,0.0008120611381556841,0.0004811064463687842,0.00048453052055208445,0.00020795716489629967,0.00020792827528737234
2.18,0.1338006653406154,0.0006938915217418185,0.00020773610799196263,0.00019226907300406992,0.13500476377669557,0.13500475226404873,0.0008203267814899107,0.0008202096621303667,0.00048307716407691714,0.00048650112319137406,0.00020794850830441192,0.00020791952799470437
2.19,0.13368609894949657,0.0007018618943597232,0.00020771069509706308,0.0001922331979642422,0.1349041962945492,0.13490418469541154,0.0008286317839463209,0.0008285128648140017,0.0004850515604672978,0.0004884754123750668,0.0002079413466447022,0.0002079122796523336
2.2,0.1335716089408585,0.0007098128855957953,0.00020768690198025297,0.00019219716152463207,0.13480384305933057,0.13480383137450502,0.0008370919861562243,0.0008369712516831385,0.00048702945756673444,0.0004904532102862902,0.00020793580741695905,0.00020790665760728189
2.21,0.13345719527871935,0.0007177445127979354,0.00020766472901811994,0.0001921609652484335,0.13470370537999088,0.13470369361032652,0.000845707876464985,0.0008455853112501188,0.0004890106789865456,0.0004924343407566312,0.00020793202206448314,0.00020790279320692662
2.22,0.13334285792775447,0.0007256567928166646,0.000207644176992261,0.00019212461076634213,0.13460378457778432,0.13460377272416224,0.0008544799270318038,0.0008543555158091465,0.0004909950513045658,0.0004944186306232723,0.00020793012716424641,0.00020790082293942191
2.23,0.13322859685343502,0.0007335497417493286,0.00020762524711770425,0.00019208810030235668,0.13450408198648844,0.13450407004983234,0.0008634085934282609,0.0008632823211129903,0.0004929824047579245,0.0004964059102654517,0.00020793026469334563,0.00020790088863620326
2.24,0.13311441202155905,0.0007414233755511646,0.00020760794063079402,0.00019205143580691697,0.13440459895199197,0.13440458693324686,0.0008724943137892183,0.000872366165420857,0.000494972573175545,0.0004983960137714405,0.00020793258146412086,0.00020790313708118902
2.25,0.1330003033982159,0.0007492777099713521,0.00020759225887090338,0.00019201461926954266,0.1343053368324405,0.1343053247326047,0.0008817375084895218,0.0008816074692461484,0.0004969653942659136,0.0005003887790415718,0.00020793722944034698,0.00020790771990419898
2.2600000000000002,0.13288627095028716,0.0007571127600023431,0.00020757820355754575,0.00019197765295686509,0.13420629699874453,0.1342062848188661,0.0008911385801049221,0.0008910066353138291,0.0004989607107503957,0.0005023840490245846,0.00020794436578341902,0.00020791479435544602
2.27,0.1327723146448605,0.0007649285407076434,0.0002075657764493144,0.00019194053890103646,0.1341074808340963,0.13410746857524103,0.0009006979124173142,0.0009005640475656662,0.0005009583701607312,0.0005043816714902505,0.0002079541529091955,0.00020792452249196458
2.2800000000000002,0.13265843445010006,0.000772725066035207,0.0002075549800046872,0.00019190327991935874,0.1340088897350178,0.1340088773983048,0.0009104158710684374,0.0009102800717322168,0.0005029582262707777,0.0005063815003403249,0.00020796675899958927,0.00020793707237132253
2.29,0.13254463033372232,0.0007805023505547126,0.00020754581596804655,0.0001918658779054283,0.13391052510981538,0.13391051269641707,0.0009202928013856138,0.0009201550533077807,0.0005049601380946456,0.0005083833948695826,0.00020798235652108588,0.00020795261639605656
2.3000000000000003,0.1324309022650212,0.000788260407361463,0.00020753828744446423,0.00019182833583641923,0.13381238838080023,0.1338123758919174,0.0009303290302149492,0.0009301893191917543,0.0005069639724624153,0.0005103872220253436,0.00020800112445229502,0.00020797133328898099
2.31,0.13231725021280383,0.0007959992501369584,0.000207532396608201,0.00019179065585461785,0.13371448098223482,0.13371446841914292,0.0009405248632745611,0.0009403831753331815,0.0005089696024569434,0.0005123928551533652,0.0002080232460848208,0.00020799340608590455
2.32,0.13220367414734469,0.0008037188912517479,0.00020752814693381083,0.00019175284113970292,0.13361680436245393,0.1336167917264639,0.0009508805869238302,0.0009507369081198647,0.0005109769100464234,0.0005144001763213168,0.00020804891086356747,0.00020801902416778262
2.33,0.13209017403868017,0.0008114193433641503,0.00020752554128122824,0.00019171489418567944,0.13351935998224462,0.13351934727469938,0.0009613964658754526,0.0009612507824208194,0.0005129857849865971,0.0005164090754981032,0.0002080783129052577,0.00020804838128540837
2.34,0.1319767498578912,0.0008191006182727278,0.00020752458332040646,0.00019167681810117188,0.13342214931615004,0.13342213653846358,0.0009720727441617782,0.0009719250423643189,0.000514996126614875,0.0005184194521490326,0.00020811165203227233,0.00020808167717945025
2.35,0.13186340157619014,0.000826762727683672,0.0002075252765365576,0.00019163861570348217,0.13332517385178733,0.1333251610054269,0.0009829096438380702,0.0009827599101228657,0.0005170078437828352,0.0005204312152820023,0.00020814913291644643,0.00020811911625173707
2.36,0.13175012916561002,0.000834405682649475,0.00020752762490161558,0.00019160029019005265,0.13322843509052262,0.13322842217700526,0.0009939073653306707,0.0009937555862187253,0.0005190208560001963,0.0005224442845239707,0.00020819096558355454,0.00020816090836817125
2.37,0.1316369325984894,0.0008420294939988082,0.0002075316324479104,0.00019156184466595505,0.1331319345471016,0.13313192156802245,0.0010050660863889505,0.0010049122485469297,0.0005210350938469333,0.0005244585905650467,0.00020823736493014167,0.00020820726818016055
2.38,0.13152381184810835,0.0008496341717538769,0.00020753730379041713,0.0001915232826696922,0.1330356737504239,0.13303566070741368,0.0010163859624974236,0.0010162300526666002,0.0005230505000923813,0.0005264740762918052,0.0002082885511747179,0.00020825841567173597
2.39,0.1314107668877753,0.0008572197260114933,0.00020754464336292244,0.000191484607391601,0.13293965424264442,0.1329396411374013,0.0010278671254901894,0.0010277091305361807,0.0005250670296774729,0.000528490696702022,0.00020834474885234044,0.00020831457510439577
2.4,0.1312977976918397,0.0008647861659412115,0.00020755365628133404,0.00019144582262242693,0.13284387758037752,0.13284386441466012,0.0010395096842579221,0.0010393495911493744,0.0005270846514768834,0.0005305084207023469,0.00020840618759265794,0.00020837597605449787
2.41,0.13118490423476814,0.0008723335006912691,0.00020756434742708052,0.0001914069317692224,0.13274834533380897,0.13274833210944337,0.0010513137234013925,0.0010511515192384024,0.0005291033480503415,0.0005325272309057993,0.000208473101256601,0.00020844285195309453
2.42,0.13107208649212865,0.0008798617384719876,0.0002075767226017433,0.00019136793893537174,0.13265305908778302,0.13265304580667703,0.0010632793038247712,0.0010631149758317804,0.0005311231175255671,0.0005345471254472045,0.00020854572824191564,0.00020851544121924803
2.43,0.1309593444394217,0.0008873708876429021,0.0002075907870953131,0.0001913288477268793,0.13255802044083254,0.1325580071049366,0.0010754064613109904,0.0010752399968332327,0.0005331439731151022,0.0005365681175604209,0.0002086243107619623,0.0002085939856897312
2.44,0.1308466780533486,0.0008948609554408904,0.0002076065472351729,0.00019128966247450307,0.1324632310064402,0.13246321761778646,0.0010876952073779478,0.0010875265938956602,0.0005351659454966295,0.0005385902378165497,0.00020870909536085946,0.0002086787318056338
2.45,0.13073408731078118,0.0009023319491134885,0.0002076240091071213,0.00019125038733491806,0.13236869241215388,0.13236867897285975,0.0011001455278822903,0.0010999747530426873,0.0005371890822480907,0.0005406135338006379,0.0002088003317304299,0.00020876992904916847
2.46,0.13062157218911707,0.0009097838754499321,0.00020764317911670105,0.00019121102625163644,0.1322744063000414,0.13227439281229536,0.0011127573830336246,0.0011125844346508984,0.000539213449389564,0.0005426380714297352,0.00020889827289138907,0.0002088678302492042
2.47,0.13050913266670605,0.0009172167404294385,0.00020766406418459837,0.0001911715840279271,0.13218037432725538,0.13218036079333118,0.0011255307075472842,0.0011253555735528664,0.000541239132541449,0.0005446639361785799,0.00020900317523242506,0.0002089726917162693
2.48,0.1303967687222567,0.0009246305497576657,0.00020768667141624064,0.0001911320651402093,0.13208659816551815,0.13208658458775702,0.001138465409692202,0.0011382880782377924,0.0005432662372832908,0.0005466912335307939,0.00020911529752964952,0.0002090847719209421
2.49,0.13028448033507445,0.0009320253087103936,0.00020771100808403276,0.0001910924743100395,0.13199307950145922,0.13199306588226634,0.001151561371191434,0.0011513818306454482,0.0005452948903759136,0.000548720090012722,0.00020923490080448914,0.00020920433196636168
2.5,0.13017226748503674,0.0009394010220340476,0.00020773708186538897,0.00019105281630515947,0.13189982003670764,0.13189980637862675,0.0011648184469947864,0.0011646366858784063,0.0005473252404506468,0.0005507506541668761,0.00020936224795420344,0.0002093316345508356
2.5100000000000002,0.13006013015285234,0.0009467576938035904,0.00020776490087115462,0.00019101309630187302,0.13180682148825795,0.131806807793879,0.0011782364650798627,0.0011780524722126984,0.000549357459551203,0.0005527830977385406,0.00020949760354938007,0.00020946694408152666
2.52,0.12994806831978423,0.0009540953276676589,0.00020779447340046886,0.00019097331954753827,0.13171408558833164,0.13171407186034756,0.0011918152260506076,0.0011916289904476685,0.000551391743567109,0.0005548176163721052,0.0002096412329350983,0.00020961052595325214
2.5300000000000002,0.12983608196725172,0.0009614139271825195,0.0002078258077666817,0.0001909334910230598,0.13162161408403605,0.13162160032523573,0.0012055545024303171,0.0012053660133908295,0.0005534283128802997,0.0005568544301652878,0.00020979340154880788,0.00020976264564609437
2.54,0.1297241710780206,0.0009687134947000686,0.00020785891317487426,0.00019089361659041515,0.13152940873870378,0.13152939495195426,0.0012194540395711329,0.0012192632866714348,0.0005554674146246441,0.0005588937859677401,0.00020995437553850138,0.00020992356917304278
2.5500000000000003,0.12961233563503427,0.0009759940325402283,0.0002078937987484153,0.0001908537017172307,0.13143747133077355,0.13143745751907687,0.0012335135542400621,0.0012333205273904468,0.0005575093223981753,0.0005609359569653805,0.00021012441975898355,0.00021009356150258895
2.56,0.1295005756219858,0.0009832555423621159,0.00020793047406897358,0.00019081375229745845,0.13134580365460025,0.1313457898210295,0.001247732735080831,0.0012475374244864668,0.000559554337982604,0.0005629812445775428,0.00021030379816266986,0.00021027288662622823
2.57,0.12938889102302298,0.000990498025448261,0.0002079689488212466,0.0001907737741539961,0.13125440752012096,0.1312543936678665,0.0012621112419743952,0.0012619136381921692,0.000561602792007676,0.000565029979000542,0.00021049277246021347,0.00021046180631145717
2.58,0.12927728182318532,0.0009977214823493341,0.0002080092333436312,0.00019073377351119802,0.1311632847535087,0.131163270885871,0.0012766487064048704,0.0012764488003931262,0.000563655045368705,0.0005670825206784968,0.0002106916021737959,0.00021066058030783097
2.59,0.12916574800838987,0.0010049259128415144,0.00020805133844348234,0.00019069375698066438,0.13107243719719364,0.13107242331757263,0.0012913447312428161,0.0012911425142903,0.0005657114902817284,0.0005691392613336177,0.00021090054375250133,0.0002108694651639098
2.6,0.12905428956472775,0.0010121113166619011,0.00020809527485354806,0.0001906537309892542,0.13098186670936585,0.13098185282128583,0.0013061988898996901,0.0013059943537712115,0.0005677725507560183,0.0005712006244351642,0.00021111984920452187,0.00021108871314368116
2.61,0.1289429064788834,0.001019277693018239,0.00020814105356237178,0.00019061370191408855,0.13089157516440508,0.13089156127148982,0.0013212107266689088,0.0013210038635413923,0.0005698386837877933,0.0005732670663896045,0.00021134976570280628,0.00021131857166523105
2.62,0.12883159873864614,0.0010264250402158837,0.00020818868639338461,0.00019057367687835836,0.1308015644535523,0.13080155055956766,0.0013363797570846714,0.0013361705595933415,0.0005719103812005244,0.0005753390783773682,0.00021159053527597393,0.00021155928307692307
2.63,0.12872036633243056,0.0010335533559171495,0.00020823818542226036,0.0001905336631260468,0.13071183648459694,0.13071182259343317,0.0013517054674743179,0.0013514939287446737,0.0005739881700996818,0.000577417186843121,0.00021184239365368285,0.0002118110834636866
2.64,0.12860920924906338,0.0010406626376315842,0.00020828956286322864,0.00019049366778034482,0.13062239318166746,0.13062237929732134,0.0013671873146599012,0.0013669734282757418,0.000576072613537093,0.0005795019541459112,0.00021210556898410005,0.00021207420132185462
2.65,0.12849812747801792,0.0010477528822434579,0.00020834283129289588,0.00019045369822379143,0.13053323648566462,0.13053322261227152,0.0013828247261074011,0.0013826084862458288,0.0005781643121380853,0.0005815939800974945,0.00021238028125125652,0.00021234885704046746
2.66,0.12838712101019922,0.0010548240853580637,0.00020839800430749733,0.0001904137627555258,0.1304443683551213,0.13044435449693736,0.001398617100900168,0.0013983985022285594,0.0005802639056007308,0.0005836939036214517,0.00021266674215070225,0.00021263526286574574
2.67,0.1282761898357947,0.001061876243397819,0.0002084550946079844,0.00019037386839926285,0.13035579076418813,0.13035577692562939,0.0014145638075007128,0.0014143428452726425,0.0005823720716939818,0.0005858024015843455,0.00021296515198088173,0.00021293361958996115
2.68,0.12816533394704877,0.0010689093508631231,0.00020851411650824048,0.0001903340238094131,0.1302675057054934,0.13026749189111442,0.001430664186706565,0.0014304408567475946,0.0005844895300093356,0.0005879201927037059,0.00021327570145501795,0.00021324411853385072
2.69,0.12805455333635507,0.0010759234021726627,0.00020857508426175286,0.00019029423733840645,0.13017951518841997,0.13017950140289258,0.001446917549827731,0.0014466918485780411,0.0005866170410619986,0.0005900480365212957,0.00021359856871683292,0.00021356693842022878
2.7,0.12794384799682135,0.0010829183912335338,0.00020863801247372749,0.00019025451749499211,0.1300918212397022,0.1300918074878723,0.0014633231793830248,0.0014630951039329432,0.0005887554078221058,0.0005921867349840682,0.00021393391912383208,0.0002139022452816164
2.71,0.1278332179223618,0.0010898943111818937,0.00020870291623609205,0.00019021487314319074,0.1300044259036781,0.13000441219052306,0.0014798803294944207,0.0014796498775098144,0.0005909054767130328,0.0005943371334069525,0.00021428190402161817,0.00021425019113152644
2.72,0.12772266310756208,0.0010968511546067816,0.00020876981110973247,0.00019017531327492065,0.12991733124227522,0.12991731757294644,0.001496588225801787,0.0014963553956484077,0.0005930681383503611,0.0005965001213361631,0.00021464265969584062,0.00021461091302654722
2.73,0.12761218354754789,0.0011037889137384127,0.00020883871266974552,0.0001901358469673653,0.12983053933497501,0.12983052571477316,0.0015134460658075,0.0015132108564976932,0.0005952443283163689,0.0005986766331496085,0.00021501630614650935,0.00021498453175539112
2.74,0.1275017792386457,0.0011107075795990795,0.00020890963756059477,0.00019009648408996327,0.12974405227961228,0.1297440387139801,0.0015304530197148836,0.0015302154310106175,0.0005974350286734875,0.0006008676497089027,0.0002154029468286467,0.00021537115157954645
2.75,0.12739145017738807,0.0011176071432856816,0.00020898260227042442,0.00019005723403608954,0.12965787219147984,0.12965785868606616,0.0015476082298491178,0.0015473682621376383,0.0005996412677404805,0.0006030741980467269,0.0002158026663501289,0.00021577085798440976
2.7600000000000002,0.1272811963617997,0.0011244875943710042,0.0002090576244704323,0.00019001810731467117,0.12957200120475676,0.12957198776532053,0.0015649108123305666,0.0015646684667771638,0.0006018641220606469,0.0006052973533705597,0.0002162155308660374,0.00021618371794929203
2.77,0.12717101778962103,0.0011313489228790274,0.00020913472125272392,0.0001899791136530382,0.12948644147081367,0.12948642810335542,0.0015823598557496155,0.0015821151342372275,0.000604104715396403,0.0006075382380856809,0.00021664158514766996,0.00021660977722604002
2.7800000000000002,0.1270609144603938,0.001138191117185272,0.00020921391113049026,0.00018994026405394493,0.12940119516044035,0.12940118187110272,0.0015999544237779162,0.001599707328889366,0.0006063642213156584,0.0006097980243495726,0.00021708085362703855,0.00021704906119879297
2.79,0.12695088637363483,0.0011450141657434187,0.00020929521239665405,0.00018990156893394783,0.12931626446217948,0.1293162512572863,0.0016176935537721704,0.0016174440889145103,0.0006086438620194201,0.000612077932924393,0.00021753333764706895,0.00021750157204536436
2.8000000000000003,0.12684093353021453,0.0011518180558098834,0.00020937864426073816,0.00018986303964751983,0.1292316515837264,0.12923163846977914,0.0016355762588453615,0.001635324428207241,0.0006109449100719644,0.0006143792348822785,0.0002179990156889744,0.0002179672892523854
2.81,0.1267310559313799,0.0011586027743746286,0.00020946422612055926,0.00018982468741413072,0.12914735875115824,0.12914734573487863,0.001653601527554116,0.0016533473360738071,0.0006132686880526705,0.0006167032512749415,0.00021847784129747083,0.0002184461673131466
2.82,0.12662125357952903,0.0011653683073653553,0.00020955197815197835,0.0001897865240465535,0.12906338820977226,0.12906337529805612,0.0016717683252416293,0.0016715117786993972,0.0006156165693305127,0.0006190513539685583,0.00021896974313051487,0.00021893813592299693
2.83,0.12651152647731934,0.0011721146406067362,0.0002096419205059874,0.00018974856105913318,0.1289797422233825,0.12897972942331748,0.00169007559403056,0.001689816698984714,0.0006179899776483921,0.0006214249650966508,0.00021947462302662757,0.00021944309773758164
2.84,0.12640187462877606,0.0011788417585982813,0.00020973407438162894,0.00018971081099650178,0.1288964230754921,0.1288964103943684,0.0017085222546100454,0.0017082610184573355,0.0006203903881392137,0.0006238255582786678,0.00021999235617542467,0.00021996092897680342
2.85,0.1262922980384964,0.0011855496454806769,0.00020982846125860988,0.000189673286381975,0.12881343306860416,0.12881342051391798,0.0017271072064239945,0.0017268436374067164,0.000622819326746793,0.0006262546578490458,0.00022052278953665905,0.0002204914774530664
2.86,0.12618279671186272,0.0011922382846094592,0.00020992510306783174,0.0001896359998738717,0.12873077452461246,0.12873076210410161,0.0017458293286551907,0.001745563435910924,0.0006252783702009879,0.0006287138389211577,0.00022106574117231048,0.0002210345621307397
2.87,0.12607337065508517,0.0011989076587504144,0.00021002402231218298,0.00018959896463144332,0.12864844978494006,0.12864843750651644,0.0017646874813586066,0.0017644192748278442,0.0006277691457583501,0.0006312047272203358,0.00022162099971367866,0.0002215899724617998
2.88,0.12596401987534733,0.0012055577497456227,0.0002101252421873312,0.00018956219415500186,0.12856646121081639,0.12856644908262638,0.0017836805065947203,0.0017834099971629769,0.0006302933311914671,0.0006337289989346573,0.00022218832373610553,0.00022215746779252754
2.89,0.1258547443802236,0.0012121885391067622,0.00021022878585341687,0.0001895257018951213,0.12848481118276922,0.12848479921319367,0.00180280722897308,0.0018025344283643108,0.0006328526535561707,0.0006362883796491303,0.00022276744057592168,0.0002227367761840071
2.9,0.12574554417901496,0.0012188000068213967,0.00021033467802311634,0.00018948950251029828,0.12840350210215945,0.12840349029978881,0.0018220664580894663,0.0018217913790081752,0.0006354488899162902,0.0006388846448572849,0.0002233580472328356,0.00022332759524346102
2.91,0.12563641928069913,0.001225392133299863,0.00021044294275185393,0.0001894536096855859,0.12832253638917734,0.1283225247628721,0.0018414569877798215,0.0018411796437902694,0.000638083864561878,0.0006415196174245352,0.00022395980771960922,0.00022392958964445597
2.92,0.12552736969634282,0.0012319648969203456,0.0002105536058429891,0.00018941803879712893,0.12824191648548222,0.12824190504428046,0.001860977599793756,0.001860698005415884,0.0006407594503592406,0.0006441951688280767,0.0002245723554672452,0.0002245423932336621
2.93,0.12541839543689903,0.0012385182763381408,0.00021066669275882077,0.00018938280455316203,0.12816164485199621,0.12816163360520605,0.0018806270629312394,0.001880345233651326,0.0006434775654540204,0.0006469132159381275,0.00022519529048992126,0.00022516560645868822
2.94,0.1253094965146353,0.0012450522489722005,0.00021078222996706586,0.00018934792247193855,0.12808172397054562,0.12808171292773807,0.0019004041359877988,0.001900120088222934,0.0006462401735269907,0.0006496757211778004,0.00022582818101568591,0.0002257987977252185
2.95,0.12520067294257586,0.0012515667916410678,0.00021090024431913434,0.0001893134081996095,0.1280021563433884,0.1280021455143725,0.0019203075686142768,0.0019200213197549942,0.0006490492816304538,0.0006524846903204207,0.00022647056276525745,0.00022644150304174104
2.96,0.12509192473483566,0.0012580618801543153,0.00021102076356172006,0.00018927927807155243,0.12792294449368313,0.1279229338885095,0.0019403361032814814,0.001940047671716627,0.000651906938742286,0.000655342171445028,0.00022712193935348068,0.00022709322596625725
2.97,0.12498325190615134,0.0012645374897921613,0.00021114381572928664,0.00018924554839472307,0.12784409096516924,0.12784408059417984,0.001960488476477451,0.00196019788157642,0.0006548152337124691,0.0006582502524281608,0.00022778178216853462,0.0002277534378301027
2.98,0.12487465447234669,0.0012709935949395401,0.00021126942966986917,0.0001892122361155657,0.12776559832271772,0.12776558819650674,0.0019807634209101366,0.0019804706830477414,0.000657776293483181,0.0006612110593735565,0.0002284495311748458,0.00022842157829217058
2.99,0.12476613245003776,0.0012774301691749201,0.00021139763471822448,0.00018917935843631994,0.1276874691521961,0.1276874592815993,0.002001159667067043,0.0020008648075737767,0.0006607922805024202,0.0006642267540470925,0.0002291245950054588,0.00022909705569418293
3.0,0.12465768585693127,0.001283847185192144,0.00021152846106531342,0.00018914693302818364,0.1276097060608592,0.12760969645701792,0.0020216759452900135,0.002021378986569289,0.0006638653905781666,0.0006672995318162123,0.00022980635212022094,0.00022977924786005133
3.0100000000000002,0.12454931471143738,0.0012902446150881985,0.00021166193921828835,0.00018911497779328101,0.1275323116770899,0.1275323023514261,0.0020423109874769807,0.002042011952912759,0.0006669978497733098,0.0006704316182961634,0.00023049415102249782,0.0002304675025257552
3.02,0.12444101903304272,0.001296622429887151,0.00021179810056537463,0.00018908351113466892,0.12745528865098166,0.12745527961518377,0.002063063529604392,0.0020627624435860525,0.0006701919118299315,0.0006736252670869192,0.00023118731163407347,0.00023116113881371803
3.0300000000000002,0.12433279884190895,0.0013029806002435862,0.0002119369768607271,0.00018905255164725077,0.12737863965392293,0.1273786309199707,0.0020839323133117205,0.002083629201244719,0.0006734498545775125,0.0006768827560783564,0.0002318851261620125,0.00023185944772663447
3.04,0.1242246541596117,0.0013093190953128442,0.00021207860099536902,0.0001890221186933161,0.12730236737960254,0.12730235895976705,0.0021049160889852203,0.002104610977244903,0.0006767739773856363,0.0006802063847537454,0.00023258686083238445,0.00023256169427909867
3.0500000000000003,0.12411658500845846,0.0013156378837351212,0.00021222300629020197,0.00018899223186963354,0.12722647454332758,0.12722646645018898,0.0021260136173850697,0.0021257065333699643,0.0006801665965596726,0.0006835984698945197,0.00023329175680686376,0.00023326711824012136
3.06,0.12400859141154541,0.0013219369334258602,0.00021237022668429972,0.00018896291109626873,0.1271509638823396,0.12715095612877647,0.0021472236721145066,0.002146914644207243,0.0006836300419372776,0.0006870613419422966,0.00023399903193421778,0.00023397493571408745
3.0700000000000003,0.12390067339312694,0.001328216211291533,0.00021252029684504237,0.00018893417671250745,0.12707583815619117,0.1270758307553983,0.0021685450426183195,0.0021682341001501015,0.0006871666526961917,0.0006905973409629951,0.0002347078827540372,0.0002346843413363331
3.08,0.12379283097873639,0.0013344756830164783,0.00021267325256957292,0.00018890604997068294,0.1270011001470941,0.12700109311256824,0.0021899765367301427,0.0021896637100162764,0.0006907787734640181,0.0006942088126002943,0.00023541748668165496,0.00023539451052911886
3.09,0.12368506419379699,0.0013407153145337247,0.00021282912916831265,0.00018887855126692443,0.12692675265859776,0.12692674600415543,0.00221151698214328,0.002211202302408566,0.0006944687481649225,0.0006978981021426023,0.00023612700246999907,0.00023610459993150812
3.1,0.12357737306629346,0.0013469350693000592,0.00021298796435686995,0.00018885170317872735,0.12685279851841713,0.1268527922581839,0.0022331652318143824,0.0022328487311931156,0.0006982389177423443,0.0007016675521427373,0.0002368355757766949,0.0002368137525650127
3.11,0.12346975762412526,0.0013531349110138535,0.00021314979545650203,0.00018882552748777925,0.12677924057591383,0.12677923472436348,0.0022549201642760863,0.002254601875772977,0.0007020916126379007,0.0007055194948470955,0.00023754233837181005,0.00023752109763819362
3.12,0.12336221789627544,0.0013593148022827961,0.00021331466058782667,0.0001888000465442019,0.12670608170338582,0.12670607627530472,0.002276780687694213,0.0022764606451559644,0.0007060291484783932,0.000709456247957263,0.0002382464123584782,0.00023822575438359195
3.13,0.12325475391308771,0.001365474704616787,0.00021348259896214472,0.00018877528363958618,0.12663332479648304,0.12663331980701642,0.0022987457433352176,0.0022984239813830243,0.0007100538208391072,0.0007134801094608179,0.00023894691306480809,0.0002389268351770113
3.14,0.12314736570610307,0.0013716145782716183,0.0002136536508388076,0.00018875126236750361,0.12656097277418965,0.12656096823882024,0.0023208143085362565,0.002320490862640412,0.0007141678992823586,0.000717593351449608,0.00023964295210276987,0.00023962344838679428
3.15,0.12304005330702594,0.0013777343835599254,0.00021382785619650235,0.00018872800619718078,0.1264890285779039,0.12648902451245192,0.0023429853989611615,0.002342660305224342,0.00071837362023075,0.0007217982133020939,0.00024033363920850093,0.00024031470044150183
3.16,0.12293281674978473,0.0013838340786378467,0.00021400525717751862,0.00018870554014327467,0.126417495173623,0.1264174915942533,0.002365258074057408,0.0023649313692786222,0.0007226731829632627,0.0007260968973383797,0.00024101808791954227,0.00024099970132240855
3.17,0.12282565606838958,0.0013899136216259933,0.00021418589560795454,0.0001886838887443787,0.12634637554998918,0.12634637247323965,0.002387631438352855,0.0023873031599492833,0.0007270687407441301,0.0007304915602865947,0.00024169541666196892,0.00024167756593485024
3.18,0.12271857129831076,0.0013959729693411305,0.0002143698145751216,0.00018866307731002507,0.12627567271973916,0.1262756701624994,0.002410104646465072,0.002409774832418776,0.0007315623958348283,0.0007349843080284302,0.0002423647540652496,0.00024234741893280898
3.19,0.12261156247624072,0.0014020120774702605,0.00021455705820372373,0.00018864313196687021,0.12620538971961182,0.12620538769914447,0.0024326769063769405,0.0024323455951495987,0.0007361561921293003,0.0007395771883622615,0.00024302524216324173,0.00024300839849189515
3.2,0.1225046296396215,0.0014080309010964243,0.00021474767105900128,0.00018862407883446508,0.1261355296100355,0.1261355281439691,0.002455347482907655,0.0024550147133730604,0.0007408521079348418,0.0007442721837627175,0.00024367603993624698,0.0002436596596631091
3.21,0.12239777282730202,0.0014140293938815773,0.00021494169885727388,0.00018860594496317162,0.1260660954759416,0.12606609458228135,0.0024781157020470346,0.0024777815134982006,0.0007456520492823415,0.0007490712045346015,0.00024431632821375615,0.0002443003791690046
3.22,0.12229099207888794,0.0014200075088979247,0.00021513918786197905,0.00018858875743887893,0.12599709042617135,0.12599709012330607,0.002500980954327048,0.002500645386291467,0.0007505578418260939,0.0007539760810217899,0.00024494531284346976,0.00024492975863665833
3.23,0.12218428743536691,0.0014259651979600108,0.00021534018547697542,0.0001885725443671049,0.12592851759432122,0.1259285179010341,0.002523942699379944,0.0025236057916195875,0.0007555712243494384,0.0007589885566474663,0.00024556222983207476,0.0002455470298237117
3.24,0.12207765893878886,0.001431902411862751,0.00021554473995522017,0.00018855733402034502,0.12586038013852985,0.12586038107395936,0.002547000469807159,0.002546662262201238,0.0007606938404016717,0.0007641102800342026,0.00024616634909335744,0.00024615145866846433
3.25,0.12197110663209187,0.0014378191005874896,0.00021575290019626436,0.0001885431551578165,0.12579268124141763,0.12579268282514988,0.002570153875122827,0.002569814407554105,0.0007659272308018217,0.0007693427971027234,0.0002467569790312041,0.0002467423490699616
3.2600000000000002,0.12186463055963159,0.0014437152128863318,0.00021596471625784375,0.0001885300373238863,0.1257254241108079,0.12572542636278428,0.0025934026064931004,0.002593061918865658,0.0007712728262170288,0.0007746875438101597,0.0002473334712469466,0.00024731904857588916
3.27,0.1217582307667584,0.001449590696463332,0.00021618023896863292,0.00018851801032582216,0.12565861197938588,0.12565861491997765,0.0026167464407187424,0.0026164045727483654,0.0007767319389486715,0.0007801458379539383,0.00024789522474932824,0.0002478809519921299
3.2800000000000002,0.12165190730016207,0.0014554454979673892,0.00021639952033680743,0.0001885071047844633,0.1255922481052245,0.12559225175520083,0.002640185244896287,0.0026398422360784934,0.0007823057555498281,0.0007857188714552876,0.0002484416909780407,0.0002484275066372277
3.29,0.12154566020740631,0.0014612795630810638,0.00021662261294963514,0.0001884973516510513,0.12552633577146466,0.12552634015202102,0.002663718980539187,0.0026633748700284343,0.0007879953283058683,0.0007914077023052357,0.0002489723777401309,0.000248958216328532
3.3000000000000003,0.12143948953752925,0.0014670928361972813,0.00021684957069822985,0.00018848878255894874,0.12546087828703278,0.12546088341975903,0.002687347708523191,0.0026870025350227422,0.0007938015681290267,0.000797213247050621,0.00024948685455328246,0.0002494726465691599
3.31,0.12133339534050691,0.0014728852608136833,0.0002170804482091171,0.00018848142961402914,0.1253958789862537,0.12539588489320863,0.002711071593264336,0.0027107253949694154,0.0007997252362521579,0.0008031362726264035,0.0002499847565324842,0.0002499704288325688
3.3200000000000003,0.12122737766754454,0.0014786567793407812,0.00021731530100055352,0.00018847532538046607,0.12533134122929113,0.12533134793292078,0.0027348909075648464,0.00273454372201698,0.000805766936824881,0.0008091773887635156,0.000250465789395804,0.00025045126506384463
3.33,0.12112143657106955,0.0014844073329989271,0.00021755418582358743,0.00018847050318626657,0.12526726840231817,0.12526727592551623,0.0027588060373702206,0.0027584579012938093,0.0008119271092219549,0.0008153370405743487,0.00025092973380580474,0.00025091493251849784
3.34,0.12101557210468883,0.0014901368619639754,0.00021779716018599515,0.00018846699665076017,0.1252036639175209,0.12520367228361806,0.002782817486291833,0.0027824684355550744,0.00081820602059679,0.0008216155007652048,0.00025137644969674966,0.00025136128778768807
3.35,0.12090978432353339,0.0014958453048770082,0.00021804428303795476,0.00018846484054435564,0.1251405312137308,0.12514054044650536,0.00280692588091469,0.002806575950359047,0.0008246037591597144,0.0008280128629216676,0.0002518058811382673,0.0002517902718821574
3.36,0.12080407328328135,0.0015015326000060725,0.0002182956136351777,0.00018846406940298266,0.12507787375547252,0.12507788387915753,0.00283113197434659,0.002830781197694421,0.0008311202258006745,0.0008345290332840705,0.0002522180593054202,0.00025220191298203076
3.37,0.12069843904158262,0.0015071986837220663,0.00021855121299196867,0.00018846471908062767,0.12501569503460885,0.12501570607386014,0.0028554366526201136,0.0028550850623609847,0.0008377551289449059,0.0008411637254752691,0.00025261310806357073,0.0002525963324764291
3.38,0.12059288165686155,0.00151284349160008,0.00021881114280830616,0.00018846682557338568,0.12495399856926781,0.12495401054921729,0.002879840938273759,0.0028794885654797042,0.0008445079768080177,0.0008479164525958538,0.00025299124669331263,0.0002529737470950977
3.39,0.12048740118883217,0.001518466958128073,0.0002190754656865579,0.00018847042555236726,0.12489278790448921,0.12489280085073418,0.0029043459956028528,0.002903992869807581,0.0008513780716477015,0.000854786521571782,0.00025335279415017453,0.00025333447356246097
3.4,0.12038199769877878,0.0015240690162272585,0.00021934424577452205,0.00018847555648449088,0.12483206661271495,0.12483208055130035,0.00292895313580388,0.002928599284921063,0.0008583645042037347,0.0008617730275730651,0.00025369817256404303,0.0002536789321396782
3.41,0.12027667124900532,0.0015296495978809332,0.0002196175479909357,0.00018848225636958205,0.12477183829332361,0.12477185325079176,0.00295366382119866,0.0029533092712838993,0.0008654661478004755,0.000868874847959944,0.0002540279102305476,0.0002540076493318111
3.42,0.12017142190305563,0.0015352086339035509,0.0002198954382741647,0.0001884905637083989,0.12471210657307097,0.12471212257640119,0.0029784796702045924,0.002978124445419894,0.0008726816535045145,0.0008760906375435695,0.00025434264456691835,0.0002543212611527679
3.43,0.12006624972582358,0.0015407460538412465,0.00022017798378470843,0.00018850051754881747,0.12465287510628187,0.12465289218295084,0.0030034024621734545,0.003003046584574065,0.0008800094457264152,0.0008834188240065544,0.0002546431250927128,0.0002546205158751036
3.44,0.11996115478352465,0.001546261785975389,0.0002204652527986184,0.00018851215773452168,0.1245941475750243,0.12459416575300253,0.003028434141988612,0.0030280776313844626,0.0008874477182025942,0.0008908576039772242,0.0002549302155330224,0.000254906276264677
3.45,0.11985613714381316,0.0015517557572373164,0.00022075731483539585,0.00018852552490145058,0.12453592768941135,0.12453594699712767,0.0030535768249109196,0.003053219698720966,0.0008949944307303781,0.000898404939668751,0.00025520489605312946,0.00025517952168030433
3.46,0.11975119687543057,0.0015572278934712358,0.00022105424032758947,0.00018854065994489133,0.1244782191873135,0.12447823965371896,0.0030788328006181587,0.0030784750737282707,0.0009026473059208229,0.0009060585556213141,0.00025546826438116454,0.0002554413493918162
3.47,0.11964633404859981,0.0015626781191677708,0.00022135610107199,0.00018855760461633508,0.1244210258350229,0.12442104748953042,0.0031042045381255434,0.0031038462226931074,0.0009104038275040693,0.0009138159368689003,0.0002557215374885402,0.000255692975912325
3.48,0.1195415487349969,0.0015681063574355392,0.00022166297003423097,0.00018857640153058242,0.12436435142730318,0.12436437429985858,0.0031296946901271383,0.0031293357954922385,0.0009182612387483857,0.0009216743276212469,0.0002559660521939122,0.00025593573795745783
3.49,0.1194368410071327,0.001573512530487875,0.00022197492098641192,0.0001885970933237502,0.12430819978698437,0.124308223908006,0.003155306096466859,0.0031549466290030637,0.0009262165411314527,0.000929630729537223,0.00025620326460540355,0.00025617109167797025
3.5,0.11933221093931934,0.0015788965589358384,0.00022229202921408842,0.00018861972379724534,0.12425257476605367,0.1242526001664821,0.003181041789336092,0.003180681752201764,0.0009342664953102542,0.0009376819028048544,0.0002564347510158882,0.00025640061357989907
3.5100000000000002,0.11922765860744988,0.0015842583618130845,0.00022261437145587593,0.00018864433758025712,0.12419748024562693,0.12419750695689658,0.0032069049969010166,0.003206544389978916,0.0009424076217001698,0.0009458243668980515,0.00025666220664177786,0.00025662599916032036
3.52,0.11912318408827005,0.0015895978572899594,0.0002229420251467218,0.00018867097951158485,0.12414292013536965,0.12414294818945493,0.0032328991463792534,0.003232537966123772,0.0009506362014981562,0.0009540544012942576,0.0002568874433848123,0.0002568490606904561
3.5300000000000002,0.11901878746011718,0.0015949149620588798,0.00022327506917818596,0.00018869969527912644,0.12408889837444192,0.1240889278038253,0.0032590278683173324,0.003258666107555541,0.0009589482798482152,0.0009623680487784725,0.0002571123884855808,0.00025707172606104223
3.54,0.11891446880277101,0.0016002095914373626,0.00022361358359646033,0.00018873053131329698,0.12403541893141679,0.12403544976909231,0.003285294999756161,0.0032849326476025453,0.0009673396693052894,0.0009707611188289889,0.00025733908160319174,0.0002572960354214615
3.5500000000000003,0.11881022819748921,0.001605481659222363,0.0002239576499540874,0.00018876353480123953,0.12398248580467808,0.12398251808414784,0.003311704587595443,0.0033113416292707143,0.0009758059542761544,0.000979229192132891,0.0002575696712909803,0.00025752413806401364
3.56,0.1187060657268475,0.0016107310780277828,0.0002243073508232385,0.0001887987535837965,0.12393010302217533,0.12393013677752052,0.0033382608910272893,0.0033378973078015406,0.000984342496227697,0.0009877676256415668,0.0002578064105271949,0.0002577582876917006
3.5700000000000003,0.11860198147447676,0.0016159577593413132,0.00022466276971755406,0.00018883623573628938,0.12387827464157297,0.12387830990735083,0.0033649683841510125,0.0033646041531518733,0.0009929444398792953,0.0009963715588803268,0.00025805165153869325,0.00025800083727389733
3.58,0.11849797552643082,0.0016211616123946726,0.00022502399236756787,0.0001888760311850035,0.12382700475161101,0.12382704156294722,0.0033918317594441305,0.003391466853567948,0.001001606722066839,0.0010050359228728212,0.0002583078413138651,0.0002582542344988781
3.59,0.11839404796927155,0.0016263425458546976,0.00022539110502961535,0.00018891818944766214,0.12377629747051344,0.12377633586306658,0.0034188559280430297,0.0034184903158696045,0.001010324078489333,0.0010137554465678988,0.00025857751284874553,0.0002585210132473037
3.6,0.1182901988912981,0.001631500466690028,0.00022576419529940495,0.0001889627612285949,0.12372615694730627,0.12372619695725717,0.003446046022453686,0.003445679668171664,0.0010190910544558562,0.0010225246680697353,0.0002588632790541112,0.0002588037871262827
3.61,0.11818642838250071,0.0016366352802599238,0.00022614335249926398,0.00018900979809899354,0.12367658736194187,0.12367662902603982,0.00347340739793367,0.003473040261194882,0.0010279020155437024,0.0010313379449122806,0.00025916782414725503,0.0002591052411524686
3.62,0.11808273653399937,0.0016417468907405919,0.0002265286668396982,0.00018905935200663748,0.12362759292497572,0.12362763628050644,0.0035009456327266264,0.0035005776686887202,0.0010367511591127254,0.0010401894658116362,0.0002594938938109692,0.000259428121648142
3.63,0.11797912343871886,0.0016468352005638565,0.00022692023020809415,0.0001891114761356505,0.12357917787841188,0.12357922296319401,0.00352866652936612,0.003528297688582427,0.0010456325278624945,0.0010490732641592615,0.00025984428545200444,0.00025977522695086464
3.64,0.11787558919086294,0.0016519001109394083,0.0002273181355931797,0.00018916622395082072,0.12353134649531583,0.1235313933477471,0.0035565761140610164,0.0035562063424272594,0.0010545400234960312,0.0010579832317461069,0.00026022183669027754,0.00026014939528806735
3.65,0.11777213388620211,0.0016569415214249261,0.000227722477468717,0.00018922364999340857,0.12348410308036861,0.12348415173937255,0.00358468063668127,0.0035843098754817504,0.0010634674222274043,0.0010669131343945537,0.0002606294134253062,0.0002605534933728393
3.66,0.11766875762200257,0.0016619593302067415,0.00022813335160165593,0.0001892838093695559,0.12343745196986333,0.12343750247494967,0.0036129865696423735,0.003612614755585497,0.0010724083912236893,0.0010758566281978688,0.000261069896534849,0.0002609904029107213
3.67,0.11756546049719319,0.0016669534337516723,0.00022855085524398078,0.00018934675826187686,0.12339139753221673,0.1233914499234281,0.0036415006068573064,0.003641127672008082,0.0010813565061589259,0.0010848072774720663,0.00026154616835682987,0.000261463007024787
3.68,0.11746224261213101,0.0016719237271338727,0.00022897508702257596,0.00018941255337523444,0.12334594416777023,0.12334599848573191,0.003670229661306479,0.003669855533235733,0.0010903052697912585,0.0010937585730701471,0.0002620610971995063,0.00026197417502160647
3.69,0.11735910406858707,0.001676870103988648,0.00022940614674737958,0.00018948125223516854,0.12330109630913455,0.12330115259501895,0.0036991808627249156,0.003698805464516397,0.0010992481315632574,0.001102703952241768,0.00026261752180900544,0.00026252674663851394
3.7,0.11725604497006259,0.0016817924562104736,0.00022984413579862917,0.00018955291324829204,0.12325685842153788,0.12325691671707162,0.0037283615545185,0.0037279848049749376,0.001108178508651747,0.0011116368197754412,0.0002632182349344703,0.00026312351571533554
3.71,0.11715306542166815,0.0016866906741270782,0.00023028915708067643,0.00018962759576268695,0.12321323500300707,0.12321329535051007,0.0037577792901650753,0.0037574011037762034,0.0011170898080159475,0.0011205505698228535,0.0002638659656994946,0.0002637672128429358
3.72,0.11705016552986436,0.0016915646466877376,0.0002307413146702686,0.0001897053596771059,0.12317023058427523,0.12317029302662519,0.003787441828304594,0.0037870621156024242,0.0011259754487937812,0.0011294386087179475,0.0002645633613340692,0.00026446048677541967
3.73,0.11694734540301965,0.0016964142609090516,0.00023120071437787715,0.000189786266062697,0.12312784972956337,0.12312791431019576,0.0038173571284616514,0.003816975796006261,0.0011348288869292844,0.0011382943793556421,0.0002653129687431033,0.00026520588621181673
3.74,0.11684460515072104,0.0017012394025819333,0.0002316674631330784,0.0001898703764311449,0.12308609703605455,0.12308616379898751,0.00384753334436283,0.00384715029510474,0.0011436436393772453,0.001147111385655819,0.0002661172143945123,0.00026600583986535753
3.75,0.11674194488421819,0.0017060399557919936,0.0002321416692829814,0.00018995775320362895,0.12304497713459028,0.12304504612440681,0.0038779788180320907,0.0038775939514863467,0.0011524133102938094,0.0011558832187468226,0.0002669783850066665,0.0002668626368809157
3.7600000000000002,0.11663936471692438,0.0017108158024790043,0.0002326234432956653,0.00019004846032188993,0.12300449469033836,0.12300456595220055,0.00390870207303351,0.003908315285553243,0.0011611316181934228,0.0011646035842325375,0.00026789860746134764,0.000267778407131658
3.77,0.11653686476295633,0.0017155668238615362,0.00023311289614014186,0.0001901425615109531,0.122964654401585,0.12296472798122338,0.00393971180497843,0.003939322990063943,0.00116979242193338,0.0011732663281875944,0.000268879827178381,0.0002687550992988008
3.7800000000000002,0.11643444513895318,0.0017202928984900723,0.00023361014108402856,0.00019024012237167653,0.12292546100172785,0.12292553694545205,0.003971016874512401,0.003970625923177096,0.001178389750542408,0.0011818654671209572,0.00026992378916546045,0.0002697944622020998
3.79,0.11633210596238186,0.0017249939041974471,0.0002341152921978562,0.000190341208632816,0.12288691925783013,0.12288699761249688,0.0040026262961845305,0.004002233097246233,0.0011869178305197181,0.0011903952152714226,0.0002710320157959245,0.00027089802252788786
3.8000000000000003,0.11622984735339159,0.0017296697160347208,0.00023462846599642262,0.00019044588781369498,0.12284903397264912,0.12284911478572624,0.004034549229693596,0.004034153670183116,0.0011953711168075642,0.0011988500157187332,0.0002722057886899165,0.0002720670665361524
3.81,0.11612766943236963,0.0017343202087509724,0.00023514977905136902,0.00019055422700375857,0.1228118099824691,0.12281189330198927,0.00406679496626694,0.004066396931943217,0.0012037443204242493,0.0012072245679490834,0.00027344612616886366,0.0002733026178525222
3.8200000000000003,0.1160255723226733,0.0017389452540648165,0.00023567935078716573,0.0001906662954525018,0.12277525216003937,0.12277533803457885,0.004099372919377231,0.004098972295000891,0.0012120324411455385,0.0012155138607958804,0.00027475376702668086,0.00027460542089485784
3.83,0.11592355614882877,0.001743544722547341,0.00023621730161593746,0.00019078216293522132,0.12273936541293295,0.12273945389167906,0.00413229260971093,0.00413188927967667,0.001220230796473487,0.0012237132012025143,0.0002761291504462804,0.00027597592105976787
3.84,0.11582162103670157,0.0017481184832988106,0.00023676375315773157,0.00019090189969261928,0.1227041546840546,0.12270424581675599,0.004165563651671533,0.0041651575004344465,0.0012283350524597836,0.001231818245202021,0.00027757239847758797,0.00027741424716865026
3.85,0.11571976711446652,0.0017526664030782513,0.0002373188290754058,0.00019102557759254069,0.12266962495274214,0.12266971878971589,0.004199195739520434,0.00419878665214668,0.0012363412554385889,0.0012398250296996594,0.00027908330146431126,0.00027892019656761136
3.86,0.11561799451188293,0.0017571883469784666,0.00023788265461632818,0.0001911532693483764,0.12263578123436147,0.12263587782647889,0.004233198630991808,0.004232786493680862,0.001244245862128679,0.0012477300025501847,0.0002806613023622617,0.00028049321988277143
3.87,0.11551630335978302,0.0017616841789589444,0.00023845535573840948,0.00019128504795062895,0.12260262857993354,0.12260272797866634,0.004267582130218273,0.004267166830913993,0.0012520457696929554,0.001255530052549858,0.00028230548366536823,0.00028213240747021473
3.88,0.1154146937916245,0.0017661537602897681,0.00023903706097172517,0.00019142098829760812,0.12257017207799592,0.1225702743353736,0.004302356071775648,0.004301937500759578,0.0012597383475707602,0.0012632225414428433,0.00028401455780979745,0.0002838364800616944
3.89,0.11531316594185981,0.001770596951143233,0.0002396278996457113,0.00019156116549012836,0.12253841685323152,0.12253852202184135,0.004337530300841053,0.004337108351268881,0.0012673214654661535,0.0012708053319627766,0.0002857868571162214,0.0002856037784972898
3.9,0.11521171994718316,0.0017750136093468427,0.00024022800310063985,0.0001917056561779873,0.12250736806787543,0.12250747620085178,0.004373114654963928,0.004372689223600901,0.0012747935236490093,0.001278276818048596,0.0002876203286312773,0.0002874322586272626
3.91,0.1151103559459834,0.0017794035909908246,0.0002408375042293187,0.00019185453793113538,0.12247703092146267,0.1224771420725368,0.0044091189435100375,0.004408689931302945,0.0012821534800799839,0.001285635952310571,0.00028951253014852796,0.000289319486928008
3.92,0.1150090740777685,0.0017837667508899813,0.00024145653691221014,0.00019200788867124174,0.12244741065054043,0.12244752487398713,0.004445552926011231,0.004445120238756317,0.0012894008763453257,0.0012928822720361666,0.0002914606287660604,0.00029126263946821496
3.93,0.11490787448489925,0.0017881029409814175,0.00024208523758417755,0.00019216578843028742,0.12241851253053682,0.12241862988118868,0.004482426291914976,0.004481989840918743,0.0012965358646503944,0.0013000159262546163,0.00029346140525632336,0.0002932585056782955
3.94,0.1148067573105358,0.0017924120121932674,0.00024272374337996894,0.00019232831734683487,0.12239034187413367,0.12239046240735618,0.004519748635942733,0.0045193083386543265,0.0013035592296155585,0.0013070376973800535,0.00029551125762594666,0.00029530349193507277
3.95,0.11470572269975676,0.0017966938135138832,0.0002433721930970023,0.00019249555661104978,0.12236290403248518,0.12236302780423713,0.004557529435459173,0.004557085216195134,0.0013104724120935884,0.0013139490250679842,0.00029760621116281527,0.000297393631825571
3.96,0.11460477080018094,0.0018009481912102387,0.00024403072794143554,0.00019266758938130124,0.12233620439616999,0.12233633146290757,0.004595778026750708,0.004595329817316696,0.0013172775313563534,0.0013207520276345974,0.00029974193204651556,0.00029952459918192176
3.97,0.11450390176045033,0.001805174990440861,0.00024469948990812895,0.00019284449890122346,0.12231024839394777,0.12231037881270268,0.004634503578412108,0.004634051318760157,0.0013239774030466833,0.0013274495204740333,0.00030191374187893416,0.00030169172288552204
3.98,0.11440311573125328,0.0018093740542113323,0.0002453786228002741,0.00019302636981777255,0.12228504149403108,0.12228517532236793,0.004673715066378037,0.0046732587052353836,0.0013305755580326206,0.0013340450344259125,0.000304116638815799,0.0003038900077605433
3.99,0.11430241286494436,0.001813545223622981,0.00024606827198780934,0.0001932132876838466,0.12226058920397875,0.12226072649997377,0.004713421246943739,0.004712960742477179,0.001337076257534875,0.0013405428309134493,0.00030634532104301115,0.000306114157933024
4.0,0.11420179331614122,0.0018176883374643182,0.00024676858481598174,0.00019340533952316719,0.12223689707154861,0.12223703789382512,0.004753630630052186,0.004753165950511118,0.0013434845064494993,0.0013469479153620512,0.0003085942149674281,0.00030835860499323076
4.01,0.11410125724080444,0.001821803233017505,0.00024747970978111766,0.0001936026129953916,0.12221397068410411,0.12221411509180768,0.004794351450577494,0.004793882574780639,0.0013498060627341602,0.0013532660463120294,0.0003108575061787633,0.00031061753874439546
4.0200000000000005,0.11400080479674912,0.001825889745539655,0.0002482017970564243,0.0001938051968259913,0.12219181566934267,0.12219196372213048,0.004835591640190984,0.00483511855822627,0.0013560474451850268,0.0013595037432203583,0.00031312917512593685,0.00031288494282577517
4.03,0.1139004361440854,0.0018299477078684845,0.00024893499886147197,0.00019401318126810452,0.12217043769606306,0.12217058945410741,0.004877358799014075,0.004876881512632991,0.0013622159377533194,0.0013656682907843276,0.00031540303692523253,0.00031515463431119883
4.04,0.11380015144395372,0.0018339769515769433,0.0002496794682400605,0.0001942266569159301,0.12214984247318839,0.12214999799716963,0.004919660164720341,0.0049191786879880794,0.0013683195892575384,0.0013717677383908722,0.00031767278288796774,0.00031742030520831577
4.05,0.11369995086032603,0.0018379773053034398,0.00025043536086499785,0.00019444571633897567,0.12213003575181958,0.12213019510292256,0.004962502584689332,0.004962016944293879,0.0013743672118771144,0.0013778108988411475,0.00031993202828672906,0.00031967557035628147
4.0600000000000005,0.11359983455824008,0.0018419485964251692,0.000251202833265296,0.00019467045243359848,0.12211102332380719,0.12211118656368569,0.005005892483978869,0.005005402719721275,0.0013803683732973582,0.001383807340083365,0.00032217436000436805,0.00032191401455961
4.07,0.11349980270506066,0.001845890649793347,0.0002519820440269882,0.0001949009596984297,0.12209281102327907,0.12209297821408782,0.005049835836249628,0.005049342001406387,0.0013863333868116001,0.001389767375563622,0.0003243933895262785,0.00032412924610980554
4.08,0.11339985546979392,0.0018498032884473048,0.00025277315325666905,0.00019513733341725015,0.12207540472626377,0.12207557593065488,0.00509433813256166,0.005093840294140506,0.0013922732961546558,0.0013957020488568617,0.00032658280682440477,0.0003263149503176521
4.09,0.11329999302335025,0.0018536863333054043,0.0002535763226205745,0.0001953796701137378,0.12205881035128385,0.1220589856323322,0.005139404351044874,0.005138902589969518,0.0013981998566201526,0.0014016231146989355,0.00032873643682052034,0.0003284649463317635
4.1,0.11320021553866866,0.0018575396031010882,0.0002543917157282749,0.00019562806744843897,0.12204303385974669,0.12204321328101742,0.00518503892638833,0.0051845333377258385,0.0014041255115984086,0.0014075430156168522,0.0003308482975761251,0.00033057324504781604
4.11,0.1131005231903508,0.0018613629146138067,0.0002552194974860811,0.00019588262395942024,0.1220280812558947,0.12202826488141483,0.005231245719137689,0.005230736412038084,0.0014100633640943272,0.0014134748531482444,0.0003329126588873521,0.0003326341080231998
4.12,0.11300091615493102,0.0018651560826015157,0.0002560598345944243,0.00019614343941398715,0.12201395858743425,0.1220141464816642,0.005278027985582412,0.005277515083388806,0.001416027144191645,0.001419432355561412,0.0003349241024501737,0.0003346421075676176
4.13,0.11290139461087634,0.0018689189195342237,0.0002569128954057476,0.00019641061459907405,0.12200067194581266,0.1220008641736392,0.005325388348182969,0.005324871988101165,0.0014220311715611444,0.0014254298399194454,0.0003368775813576974,0.00033659218645709643
4.14,0.11280195873881027,0.0018726512355797809,0.00025777885034017345,0.00019668425173691162,0.12198822746677251,0.12198842409352295,0.00537332876622898,0.005372809099082332,0.0014280903132153355,0.0014314821700835978,0.00033876847983194125,0.0003384797176124721
4.15,0.11270260872085558,0.001876352839158102,0.0002586578709440346,0.0001969644537176407,0.12197663133005676,0.12197683242145985,0.005421850506618142,0.005421327696389255,0.0014342199351560225,0.0014376047084532217,0.00034059267094477264,0.00034030056183809165
4.16,0.11260334474112454,0.0018800235364544449,0.00025955013054357323,0.0001972513244794527,0.12196588976015121,0.12196609538234782,0.005470954116415072,0.005470428339581446,0.0014404358504656045,0.0014438132639043033,0.0003423465733156661,0.000342051124807341
4.17,0.11250416698600318,0.0018836631311174301,0.00026045580462508156,0.00019754496955215473,0.12195600902697379,0.12195621924650268,0.005520639396305427,0.0055201108408908794,0.0014467542610141493,0.0014501240340436539,0.00034402720539716825,0.00034372841145824395
4.18,0.11240507564323465,0.0018872714252538003,0.00026137506964829527,0.00019784549497714465,0.12194699544529186,0.12194721032905775,0.005570905373787127,0.005570374238381248,0.0014531916932440936,0.0014565535412849329,0.0003456322357777708,0.00034533007631409873
4.19,0.11230607090302414,0.0018908482181352326,0.0002623081044887954,0.0001981530081813787,0.12193885537613625,0.12193907499143108,0.005621750279008353,0.0056212167718534545,0.0014597649297201087,0.0014631185646685196,0.0003471600312252576,0.0003468544716724864
4.2,0.11220715295701567,0.0018943933074133668,0.000263255089112846,0.00019846761754038766,0.12193159522614394,0.12193181964061495,0.005673171518886022,0.005672635857337127,0.001466490933644593,0.001469836064647012,0.00034860969818950593,0.00034830068945623793
4.21,0.11210832199919452,0.0018979064881250451,0.000264216205735579,0.0001987894325736761,0.12192522144882645,0.1219254507304477,0.005725165652297193,0.005724628063465076,0.0014733867714760152,0.0014767231052417173,0.00034998112120021574,0.00034966859943708073
4.22,0.11200957822520863,0.0019013875533460123,0.0002651916378120234,0.00019911856367826886,0.12191974054417187,0.12191997476127625,0.005777728363192125,0.005777189085229395,0.0014804695307653049,0.0014837967711613942,0.0003512749940277615,0.0003509588807659725
4.23,0.11191092183264928,0.0019048362938924868,0.0002661815707440951,0.00019945512236319018,0.1219151590594123,0.1219153982806489,0.005830854435821209,0.005830313719066282,0.0014877562352744178,0.0014910740831055591,0.0003524928449181175,0.00035217304717960474
4.24,0.11181235302143122,0.001908252498026286,0.0002671861920298113,0.00019979922153012808,0.12191148358965265,0.12191172788397608,0.005884537732939066,0.005883995840065381,0.0014952637547374081,0.0014985719084563698,0.00035363705501367804,0.0003533134657800474
4.25,0.11171387199285476,0.0019116359522861615,0.00026820569016194895,0.00020015097445380547,0.1219087207773839,0.12190897021402591,0.005938771176694502,0.005938228381690891,0.0015030087075587062,0.0015063068655329914,0.00035471086822269626,0.00035438336666970827
4.26,0.11161547895048685,0.0019149864406315942,0.00026924025589281086,0.00020051049592240133,0.12190687731365912,0.12190713196214986,0.0059935467344445215,0.00599300332088859,0.0015110073606656726,0.0015142952237496843,0.00035571839396553173,0.00035538684625535666
4.2700000000000005,0.11151717409975248,0.0019183037448904372,0.00027029008160539547,0.0002008779014488482,0.12190595993810405,0.12190621986821881,0.006048855405662579,0.006048311664883954,0.0015192755270305724,0.0015225528002673627,0.0003566646007193697,0.00035632886053349466
4.28,0.11141895764804843,0.0019215876445457525,0.00027135536141642547,0.00020125330771136873,0.12190597543943937,0.12190624072122347,0.006104687211397675,0.006104143440605725,0.001527828463597558,0.0015310948570856908,0.00035755530071313046,0.0003572152100552728
4.29,0.11132082980474678,0.001924837916895683,0.0002724362912225331,0.00020163683224794227,0.1219069306558147,0.12190720135950528,0.006161031185683896,0.006160487686180716,0.001536680768861487,0.0015399359979788585,0.00035839712526097856,0.0003580525151427594
4.3,0.11122279078120556,0.0019280543367621306,0.00027353306879618344,0.00020202859377249638,0.12190883247522422,0.12190910867132843,0.00621787536886842,0.006217332444293788,0.0015458462798072503,0.0015490900656160989,0.0003591974905674533,0.00035884818217368775
4.3100000000000005,0.1111248407903247,0.0019312366772048506,0.0002746458932492146,0.0002024287114004153,0.12191168783547468,0.12191196959467732,0.006275206802815347,0.006274664757579984,0.0015553379676518375,0.001558570037545337,0.00035996455368447755,0.0003596103590588484
4.32,0.1110269800478676,0.0019343847080399712,0.0002757749663970799,0.0002028373061833122,0.12191550372590498,0.12191579111905071,0.006333011530379906,0.006332470667960166,0.0015651678352028853,0.0015683879238537202,0.00036070715997738034,0.000360347883141543
4.33,0.11092920877054979,0.0019374981977797745,0.00027692049080485504,0.00020325449910174598,0.12192028718586556,0.12192058028398378,0.00639127459424671,0.0063907352155681,0.001575346811780065,0.0015785546622986146,0.00036143477838024296,0.0003610702162148982
4.34,0.11083152717753819,0.0019405769121441097,0.00027808267141438137,0.00020368041248985946,0.1219260453066191,0.12192634418089554,0.006449980041828951,0.006449442443603459,0.0015858846530072412,0.0015890800183804288,0.0003621574297731911,0.0003617873732828514
4.3500000000000005,0.11073393549012778,0.0019436206143552681,0.0002792617150966237,0.0002041151698826127,0.12193278523143647,0.12193308995317764,0.006509110931240514,0.0065085754044353905,0.0015967898412156956,0.0015999724858843933,0.0003628856044244344,0.00036250983997021535
4.36,0.11063643393112343,0.001946629065741945,0.0002804578301898175,0.00020455889509563008,0.12194051415544394,0.12194082479604873,0.0065686493402559165,0.006568116168310212,0.0016080694893574332,0.001611239190648206,0.00036363017037643885,0.00036324848105451224
4.37,0.1105390227253551,0.001949602025252517,0.00028167122677302814,0.00020501171306364085,0.12194923932643675,0.12194955595741774,0.006628576378997053,0.0066280458362726336,0.0016197292500095273,0.001622885799825724,0.00036440227442113837,0.0003640144413132873
4.38,0.11044170210006143,0.0019525392490891136,0.00028290211737669324,0.00020547374996837675,0.12195896804583128,0.12195929073876499,0.006688872206250807,0.006688344556405212,0.0016317732297217447,0.0016349164360605073,0.0003652132359697191,0.0003648190394756057
4.39,0.11034447228389155,0.00195544049156382,0.0002841507157711476,0.000205945132407237,0.1219697076680113,0.12197003649452398,0.006749516047186432,0.006748991541556393,0.0016442039083628401,0.0016473335967681635,0.00036607443288616537,0.0003656736535937455
4.4,0.1102473335078642,0.001958305504338398,0.000285417237972041,0.00020642598805764578,0.12198146560174195,0.1219818006335025,0.00681048621683189,0.006809965092852366,0.0016570220674978486,0.0016601380826237744,0.00036699718373967016,0.0003665896035194294
4.41,0.11015028600454713,0.001961134037038903,0.0002867019015404537,0.00020691644520098862,0.12199424930981806,0.12199459061849183,0.006871760144754546,0.006871242624555407,0.0016702267252384217,0.001673328931772744,0.0003679926224116059,0.00036757802619291624
4.42,0.11005333000879958,0.0019639258366517254,0.0002880049261619888,0.00020741663323775583,0.12200806631019745,0.12200841396745687,0.0069333144051633155,0.006932800693967067,0.0016838150812823471,0.0016869033653961196,0.0003690715703079661,0.0003686497477985995
4.43,0.10995646575733886,0.0019666806478859655,0.00028932653338031855,0.0002079266823891146,0.12202292417607552,0.12202327825352555,0.006995124749028747,0.006994615033889318,0.0016977824713144685,0.0017008567413938636,0.0003702444044719755,0.0003698151522293358
4.44,0.1098596934885876,0.0019693982133439647,0.00029066694635204726,0.00020844672326703062,0.12203883053612685,0.12203919110535466,0.007057166140135962,0.007056660588681041,0.0017121223318419254,0.001715182519408387,0.0003715209263077668,0.0003710840491635281
4.45,0.10976301344311068,0.001972078273063005,0.0002920263903796183,0.00020897688764875966,0.12205579307546088,0.12205616020796484,0.007119412795361768,0.007118911554588436,0.0017268261774638916,0.001729872237532959,0.0003729102320306765,0.000372465544195677
4.46,0.10966642586365438,0.0019747205644442545,0.0002934050929042087,0.00020951730833473903,0.12207381953610508,0.12207419330328051,0.007181838228017767,0.007181341423279974,0.0017418835899150054,0.0017449155012947415,0.0003744205858033922,0.0003739679117593653
4.47,0.10956993099446066,0.0019773248230592344,0.00029480328278452816,0.00021006811843093942,0.122092917716774,0.12209329818988834,0.007244415294067608,0.007243923028084964,0.0017572822192377657,0.0017602999847490253,0.00037605929578887753,0.0003755984711837357
4.48,0.10947352908187824,0.0019798907818469047,0.000296221191032231,0.00021062945200966965,0.12211309547392801,0.1221134827241066,0.007307116243310929,0.007306628595493692,0.0017730078000219862,0.0017760114461857768,0.00037783259739399,0.00037736346983052727
4.49,0.10937722037444786,0.0019824181711918243,0.0002976590508865229,0.00021120144426944876,0.12213436072244832,0.12213475482064595,0.007369912773821596,0.0073694297993078806,0.0017890441809704782,0.001792033757467948,0.0003797455429044305,0.000379267973137587
4.5,0.10928100512203542,0.0019849067196773262,0.0002991170968336121,0.00021178423050471906,0.12215672143507916,0.12215712245205879,0.0074327760886525596,0.007432297817846489,0.001805373367957941,0.0018083489471081293,0.00038180189906000805,0.0003813157620129459
4.51,0.10918488357709677,0.001987356152856279,0.0003005955660277948,0.00021237794750206263,0.12218018564438182,0.12218059365067546,0.007495676958686914,0.0074952033966404485,0.0018219755842672214,0.0018249372599292712,0.0003840040578992898,0.0003835092436297316
4.5200000000000005,0.10908885599331342,0.0019897661946437495,0.0003020946968987914,0.00021298273212977392,0.12220476144167947,0.12220517650757756,0.007558585786163974,0.007558116912164792,0.001838829342805326,0.0018417772291527967,0.0003863529570935498,0.0003858493717956435
4.53,0.10899292262708116,0.0019921365657538104,0.00030361473062257005,0.00021359872289750115,0.12223045697916746,0.12223087917467979,0.0076214726746819395,0.007621008441777377,0.0018559115364595868,0.0018588457666197655,0.0003888480175326947,0.0003883355846241443
4.54,0.10889708373587581,0.001994466985408394,0.000305155909501309,0.0002142260581869948,0.12225728046871964,0.12225770986356466,0.007684307499346232,0.007683847834194069,0.0018731975400534395,0.0018761182644446706,0.0003914870940384674,0.0003909657546792289
4.55,0.10880133957995497,0.0019967571695609365,0.00030671847868646296,0.00021486487817767852,0.1222852401841159,0.12228567684768521,0.007747059983650217,0.007746604786259326,0.0018906613303606434,0.0018935687151540037,0.0003942664461469292,0.00039373615982896126
4.5600000000000005,0.10870569042064204,0.0019990068326514177,0.0003083026845196457,0.00021551532285357666,0.1223143444598378,0.12231478846116417,0.007809699775833678,0.007809248919596001,0.0019082756169339632,0.0019111698421099277,0.00039718072458683196,0.00039664146940054934
4.57,0.10861013652163365,0.002001215686309621,0.0003099087757263419,0.00021617753368730064,0.12234460169289818,0.12234505310064137,0.007872196531437226,0.007871749863312516,0.0019260119893580452,0.0019288932473209286,0.0004002229800228463,0.00039967475287383536
4.58,0.10851467814826421,0.0020033834400194905,0.00031153700287234187,0.00021685165254226035,0.12237602034259965,0.12237647922499306,0.007934519996382505,0.007934077337068857,0.0019438410759242686,0.0019467095696477088,0.00040338469040435143,0.0004028275068250764
4.59,0.10841931556793227,0.0020055098007922822,0.00031318761854493005,0.00021753782235123253,0.12240860893150085,0.1224090753563587,0.0079966400937721,0.007996201238341882,0.001961732715550113,0.001964588656964139,0.0004066558107176377,0.00040608970452638005
4.6000000000000005,0.10832404905008985,0.0020075944730990614,0.0003148608776797346,0.00021823618709149173,0.12244237604596364,0.1224428500806134,0.008058527012725136,0.008058091731161454,0.001979656141148922,0.001982499749360045,0.00041002484334740075,0.00040944986602653444
4.61,0.10822887886550348,0.002009637159591904,0.00031655703646293887,0.00021894689099610787,0.12247733033587593,0.12247781204716546,0.008120151298378175,0.008119719336498576,0.0019975801734446463,0.002000411672529623,0.00041347892950938103,0.00041289514944509165
4.62,0.10813380528701089,0.002011637560496382,0.00031827635346814986,0.00021967007937462313,0.12251348051601951,0.1225139699702602,0.00818148394544238,0.008181055025978878,0.0020154734260700025,0.002018293042908681,0.0004170039631112843,0.00041641146461302014
4.63,0.10803882858976266,0.0020135953730893164,0.00032001908956047487,0.0002204058988937163,0.122550835366809,0.12255133262975448,0.008242496492961493,0.008242070316651251,0.002033304518796797,0.002036112480425345,0.0004205847250133843,0.0004199836068288221
4.64,0.10794394905012794,0.002015510293091438,0.00032178550702255393,0.00022115449645454532,0.12258940373376603,0.12258990887059085,0.008303161119098235,0.008302737366001622,0.002051042296901784,0.002053838827805521,0.0004242050354115179,0.0004235954093694261
4.65,0.10784916694671409,0.0020173820134488096,0.00032357587053510883,0.000221916020212376,0.12262919452906473,0.1226297076042755,0.008363450739246048,0.00836302907022457,0.0020686560577338753,0.002071441376905625,0.00042784792690753193,0.00042722991601706894
4.66,0.10775448255955666,0.0020192102252991617,0.00032539044638113523,0.00022269061886248664,0.12267021673126877,0.1226707378087859,0.008423339103472927,0.008422919161567677,0.0020861157791998153,0.0020888900975464253,0.0004314958324123097,0.00043086956910798335
4.67,0.10765989617103955,0.002020994616867,0.0003272295032132888,0.00022347844259584804,0.12271247938681995,0.12271300852984979,0.008482800896203457,0.00848238230819831,0.0021033923516569075,0.0021061558693595828,0.00043513078990287113,0.0004344964135860607
4.68,0.10756540806508141,0.0020227348743446782,0.00032909331156361077,0.000224279642161207,0.1227559916098464,0.12275652888087762,0.008541811834547275,0.0085413942125534,0.002120457806821463,0.002123210711520329,0.00043873465784827204,0.00043809231289060335
4.69,0.10747101852711793,0.0020244306820771385,0.00033098214347404564,0.0002250943691315399,0.12280076258257466,0.12280130804333567,0.008600348767437538,0.008599931710477904,0.0021372855436538885,0.0021400280097196855,0.00044228934127588104,0.0004416391744754833
4.7,0.10737672784496155,0.002026081721471229,0.00033289627355514995,0.00022592277639432723,0.12284680155685379,0.12284735526829849,0.008658389775543895,0.00865797287110226,0.002153850549088787,0.002156582738091828,0.0004457770262256133,0.00044511918436640485
4.71,0.10728253630770013,0.002027687672196521,0.00033483597790606723,0.00022676501747298516,0.1228941178535834,0.12289467987584501,0.008715914268105251,0.008715497093817248,0.0021701296091158895,0.002172851670881215,0.00044918041591657243,0.00044851504334531
4.72,0.10718844420640394,0.0020292482114889765,0.0003368015346723041,0.0002276212470029293,0.12294272086403524,0.1229432912563837,0.008772903080775052,0.00877248520603402,0.002186101514556782,0.002188813587860494,0.0004524829696528343,0.00045181020553641815
4.73,0.1070944518341328,0.0020307630141616073,0.00033879322418428615,0.0002284916208417087,0.12299262005031508,0.12299319887116056,0.008829338570887302,0.0088289195585034,0.0022017472572599672,0.002204449469694225,0.00045566913791006414,0.00045498911395114305
4.74,0.10700055948505138,0.0020322317534073875,0.00034081132798746694,0.0002293762952341183,0.12304382494525967,0.12304441225203533,0.008885204710249894,0.008884784118073696,0.002217050215609362,0.002219742682477488,0.00045872459054407955,0.00045803742837691175
4.75,0.10690676745586103,0.0020336540994847496,0.00034285613031315165,0.00023027542814446633,0.12309634515419532,0.12309694100341417,0.008940487177390821,0.008940064559961769,0.002231996328262653,0.002234679151627006,0.00046163643703778234,0.0004609422459687096
4.76,0.10681307604438217,0.002035029721042747,0.0003449279166005681,0.00023118917794562321,0.12315019035429842,0.12315079480146096,0.008995173444407811,0.008994748354602677,0.002246574249280542,0.0022492475167652515,0.00046439343035942215,0.00046369230508247483
4.7700000000000005,0.10671948555048161,0.0020363582842293226,0.00034702697451294284,0.00023211770435338508,0.12320537029602718,0.12320598339558231,0.00904925286266689,0.009048824853344684,0.002260775487190614,0.0022634392713065665,0.00046698615535234467,0.00046627817392774773
4.78,0.1066259962754117,0.002037639453394746,0.0003491535931203771,0.0002330611676910621,0.12326189480300087,0.12326251660834231,0.009102716743274897,0.009102285368797425,0.0022745945220030706,0.002277248879472893,0.00046940719535726316,0.00046869241740665757
4.79,0.10653260852260615,0.002038872890263832,0.0003513080637844723,0.0002340197298664748,0.1233197737734315,0.1233204043368481,0.009155558434699174,0.009155123252497788,0.0022880289020505984,0.0022906738735244403,0.0004716512752622748,0.00047092974042683977
4.8,0.106439322596799,0.002040058254781485,0.0003534906792985737,0.00023499355323153281,0.12337901717983613,0.12337965655244076,0.009207773394024343,0.009207333966056552,0.002301079315763843,0.002303714925471212,0.0004737153760459023,0.00047298710276422185
4.8100000000000005,0.1063461388047493,0.0020411952044554482,0.0003557017344775204,0.00023598280158765306,0.12343963507030153,0.12344028330202406,0.00925935925474164,0.009258915148979696,0.002313749640300955,0.002316375895894396,0.0004755988204330208,0.0004748638052163301
4.82,0.10625305745409008,0.002042283395528699,0.0003579415250563045,0.00023698763877888496,0.12350163756791588,0.12350229470745688,0.009310315887066878,0.009309866678723466,0.0023260469625903113,0.002328663854992641,0.00047730332462947445,0.00047656154145059304
4.83,0.10616007885521483,0.002043322481021903,0.000360210349612089,0.00023800823073116817,0.12356503487325554,0.12356570096802955,0.009360645455238625,0.009360190728042284,0.002337981576648218,0.0023405890798535722,0.00047883301935414124,0.00047808441885877073
4.84,0.10606720331909614,0.0020443121129858355,0.00036250850725139117,0.00023904474323543923,0.12362983726278287,0.12363051235891476,0.00941035246419375,0.00940989181157903,0.002349566949323645,0.002352165020280239,0.0004801944306720429,0.00047943894019653044
4.8500000000000005,0.10597443115937466,0.002045251940312909,0.00036483629974171095,0.00024009734394425664,0.12369605509151427,0.12369673923374336,0.009459443803841339,0.009458976829812116,0.0023608196619981925,0.0023634082402850254,0.000481396429801606,0.000480633953003462
4.86,0.1058817626903199,0.002046141611007357,0.0003671940295255638,0.00024116620035030678,0.12376369879151028,0.12376439202319389,0.009507928781381736,0.009507455101562812,0.002371759319732547,0.002374338327530978,0.00048245014063041936,0.00048168055798925025
4.87,0.1057891982284751,0.0020469807703094034,0.0003695820011060391,0.00024225148144552122,0.12383277887414224,0.12383348123718818,0.009555819150193656,0.009555338392466695,0.0023824084357428887,0.002384977777388997,0.0004833688138816683,0.0004825919837756487
4.88,0.10569673809159141,0.002047769061828575,0.00037200052029007225,0.00024335335661618274,0.12390330592960908,0.12390401746444013,0.009603129127263799,0.009602640932381945,0.002392792284474865,0.002395351846214311,0.0004841676621545332,0.0004833834226545264
4.89,0.10560438259894411,0.002048506127383831,0.00037444989418844443,0.0002444719958134556,0.1239752906277296,0.12397601137324443,0.009649875403656694,0.00964937942578814,0.0024029387281743197,0.002405488378038001,0.00048486366248212676,0.00048407183288645683
4.9,0.10551213207183352,0.0020491916062717053,0.0003769304318517186,0.0002456075701857685,0.12404874371913266,0.12404947371264541,0.009696077146358562,0.009695573053356554,0.002412878016794906,0.002415417604080261,0.00048547532754028566,0.0004846757099521426
4.91,0.10541998683250853,0.0020498251365381748,0.00037944244312981823,0.00024676025089220843,0.12412367603459984,0.12412441531181173,0.00974175598917526,0.009741243462656257,0.0024226425595124113,0.002425171914691049,0.00048602244721251964,0.00048521482780117253
4.92,0.10532794720538163,0.002050406353713896,0.00038198623979468493,0.00024793021012925465,0.12420009848693425,0.12420084708185541,0.009786936016219272,0.00978641475166242,0.002432266674382788,0.0024347856087238995,0.0004865258065471778,0.0004857099571253798
4.93,0.1052360135158743,0.002050934891936862,0.0003845621345561767,0.00024911762019996786,0.12427802207030325,0.12427878001525627,0.00983164373339207,0.00983111343997578,0.002441786311667471,0.00244429461723783,0.00048700687960590017,0.00048618255915400255
4.94,0.10514418609111686,0.002051410383295149,0.0003871704414564192,0.00025032265389768327,0.12435745786147478,0.12435822518699524,0.00987590803147853,0.00987536843166481,0.002451238758371943,0.002453736207762347,0.0004874875072253815,0.0004866544639838821
4.95,0.10505246525939782,0.002051832458406011,0.0003898114755855886,0.00025154548411876476,0.12443841701979608,0.12443919375462542,0.009919760137528044,0.0099192109667392,0.0024606623215497336,0.0024631486680384285,0.0004879895606748619,0.0004871475343577458
4.96,0.10496085135107336,0.002052200745506383,0.00039248555362547677,0.00025278628454117325,0.12452091078861116,0.12452169695962567,0.00996323355734674,0.00996267456323352,0.0024700959968093628,0.0024725709743371738,0.0004885345992100554,0.00048768332352722155
4.97,0.10486934469740206,0.0020525148715506703,0.00039519299302170907,0.0002540452284023331,0.12460495049464271,0.12460574612679665,0.010006364005111124,0.010005794946909674,0.0024795791205640683,0.0024820424441394096,0.0004891435233389529,0.0004882827286003533
4.98,0.10477794563135134,0.0020527744615463916,0.0003979341125024405,0.0002553224894548123,0.12469054754924969,0.12469135266554687,0.010049189324245589,0.010048609971782696,0.0024891510125968352,0.002491602378803748,0.0004898362337719675,0.0004889656496871453
4.99,0.10468665448721381,0.0020529791388419483,0.0004007092318119021,0.00025661824122380494,0.12477771344855526,0.12477852806998158,0.010091749396110572,0.010091159528876403,0.0024988506099781205,0.002501289697548259,0.000490631298596611,0.0004897506574828014
5.0,0.10459547160082394,0.002053128525002279,0.0004035186717601391,0.0002579326573410867,0.12486645977410404,0.12486728391959545,0.010134086038515733,0.010133485444519863,0.002508716096240704,0.0025111425669912535,0.0004915456366809678,0.0004906546761631603
5.01,0.10450439730937688,0.002053222239855046,0.00040636275415550926,0.000259265911243034,0.12495679819323158,0.1249576318795711,0.010176242893166432,0.010175631367708604,0.002518784529151219,0.002521198029167948,0.000492594221448428,0.000491692687699441
5.0200000000000005,0.10441343195128283,0.002053259901863669,0.00040924180162704715,0.0002606181759681192,0.1250487404592171,0.12504958370104902,0.010218265302079033,0.01021764264638847,0.002529091470645284,0.0025314916315686276,0.0004937898115109363,0.000492877462246355
5.03,0.10432257586639082,0.002053241127722316,0.00041215613767420223,0.0002619896243203357,0.12514229841207936,0.1251431512218133,0.010260200174130318,0.010259566194047665,0.002539670623164625,0.0025420570639127504,0.0004951427133903508,0.000494219320849254
5.04,0.10423182939605624,0.0020531655323985376,0.0004151060869546086,0.0002633804287732744,0.12523748397897094,0.1252383463667286,0.010302095840909686,0.010301450345320262,0.002550553475469286,0.0025529258041636638,0.0004966605804668234,0.0004957259342290854
5.05,0.10414119288247292,0.002053032729776305,0.0004180919743070888,0.0002647907608661626,0.12533430917392607,0.12533518114749498,0.01034400190187057,0.01034334470115894,0.0025617689613888217,0.0025641267773970355,0.0004983482517033622,0.0004974021615531399
5.0600000000000005,0.1040506666699379,0.0020528423313983524,0.00042111412635748025,0.00026622079233362683,0.12543278609949482,0.12543366766429287,0.010385969061594835,0.010385299966074513,0.0025733431375662974,0.002575686033928548,0.0005002076364597485,0.000499249935010937
5.07,0.10396025110324203,0.0020525939480968702,0.00042417286948648325,0.0002676706934607864,0.12553292694551743,0.12553381810448272,0.010428048954942426,0.010427367773086615,0.0025852988793353404,0.0025876264454467446,0.0005022376429586473,0.0005012681881915171
5.08,0.10386994652875714,0.0020522871889596672,0.000427268531279168,0.0002691406340886715,0.12563474399049568,0.12563564474406874,0.01047029396596244,0.010469600502766241,0.0025976556037399234,0.002599967428182026,0.0005044341587030488,0.0005034528360994273
5.09,0.10377975329450351,0.00205192166117385,0.0004304014402869427,0.00027063078360001214,0.12573824960198365,0.12573915994803642,0.010512757037538734,0.010512051092668173,0.0026104290198567526,0.0026127246932929893,0.000506790079313646,0.0005057968038073568
5.1000000000000005,0.1036896717492013,0.0020514969710951902,0.0004335719252246406,0.0002721413100346126,0.12584345623596604,0.1258443761697272,0.010555491471713196,0.010554772837966908,0.002623630908729524,0.0026259100271381897,0.0005092953866956407,0.0005082901044239918
5.11,0.10359970224283543,0.002051012723558898,0.00043678031562421893,0.0002736723804623864,0.12595037643756868,0.12595130595162374,0.010598550724463252,0.010597819186266122,0.002637268939491122,0.002639531107408999,0.0005119372782438347,0.000510919967606327
5.12,0.10350984512700734,0.0020504685216558016,0.00044002694192357694,0.0002752241613173112,0.12605902284178683,0.12605996192595725,0.010641988192389817,0.010641243524993627,0.0026513465218336307,0.0026535913557061974,0.0005147003431709152,0.0005136710158097912
5.13,0.10342010075398989,0.002049863967712895,0.0004433121347169333,0.0002767968175483304,0.12616940817260414,0.1261703568138799,0.0106858569913868,0.010685098960721007,0.0026658626967410726,0.0026680898281767895,0.0005175667832588715,0.0005165254843646494
5.14,0.10333046947796731,0.0020491986618971225,0.0004466362259130108,0.00027839051361411293,0.12628154524444213,0.1262825034269639,0.010730209730763107,0.010729438094230659,0.0026808120704799876,0.002683021149689324,0.0005205166770458902,0.0005194634853147306
5.15,0.10324095165334413,0.0020484722040343684,0.0004499995471789475,0.00028000541196604445,0.1263954469606503,0.12639641466561002,0.010775098279022899,0.01077431278711316,0.0026961847887356782,0.002698375487675264,0.0005235282787907636,0.0005224633057174799
5.16,0.10315154763627987,0.002047684192142185,0.000453402431283223,0.0002816416743662842,0.1265111263150267,0.12651210352062847,0.010820573529215949,0.010819773927398302,0.0027119665578609897,0.0027141385734203993,0.0005265783527015344,0.0005255017415670693
5.17,0.10306225778407807,0.002046834222877436,0.00045684521164801595,0.00028329946153604624,0.12662859639137736,0.1266295830727593,0.010866685161300182,0.010865871191274579,0.0027281387089566067,0.002730291765985271,0.0005296425320615583,0.0005285544561708377
5.18,0.10297308245465331,0.0020459218922397326,0.000460328221784323,0.0002849789322674212,0.12674787036291946,0.12674886649208617,0.01091348140473869,0.010912652805302514,0.0027446783069962066,0.0027468121609821594,0.0005326956981477338,0.0005315963586731698
5.19,0.10288402200743363,0.0020449467945624633,0.0004638517962938238,0.0002866802446277461,0.1268689614932086,0.126869967038985,0.010961008804624583,0.010960165311605152,0.0027615583061688653,0.0027636727458499877,0.0005357123745746151,0.0005346019978915706
5.2,0.1027950768029946,0.0020439085229533305,0.00046741627036794853,0.00028840355542669727,0.1269918831356378,0.12699289806355551,0.011009311988555481,0.011008453334657275,0.0027787477479535028,0.002780842597328359,0.0005386671266691678,0.0005375459611478561
5.21,0.10270624720279997,0.0020428066695643565,0.0004710219796955073,0.0002901490199747059,0.12711664873315343,0.12711767300545773,0.011058433436861748,0.011057559351161927,0.0027962120018543146,0.002798287122320886,0.0005415349601385344,0.0005404032724989349
5.22,0.10261753356873626,0.0020416408259542607,0.0004746692599759683,0.00029191679172413387,0.12724327181756934,0.12724430539308074,0.01110841325608547,0.011107523463795843,0.0028139130472268903,0.0028159683387691814,0.000544291711616296,0.0005431497830947762
5.23,0.10252893626505255,0.0020404105813938145,0.00047835844894805746,0.00029370702420195016,0.12737176601126166,0.1273728088453474,0.011159288959479596,0.011158383181900433,0.0028318097954240784,0.002833845197837803,0.0005469144265717318,0.0005457625484517337
5.24,0.1024404556557954,0.002039115525121815,0.0004820898837820664,0.0002955198683416427,0.12750214502440826,0.12750319706890423,0.011211095249091585,0.011210173203799911,0.0028498584439269337,0.002851873937284921,0.0005493817108259691,0.0005482201799509312
5.25,0.10235209210626195,0.002037755245169137,0.0004858639026465994,0.0002973554742560225,0.12763442265604752,0.1276354838591871,0.011263863808714802,0.011262925209937436,0.0028680128661875415,0.0028700084712092178,0.0005516740577782286,0.0005505031717731868
5.26,0.10226384598341198,0.0020363293277867456,0.0004896808450602919,0.00029921399132604165,0.12776861279415286,0.12776968310048886,0.011317623104357466,0.011316667663614055,0.002886225029847367,0.002888200807333874,0.0005537741407231067,0.0005525941931239231
5.2700000000000005,0.10217571765431899,0.002034837359090602,0.0004935410506234916,0.0003010955670070814,0.1279047294135971,0.12790580876395197,0.011372398192353472,0.011371425619341125,0.0029044454368509776,0.002906401487138055,0.0005556670639137451,0.0005544783393531816
5.28,0.10208770748706542,0.0020332789241059857,0.0004974448596932746,0.0003030003475679166,0.12804278657653967,0.12804387490792735,0.011428210541129857,0.011427220544586447,0.002922623586595563,0.0029245600481360157,0.0005573405726870817,0.0005561433422158757
5.29,0.10199981585097362,0.0020316536065614343,0.0005013926138310865,0.00030492847858099026,0.12818279843213887,0.12818389567767952,0.011485077864477944,0.011484070153279902,0.0029407084531811734,0.002942625501095364,0.0005587852163415619,0.0005575797327210807
5.3,0.10191204311622215,0.0020299609893008608,0.0005053846555078678,0.0003068801043788483,0.12832477921542917,0.1283258853042959,0.011543013967798998,0.011541988252208313,0.0029586489724735543,0.002960546816243692,0.0005599944607723728,0.000558780954118987
5.3100000000000005,0.10182438965379603,0.002028200654315526,0.0005094213279264181,0.00030885536804703406,0.12846874324655388,0.128469858103891,0.011602028609377868,0.01160098460222514,0.002976394533909854,0.002978273415163102,0.0005609647510631532,0.0005597434250113054
5.32,0.10173685583506753,0.0020263721831419446,0.0005135029749254727,0.0003108544115200118,0.12861470492964955,0.12861582847650865,0.011662127377469744,0.01166106479544382,0.0029938954717110278,0.002995755661249433,0.0005616955223146647,0.0005604665504499451
5.33,0.10164944203291881,0.0020244751557569884,0.0005176299419566988,0.0003128773760003867,0.12876267875293834,0.1287638109062037,0.0117233115854809,0.011722230150461144,0.003011103551258998,0.0030129453459188937,0.000562189161730231,0.0005609526844132517
5.34,0.10156214862091062,0.0020225091514518567,0.0005218025753812583,0.0003149244019873265,0.1289126792869908,0.12891381995932605,0.011785578183602041,0.011784477624004808,0.00302797244187758,0.0030297961611722712,0.0005624509197055261,0.0005612070418017368
5.3500000000000005,0.10147497597311528,0.0020204737488818125,0.0005260212224307281,0.00031699562858023,0.12906472118358892,0.1290658702833234,0.011848919689917636,0.011847799741975251,0.0030444581735054044,0.0030462641558592907,0.0005624887750101948,0.0005612375640140499
5.36,0.10138792446432277,0.002018368526005787,0.00053028623141671,0.0003190911941324259,0.12921881917459999,0.12921997660568962,0.011913324141623605,0.01191218455068821,0.003060519570897924,0.003062308169834438,0.0005623132576140222,0.000561054742519218
5.37,0.10130099447047414,0.002016193059489524,0.0005345979522779487,0.0003212112364856523,0.12937498807134773,0.12937615373331113,0.011978775067348124,0.011977615589067625,0.00307611866129065,0.003077890241236503,0.0005619372326428618,0.0005606714034804838
5.38,0.10121418636787993,0.002013946925668364,0.0005389567357241276,0.00032335589243359664,0.129533242762367,0.12953441655020725,0.01204525147915092,0.012044071880719542,0.0030912210480522617,0.0030929759801701096,0.0005613756492408584,0.0005601024573316238
5.39,0.10112750053382769,0.002011629699769202,0.00054336293420576,0.00032552529839335875,0.12969359821263993,0.12969478001675583,0.012112727888098362,0.01211152794932957,0.0031057962495175673,0.0031075349075742054,0.0005606452619844049,0.0005593646210400038
5.4,0.10104093734607744,0.0020092409564753666,0.0005478169011503553,0.00032771958978372595,0.1298560694615034,0.12985725916763968,0.012181174340838652,0.012179953855195436,0.003119817995948182,0.0031215407516640425,0.0005597643284787068,0.0005584761161507856
5.41,0.10095449718343374,0.0020067802693404246,0.0005523189918115179,0.0003299389019879584,0.1300206716215655,0.13002186911076308,0.012250556479813213,0.012249315255409954,0.0031332644830186496,0.0031349717018507306,0.0005587522911341125,0.0005574563514585407
5.42,0.1008681804246514,0.002004247211917942,0.0005568695621143149,0.0003321833690108633,0.1301874198758597,0.13018862502434914,0.012320835624809234,0.012319573485200408,0.0031461185767689415,0.0031478106135729433,0.0005576294463196518,0.0005563255928393573
5.43,0.10078198744978906,0.0020016413563226365,0.0005614689701545217,0.00033445312502422553,0.13035632947725517,0.13035754215642115,0.012391968879715165,0.012390685664669832,0.003158367970751641,0.0031600451654014705,0.0005564166120102243,0.0005551046311147445
5.44,0.1006959186394063,0.0019989622740475,0.0005661175754454462,0.0003367483036562646,0.13052741574569637,0.13052863582198526,0.012463909259913919,0.01246260482609074,0.0031700052895260455,0.0031716679627855626,0.0005551347938386186,0.0005538144491232799
5.45,0.10060997437452812,0.0019962095360526178,0.0005708157388255586,0.0003390690379312389,0.13070069406592566,0.13070192140081716,0.012536605843244786,0.012535280064771115,0.003181028139600528,0.003182676589137401,0.0005538048598374701,0.0005524758966473087
5.46,0.10052415503641043,0.001993382712914382,0.0005755638224194115,0.0003414154602019437,0.13087617988509948,0.13087741433502487,0.012610003942963743,0.012608656711798005,0.003191439106540628,0.003193073603043217,0.0005524472271787317,0.0005511093774970277
5.47,0.10043846100770537,0.001990481373564279,0.0005803621906856904,0.00034378770318355123,0.13105388871143475,0.13105513012770942,0.012684045303753777,0.012682676530143766,0.003201245699514743,0.0032028664832708387,0.0005510815675151548,0.0005497345554132949
5.48,0.10035289267083058,0.001987505087182484,0.0005852112090707351,0.000346185898632001,0.13123383611003447,0.1312350843388117,0.012758668316436683,0.01275727792915049,0.0032104602400835347,0.0032120675176621205,0.0005497265316591893,0.0005483700786079737
5.49,0.10026745040904217,0.0019844534218016463,0.0005901112448043477,0.0003486101782002038,0.13141603770128185,0.13141729258351376,0.01283380825552527,0.012832396201975627,0.003219099701585293,0.0032206936429624022,0.0005483995020263421,0.0005470333323849275
5.5,0.10018213460631387,0.001981325944601764,0.0005950626670561121,0.00035106067350199055,0.1316005091578667,0.13160177052920474,0.01290939753525322,0.012907963781646714,0.003227185497760132,0.0032287662337218137,0.0005471163722852168,0.0005457402190671701
5.51,0.10009694564639915,0.0019781222227912565,0.0006000658458482633,0.00035353751517064325,0.13178726620078507,0.13178853389155876,0.012985365983070096,0.01298391051433967,0.0032347432225705575,0.0032363108427766463,0.0005458913575502322,0.0005445049676460201
5.5200000000000005,0.10001188391426297,0.0019748418220402186,0.0006051211536224343,0.00035604083430484934,0.13197632459762687,0.13197759843281176,0.013061641132978252,0.01306016395279741,0.00324180234878213,0.0032433568999614693,0.0005447368387585527,0.000543339978090529
5.53,0.09992694979487382,0.0019714843078517674,0.0006102289640494973,0.00035857076139222954,0.13216770015809232,0.13216897995719634,0.013138148532082283,0.013136649662609301,0.0032483958830269444,0.0032499373677907784,0.0005436632382007645,0.0005422556967893399
5.54,0.09984214367386102,0.001968049244808867,0.0006153896524558888,0.0003611274267711906,0.13236140873094726,0.13236269430805336,0.013214812063484516,0.013213291545223882,0.003254559986125116,0.003256088362409315,0.0005426789309197488,0.0005412605271466475
5.55,0.09975746593694268,0.0019645361970432873,0.0006206035956211053,0.000363710960360919,0.13255746619999798,0.13255875736366107,0.013291554280954188,0.013290012172500809,0.003260333560966444,0.0032618487417224173,0.0005417901881834553,0.0005403607728275972
5.5600000000000005,0.09967291697054037,0.001960944727738223,0.0006258711720512622,0.000366321492009547,0.13275588848062725,0.13275718503387424,0.013368296756169684,0.013366733133931774,0.0032657578140984356,0.0032672596678224863,0.0005410011551241212,0.0005395606147509113
5.57,0.0995884971612746,0.0019572743994693553,0.0006311927616202695,0.00036895915127388434,0.13295669151539613,0.13295799325565483,0.013444960434345177,0.013443375392121482,0.003270875795347905,0.003272364146880591,0.0005403138589024081,0.0005388621185247189
5.58,0.09950420689612116,0.0019535247741622186,0.0006365687456053593,0.00037162406727020425,0.13315989126981265,0.13316119798890114,0.0135214659980889,0.013519859646738297,0.003275731921757341,0.0032772065537862716,0.0005397282467960451,0.0005382652721124259
5.59,0.099420046562404,0.0019496954129714084,0.0006419995067794559,0.0003743163690259621,0.1333655037279442,0.13336681521205662,0.013597734237134063,0.013596106704184763,0.0032803714912930104,0.003281832146356578,0.000539242252703076,0.0005377680512097527
5.6000000000000005,0.09933601654739732,0.0019457858766962488,0.0006474854288072152,0.00037703618482609613,0.13357354488739048,0.13357486091705795,0.013673686421160625,0.013672037850330554,0.0032848401917782155,0.003286286574812891,0.0005388518878106652,0.0005373665096506386
5.61,0.09925211723924221,0.0019417957248286655,0.0006530268972539943,0.00037978364308699497,0.13378403075524048,0.13378535110532397,0.013749244675818062,0.013747575226613407,0.003289183612437796,0.003290615393925833,0.0005385513560938193,0.0005370548937442265
5.62,0.09916834902593408,0.001937724516537287,0.0006586242983743773,0.0003825588716601658,0.13399697734207905,0.1339983017817339,0.01382433235638203,0.013822642203596303,0.0032934467609173623,0.0032948635803684567,0.0005383331876274156,0.0005368257752351724
5.63,0.09908471229588756,0.0019335718100634836,0.0006642780196806086,0.0003853619980631606,0.13421240065722273,0.1342137289499199,0.01389887442050508,0.013897163753735953,0.003297673594609307,0.003299075064713719,0.0005381883913315733,0.0005366702030329407
5.64,0.0990012074375457,0.001929337163122824,0.0006699884495695585,0.000388193149138516,0.13443031670281158,0.1344316486063093,0.013972797795275937,0.013971066818410094,0.003301906569117108,0.003303292280183001,0.0005381066212279961,0.0005365778688499745
5.65,0.09891783483969974,0.0019250201324894078,0.0006757559773724608,0.0003910524514871838,0.1346507414683522,0.13465207673471724,0.014046031738189413,0.014044280668919384,0.0033061862110415063,0.003307555735869272,0.0005380763551983136,0.0005365372856331874
5.66,0.09883459489106627,0.0019206202744292966,0.0006815809930067473,0.00039394003095338803,0.13487369092436907,0.13487502929995898,0.014118508188577295,0.014116737257840128,0.0033105507180621885,0.003311903617259304,0.0005380850829617145,0.0005365359743940701
5.67,0.09875148798079536,0.0019161371442031339,0.0006874638872957917,0.00039685601306871376,0.13509918101661,0.13510052224210867,0.014190162108612014,0.01418837156004571,0.003315035592393656,0.0033163714198494176,0.0005381195005789152,0.0005365606588831895
5.68,0.09866851449820402,0.001911570296204701,0.0006934050516740342,0.00039980052287802437,0.13532722765937777,0.13532857146980604,0.014260931810785138,0.014259121900163763,0.003319673310329563,0.003320991618988245,0.0005381657095711034,0.0005365974638387172
5.69,0.09858567483214387,0.0019069192846501437,0.0006994048773663053,0.0004027736842324714,0.13555784672814752,0.13555919285287743,0.014330759269544302,0.01432893026417048,0.0033244930308029552,0.003325793378596842,0.0005382094169625873,0.0005366321146951236
5.7,0.09850296937245417,0.0019021836620218835,0.000705463756865754,0.0004057756210542607,0.1357910540540388,0.13579240221682554,0.014399590418140207,0.014397742596194973,0.003329520349154791,0.0033308023050189206,0.0005382361369576927,0.0005366501393169187
5.71,0.09842039850827788,0.00189736298077392,0.0007115820819052487,0.00040880645603991184,0.13602686541490883,0.1360282153339618,0.0144673754233402,0.014465509073261273,0.003334777092767638,0.003336040242690075,0.00053823138757636,0.0005366370641723961
5.72,0.09833796262895689,0.001892456792383257,0.0007177602445800346,0.00041186631112921646,0.1362652965287232,0.13626664791667764,0.014534068941959077,0.014532184361716105,0.003340281165847614,0.0033415251187456363,0.0005381808853890391,0.000536578609125371
5.73,0.09825566212409242,0.0018874646472504253,0.0007239986369178553,0.0004149553078320878,0.13650636304586783,0.1365077156099055,0.014599630354325654,0.0145977278506777,0.0033460464413472835,0.003347270835007521,0.0005380707330076007,0.000536460874968725
5.74,0.09817349738321113,0.0018823860950085702,0.0007302976507084225,0.00041807356666723194,0.13675008054075377,0.13675143398261724,0.014664023973413265,0.01466210386110589,0.0033520827007933462,0.0033532872073465114,0.0005378875988455434,0.0005362705231775067
5.75,0.09809146879562292,0.0018772206846371375,0.0007366576770841959,0.00042122120721188594,0.1369964645033619,0.1369978185194114,0.014727219228689137,0.01472528182968702,0.003358395622168331,0.0033595799534538173,0.0005376188871117904,0.0005359949463148439
5.76,0.09800957675091482,0.0018719679639040976,0.0007430791069467091,0.00042439834849261615,0.1372455303311071,0.13724688461241996,0.014789190824650689,0.014787236467086018,0.0033649868161695906,0.0033661507286524284,0.0005372528981695268,0.0005356224284653877
5.7700000000000005,0.0979278216379349,0.0018666274804424177,0.0007495623297302245,0.0004276051078591081,0.13749729331893334,0.13749864755137509,0.01484991886938758,0.014847947886767798,0.003371853906493527,0.0033729972056626423,0.0005367789743964124,0.0005351422915147452
5.78,0.09784620384632348,0.001861198780023443,0.0007561077349613754,0.00043084160287776285,0.1377517686516896,0.1377531225159636,0.0149093889780616,0.014907401708097012,0.0033789906571151107,0.0033801132014872337,0.0005361876356460016,0.000534545031058542
5.79,0.09776472376499612,0.0018556814082195672,0.0007627157104934668,0.0004341079492604649,0.13800897139304524,0.13801032456483853,0.014967592343229086,0.014965589126870071,0.003386387138050395,0.0033874888423781613,0.000535470696135576,0.0005338224336988162
5.8,0.09768338178318814,0.0018500749091749924,0.0007693866434728136,0.00043740426254856857,0.13826891647689266,0.13827026862692193,0.01502452577850022,0.015022506958715098,0.0033940299323020895,0.0033951107705441075,0.0005346213686010515,0.0005329676816927531
5.8100000000000005,0.0976021782892964,0.00184437882688826,0.0007761209189816043,0.00044073065643601694,0.1385316186959642,0.1385329694901074,0.01508019172931796,0.015078157649885071,0.003401902376356958,0.0034029623833973233,0.0005336343486490591,0.0005319754379833341
5.82,0.09752111367243543,0.0018385927034785254,0.0007829189215691201,0.00044408724473044003,0.13879709269311036,0.138798441792499,0.015134598256178577,0.015132549260396644,0.003409984834753743,0.0034110241080007597,0.0005325058842586827,0.0005308419160883204
5.83,0.09744018832075341,0.0018327160809121779,0.0007897810333901134,0.00044747413945600556,0.13906535294884037,0.13906670001003008,0.015187758984122723,0.015185695413507005,0.0034182549996302214,0.0034192736993325923,0.0005312338229614966,0.0005295649279837278
5.84,0.09735940262234877,0.0018267485000826866,0.000796707634929561,0.00045089145185528423,0.13933641377131067,0.13933775844631668,0.015239693024522438,0.015237615217341016,0.003426688215672158,0.003427686564869248,0.0005298176423664813,0.0005281439153357326
5.8500000000000005,0.09727875696542654,0.0018206895005299373,0.000803699105155431,0.00045433929270188855,0.13961028928514452,0.1396116312216762,0.01529042486623311,0.015288333156078693,0.0034352578240515186,0.0034362361076603065,0.0005282584598234052,0.0005265799595086662
5.86,0.09719825173762686,0.0018145386212111703,0.0008107558206873478,0.00045781777155085024,0.13988699341910404,0.1398883322606288,0.015339984236529602,0.015337878950834494,0.003443935519438668,0.0034448940824489682,0.0005265590209297955,0.0005248757706830531
5.87,0.09711788732641224,0.0018082954000142593,0.0008178781560381765,0.00046132699716849856,0.14016653989460792,0.14016787528053243,0.01538840593467583,0.015386287393166498,0.003452691718152323,0.00345363096315765,0.0005247236682315304,0.0005230356573342476
5.88,0.09703766411849202,0.0018019593742586437,0.0008250664828750587,0.000464867077077713,0.14044894221285986,0.14045027377865438,0.015435729636767093,0.015433598149868999,0.003461495930356051,0.0034624163145977604,0.0005227582887208371,0.0005210654740182008
5.89,0.09695758250111197,0.001795530079540697,0.0008323211713232581,0.0004684381187765041,0.14073421364352612,0.14073554102095898,0.015481999676033809,0.015479855543301113,0.003470317135050749,0.0034712191664496572,0.0005206702428459664,0.0005189725510739152
5.9,0.096877642860278,0.0017890070512933676,0.0008396425880690117,0.00047204022803626344,0.14102236721024042,0.14102369002742066,0.015527264794940265,0.015525108303449997,0.003479124147808932,0.0034800083807162707,0.0005184682704495458,0.0005167656007820653
5.91,0.09679784558242233,0.0017823898232443014,0.0008470310977131135,0.0004756735109339161,0.14131341567889066,0.1413147335605558,0.015571577876940523,0.015569409299725834,0.00348788598417471,0.0034887530143912215,0.0005161623812028893,0.0005144546083855062
5.92,0.09671819105282609,0.0017756779289292979,0.0008544870613782507,0.00047933807171318676,0.1416073715426407,0.14160868411026328,0.015614995653013608,0.015612815247393996,0.0034965722078332817,0.0034974226670883013,0.0005137637240579807,0.0005120507016549425
5.93,0.09663867965669226,0.001768870900573205,0.0008620108375048119,0.0004830340144401646,0.14190424700914406,0.14190555388114845,0.01565757839033921,0.015655386396446147,0.0035051532653120887,0.00350598781573197,0.0005112844419876694,0.0005095660063609841
5.94,0.09655931177878685,0.0017619682694807182,0.0008696027814671936,0.0004867614424206579,0.14220405398612002,0.1422053547780422,0.015699389561433463,0.015697186200721802,0.003513600800573613,0.003514420128297502,0.0005087375110797154,0.0005070134849809449
5.95,0.096480087803549,0.0017549695658729547,0.0008772632456093277,0.0004905204584133571,0.1425068040669153,0.14250809839160183,0.015740495497233553,0.01573828097090768,0.003521887947385949,0.0035226927565190636,0.0005061365663472372,0.0005044067631843063
5.96,0.09640100811439467,0.001747874319590892,0.0008849925783067647,0.0004943111640365316,0.1428125085151919,0.14281379598298827,0.015780965025047777,0.01577873951272224,0.0035299895964193695,0.003530780602382322,0.0005034957158436271,0.0005017599438232878
5.97,0.09632207309486418,0.0017406820589442873,0.0008927911252740728,0.0004981336609617415,0.1431211782509152,0.14312245846988958,0.015820869096486945,0.015818632754918127,0.003537882636980072,0.003538660560025164,0.0005008293482866577,0.0004990874146280078
5.98,0.09624328312765229,0.0017333923116247263,0.0009006592283249404,0.0005019880497343365,0.14343282383416067,0.14343409641027094,0.015860280403540372,0.015858033365336865,0.003545546167433855,0.0035463117262715116,0.0004981519326285877,0.0004964036477517197
5.99,0.09616463859456914,0.0017260046048406252,0.0009085972253828345,0.0005058744300612261,0.14374745544932566,0.14374871998663252,0.015899272988161073,0.01589701536073207,0.0035529616766396543,0.0035537155821039335,0.0004954778153738459,0.0004937229968966506
6.0,0.09608613987764514,0.0017185184640915452,0.0009166054514153643,0.0005097929017949809,0.14406508289047082,0.14406633899133325,0.015937921848163228,0.01593565371268113,0.003560113195032244,0.0035608561439453013,0.0004928210193924087,0.0004910594963583037
6.01,0.09600778735746474,0.001710933414891258,0.0009246842367964803,0.0005137435632143195,0.1443857155432582,0.14438696280856433,0.01597630253777993,0.015974023948320593,0.00356698741118322,0.0035677200805608322,0.0004901950431595026,0.0004884266594800124
6.0200000000000005,0.09592958141438857,0.0017032489815740348,0.0009328339083580772,0.0005177265123919028,0.1447093623699054,0.14471060039921824,0.016014490770999146,0.01601220175382423,0.003573573759183546,0.0035742968007426157,0.00048761266910801737,0.00048583728725049014
6.03,0.09585152242813777,0.0016954646876463642,0.000941054788949458,0.0005217418467005075,0.14503603189186265,0.14503726028367936,0.016052562025759443,0.016050262578723107,0.0035798644727300655,0.003580578507904164,0.00048508578049677453,0.0004833032845112939
6.04,0.09577361077758084,0.0016875800560463006,0.0009493471973165413,0.0005257896624968339,0.14536573217276683,0.14536695052467152,0.016090591153091083,0.016088281245199454,0.0035858546085449916,0.0035865602239724126,0.00048262519088737577,0.0004808354894194622
6.05,0.09569584684125587,0.0016795946086070046,0.0009577114482866023,0.0005298700557858638,0.14569847080152343,0.14569967871043588,0.016128651993902565,0.01612633156510057,0.0035915420400591813,0.0035922397835150832,0.00048024049065986674,0.00047844351922421424
6.0600000000000005,0.09561823099639,0.0016715078670621608,0.0009661478520897049,0.0005339831210235957,0.14603425487403854,0.14603545193634915,0.016166817004123146,0.01616448596516662,0.00359692742107498,0.0035976177979897273,0.00047793991060629537,0.0004761356336331346
6.07,0.09554076361978403,0.0016633193522075373,0.0009746567147708163,0.0005381289521402266,0.1463730909762333,0.14637427678804826,0.016205156893061456,0.016202815125559766,0.0036020141237500525,0.0036026975944807305,0.0004757302088052029,0.00047391862110046645
6.08,0.09546344508770233,0.0016550285839542767,0.000983238338498893,0.0005423076422559348,0.14671498516609205,0.1467161593233577,0.016243740274642704,0.016241387631289683,0.0036068081503195515,0.0036074851277732023,0.0004736165798178149,0.0004717977078172453
6.09,0.09538627577506631,0.0016466350821602305,0.0009918930203305365,0.000546519282796254,0.1470599429546624,0.14706110505338188,0.01628263333382307,0.016280269638844658,0.0036113180203436457,0.0036119888684460477,0.0004716025891511322,0.0004697764912044988
6.1000000000000005,0.09530925605653451,0.0016381383656245418,0.0010006210535458138,0.0005507639646218365,0.14740796928879973,0.14740911892519293,0.016321899512593774,0.016319524562341314,0.0036155546386460458,0.003616219671201293,0.00046969013570929974,0.0004678569022864565
6.11,0.09523238630516673,0.0016295379534199128,0.0010094227260886157,0.0005550417764901283,0.14775906853136433,0.1477602053020206,0.01636159921308078,0.016359212776666965,0.0036195311415063713,0.0036201906218735758,0.0004678794397605657,0.00046603919307131036
6.12,0.09515566689428567,0.0016208333630380878,0.0010182983225277553,0.0005593528068779108,0.14811324444429275,0.1481143679463166,0.01640178952484206,0.016399391345125025,0.0036232627292314135,0.003623916870488131,0.0004661690622320691,0.0004643219551141442
6.13,0.09507909819542348,0.0016120241125108237,0.001027248121904023,0.0005636971418176984,0.1484705001677682,0.1484716099989214,0.016442523970930267,0.016440113765593622,0.003626766480511634,0.0036274154461430896,0.0004645559475839889,0.00046270216225252625
6.140000000000001,0.09500268057899675,0.0016031097196602673,0.0010362723984442823,0.000568074865611834,0.14883083820192056,0.14883193396076422,0.01648385228056881,0.016481429743194553,0.003630061157220865,0.0036307050622994552,0.00046303549648030184,0.0004611752426342264
6.15,0.09492641441567784,0.0015940897009016908,0.001045371422947028,0.0005724860619551464,0.14919426038903083,0.1491953416750249,0.01652582018716231,0.016523384988698098,0.003633167000266724,0.003633805913260346,0.00046160166492725807,0.00045973517750752535
6.16,0.0948503000739862,0.0015849635735953882,0.00105454546023509,0.0005769308113379168,0.14956076789198747,0.14956183430555114,0.016568469248859685,0.016566021039054135,0.003636105514193133,0.0036367394590541835,0.00046024708335679065,0.0004583746199564587
6.17,0.09477433792186218,0.0015757308545545357,0.0010637947708396212,0.0005814091929075005,0.14993036117645175,0.14993141231911622,0.016611836699375715,0.016609375108235014,0.003638899250599792,0.0036395282093444337,0.0004589632009484035,0.0004570850388390113
6.18,0.0946985283266244,0.0015663910600558495,0.0010731196109574626,0.0005859212839247618,0.15030303999156658,0.15030407546596436,0.01665595532436015,0.016653479963956386,0.0036415715869182463,0.003642195502525425,0.00045774044759383514,0.000455856880460459
6.19,0.09462287165396788,0.001556943706948033,0.0010825202314492799,0.0005904671588474741,0.15067880334947503,0.15067982275945369,0.01670085336438376,0.01669836383072365,0.0036441465031451514,0.0036447652826687715,0.0004565684096213829,0.00045467974435098313
6.2,0.09454736826878474,0.0015473883118701792,0.0010919968787028722,0.0005950468900657313,0.151057649506658,0.15105865245723749,0.016746554447326645,0.016744050322017756,0.003646648361364413,0.0036472618792942058,0.00045543601997977134,0.0004535425728597886
6.21,0.09447201853488352,0.0015377243915217775,0.0011015497942707952,0.0005996605475466765,0.15143957594425572,0.15144056204170653,0.01679307754724846,0.01679055839944965,0.003649101686651335,0.003649709788671629,0.00045433175543507787,0.00045243384862203584
6.22,0.09439682281503892,0.0015279514627444257,0.0011111792150444444,0.0006043081986675247,0.1518245793486379,0.15182554820037097,0.016840436970689154,0.016837902359213786,0.0036515309528759587,0.0036521334593366817,0.00045324383840394944,0.000451341796136262
6.23,0.09432178147065784,0.0015180690428167054,0.001120885372902336,0.000608989908148061,0.1522126555916472,0.1522136068062565,0.01688864236983534,0.016886091845009332,0.0036539603737608672,0.003654557083699217,0.00045216043935525363,0.000450254584279719
6.24,0.09424689486225901,0.0015080766491202269,0.0011306684953105162,0.0006137057381430111,0.15260379971170934,0.15260473289885113,0.01693769878225737,0.016935131888089927,0.0036564137021812826,0.0036570043969383903,0.0004510698761812648,0.00044916052588561683
6.25,0.09417216334908218,0.0014979737994416098,0.001140528804782548,0.000618455747790847,0.15299800589420443,0.15299892066451548,0.0169876066957535,0.0169850229718449,0.0036589140368405992,0.003659498484001489,0.00044996080632486724,0.000448048269646506
6.26,0.09409758728900286,0.0014877600122815693,0.0011504665191743868,0.0006232399935122146,0.15339526745215792,0.15339616341714546,0.017038362137405727,0.017035761121150017,0.0036614836389929906,0.003662061596191535,0.0004488224079715053,0.0004469069820025595
6.2700000000000005,0.09402316703909008,0.0014774348061905584,0.0011604818518726745,0.0006280585291413843,0.1537955768078092,0.15379645357966254,0.01708995678709968,0.017087338015517872,0.0036641437607194405,0.0036647149791981803,0.00044764454861478953,0.0004457265153128276
6.28,0.0939489029546543,0.0014669977009447166,0.0011705750112547264,0.0006329114050593887,0.15419892547265945,0.1541997826641186,0.017142378111262957,0.017139741123123997,0.0036669144827641276,0.0036674787109909346,0.00044641793478916725,0.00044449755847253414
6.29,0.09387479539012134,0.0014564482165901893,0.0011807462014630232,0.0006377986691958881,0.1546053040297508,0.15460614125384708,0.017195609519308874,0.01719295385696995,0.003669814567075491,0.0036703715542323323,0.0004451342446927242,0.0004432117695358784
6.3,0.09380084469849947,0.0014457858740506424,0.0011909956220002016,0.0006427203664394199,0.15501470211453494,0.15501551898438848,0.017249630537584437,0.017246955748955628,0.0036728613209362493,0.0036734108200988658,0.00044378623797314276,0.00044186188567607587
6.3100000000000005,0.09372705123128355,0.001435010195351083,0.0012013234675976037,0.0006476765384881844,0.15542710839656237,0.15542790452505884,0.017304417001451355,0.017301722641821726,0.0036760704752794027,0.003676612246593436,0.0004423678429716915,0.0004404418110830477
6.32,0.09365341533898786,0.0014241207031169267,0.0012117299289258199,0.0006526672246458531,0.15584251056193565,0.155843285561442,0.017359941263649148,0.017357226897338762,0.0036794560781494567,0.0036799898916477503,0.0004408742202848259,0.0004389466808234488
6.33,0.09357993737059189,0.0014131169211779593,0.0012222151921505997,0.0006576924611003676,0.15626089529508036,0.1562616487770967,0.0174161724155546,0.017413437617616268,0.003683030401987253,0.0036835560402224132,0.0004393018011299432,0.0004373728994941928
6.34,0.09350661767338408,0.0014019983747992626,0.0012327794388262703,0.0006627522809452557,0.15668224826114496,0.15668297983588175,0.017473076520847286,0.017470320878658185,0.0036868038663513403,0.003687321126864873,0.0004376483011014898,0.0004357181553196199
6.3500000000000005,0.09343345659368651,0.001390764589974225,0.0012434228465281194,0.0006678467150003087,0.15710655408965124,0.1571072633656705,0.01753061686044788,0.017527839975059578,0.003690784977631978,0.0036912936752919734,0.00043591271050047453,0.000433981410917994
6.36,0.09336045447640728,0.001379415094017844,0.0012541455888666064,0.0006729757913568335,0.15753379635739506,0.15753448294108807,0.017588754184302502,0.017585955671862052,0.00369498028309323,0.0036954802519986174,0.0004340952605126347,0.00043216287005165555
6.37,0.09328761166441879,0.0013679494161564776,0.0012649478345885257,0.0006781395348873787,0.15796395757146442,0.15796462106659348,0.01764744696944831,0.01764462646238485,0.0036993943413001773,0.0036998854365037914,0.00043219736722477364,0.00043026392161849003
6.38,0.09321492849971236,0.0013563670865437416,0.0012758297490691461,0.0006833379685602381,0.15839701915458093,0.1583976591617322,0.01770665168420038,0.017703808832319368,0.003704029709908241,0.0037045118090688334,0.00043022155715277677,0.00042828706564179697
6.390000000000001,0.09314240532247098,0.0013446676371131616,0.0012867914933849534,0.0006885711124873239,0.15883296142877512,0.15883357754476535,0.017766323052693878,0.017763457524136328,0.00370888694817495,0.0037093599528965626,0.00042817137294903773,0.0004262358193969362
6.4,0.09307004247146722,0.0013328506013827734,0.0012978332248572144,0.00069383898443931,0.15927176360084516,0.1592723554181248,0.017826414321266526,0.017823525803351004,0.003713964636574474,0.0037144284733479083,0.00042605126444428265,0.0004241146087693437
6.41,0.09299784028373992,0.0013209155147642093,0.0013089550967464447,0.0006991415997354977,0.1597134037476593,0.15971397085364458,0.01788687752299367,0.01788396572293749,0.003719259411337106,0.0037197140326092892,0.0004238664667859382,0.0004219286464213212
6.42,0.09292579909491039,0.0013088619143069025,0.0013201572587711041,0.0007044789714854005,0.16015785880264133,0.1601584007790322,0.017947663739796837,0.017944728385234754,0.0037247660153951756,0.0037252114002015446,0.0004216228683411316,0.00041968380018531093
6.43,0.09285391923912556,0.0012966893388188794,0.0013314398572106256,0.0007098511107557215,0.16060510454246923,0.16060562096450326,0.018008723359475454,0.018005764198857577,0.003730477363838247,0.003730913518182888,0.0004193268715440013,0.00041738645402844554
6.44,0.09278220104856061,0.0012843973294458522,0.001342803034326323,0.0007152580260516572,0.1610551155739195,0.16105560600957247,0.018070006326016852,0.01806702312889996,0.0037363846229858666,0.0037368115802678403,0.00041698524878697185,0.0004150433641108009
6.45,0.0927106448538666,0.001271985429255551,0.0013542469290612758,0.0007206997239990187,0.16150786532228878,0.16150832933150383,0.018131462383326635,0.018128454940374183,0.003742477304296443,0.003742895125292023,0.0004146049978608346,0.0004126615145736423
6.46,0.09263925098403192,0.0012594531834828615,0.0013657716769976957,0.0007261762090458035,0.16196332601994,0.16196376315375005,0.01819304130906474,0.018190009431894083,0.0037487433703162765,0.003749152143011969,0.00041219319841090396,0.00041024797384991984
6.47,0.09256801976663098,0.0012468001392207384,0.0013773774107441739,0.000731687484076815,0.16242146869595686,0.1624218784955751,0.018254693138779032,0.018251636659712744,0.0037551693521429286,0.003755569191561392,0.00040975687236866065,0.0004078097555755278
6.48,0.09249695152685788,0.0012340258465819431,0.0013890642590901336,0.0007372335492377147,0.16288226316520849,0.16288264516109763,0.018316368377622183,0.018313287148910007,0.0037617404767544826,0.003762131524322143,0.0004073028499327336,0.0004053536841688299
6.49,0.09242604658880893,0.0012211298573880924,0.0014008323482670448,0.0007428144034449247,0.16334567802045896,0.1633460317314004,0.018378018201840263,0.018374912094810014,0.0037684408051923413,0.0037688232282100387,0.0004048376459593328,0.00040288627192452964
6.5,0.09235530527472946,0.0012081117259867824,0.0014126818016464426,0.0007484300436573221,0.1638116806233434,0.16381200555540687,0.018439594645517587,0.01843646354928552,0.0037752533768191654,0.0037756273674425245,0.00040236734485787906,0.0004004136033408656
6.51,0.09228472790458753,0.0011949710096850197,0.0014246127391182029,0.0007540804644676768,0.16428023709629969,0.1642805327417669,0.018501050773899408,0.018497894593792807,0.0037821603597194553,0.0037825261340458383,0.0003998974975161218,0.0003979412324213172
6.5200000000000005,0.09221431479692654,0.001181707268070653,0.0014366252783091227,0.0007597656590832003,0.16475131231673146,0.1647515781530764,0.018562340843509162,0.018559159499375255,0.003789143207480805,0.003789501004206386,0.00039743303262085306,0.00039547409377860276
6.53,0.09214406626849936,0.0011683200632255364,0.0014487195342702819,0.000765485618934747,0.16522486991080498,0.16522510539955348,0.01862342044595522,0.018620213870452318,0.003796182817570326,0.003796532896778615,0.00039497818051970057,0.0003930164265035785
6.54,0.09207398263410482,0.0011548089601376432,0.0014608956193988831,0.0007712403334814155,0.16570087224830132,0.16570107683388713,0.01868424663507895,0.018681014772898408,0.0038032596913488703,0.0038036023328054114,0.00039253641180181376,0.0003905717125967101
6.55,0.09200406420631424,0.00114117352683607,0.0014731536434915427,0.0007770297904095003,0.16617928043831043,0.16617945354694896,0.01874477803585961,0.018741520844461235,0.003810354093964463,0.0038106895955003495,0.00039011039035941053,0.00038814262999053994
6.5600000000000005,0.09193431129656915,0.0011274133334673309,0.001485493714888264,0.0007828539761121078,0.16666005432722386,0.16666019536566878,0.018804974934091945,0.018801692386791302,0.0038174462135955878,0.003817774889188996,0.0003877019420563954,0.00038573102079553223
6.57,0.09186472421378866,0.0011135279536169662,0.0014979159391934616,0.0007887128750283523,0.1671431524952034,0.16714326084954934,0.018864799342416916,0.01886149143434679,0.0038245163150527617,0.0038248384928074586,0.0003853120357888429,0.00038333787255595553
6.58,0.0917953032649379,0.0010995169638370328,0.001510420420139269,0.0007946064698067801,0.16762853225559837,0.16762860729004103,0.018924215048347293,0.01892088180388285,0.0038315448904242544,0.003831860910395335,0.0003829407795876705,0.0003809633137237256
6.59,0.09172604875528734,0.0010853799433583333,0.0015230072599656808,0.0008005347419555164,0.1681161496550736,0.16811619071063433,0.01898318764601825,0.01897982912574747,0.0038385128031848126,0.003838823015129833,0.00038058742966384784,0.0003786066226325602
6.6000000000000005,0.0916569609879545,0.0010711164746730617,0.0015356765591150179,0.0008064976713342276,0.16860595947400725,0.16860596586723275,0.019041684555997307,0.019038300861286217,0.0038454014242432777,0.003845706185071407,0.00037825041075834065,0.0003762662476489709
6.61,0.09158804026414913,0.0010567261431830843,0.0015484284166902285,0.0008124952364987337,0.16909791522869,0.16909788625039823,0.019099675037555386,0.019096266312214283,0.0038521927599148853,0.003852492431366983,0.0003759273488412873,0.0003739398390756321
6.62,0.0915192868828747,0.0010422085376156076,0.0015612629303447534,0.0008185274147010091,0.16959196917401798,0.16959190408796587,0.01915713019310772,0.019153696622193905,0.0038588695701271547,0.0038591645159513632,0.0003736151123661102,0.0003716242906719458
6.63,0.09145070114109899,0.001027563249799357,0.0015741801966200342,0.0008245941819176039,0.17008807230778444,0.17008797034931789,0.019214022964138877,0.01921056477158345,0.003865415476568046,0.003865706059908547,0.0003713098643771673,0.0003693157909268052
6.640000000000001,0.09138228333392107,0.0010127898745686537,0.0015871803112759153,0.0008306955134038674,0.17058617437596624,0.17058603475075884,0.01927032811780549,0.019266845563123525,0.0038718150597816248,0.0038721016403329145,0.0003690071214670354,0.00036700988188087535
6.65,0.09131403375429414,0.0009978880100298682,0.0016002633693226187,0.0008368313836442098,0.17108622387881667,0.17108604576146647,0.019326022222710293,0.019322515597711032,0.0038780539446108264,0.0038783368759993664,0.00036670182027975784,0.00036470152492285024
6.66,0.09124595269282665,0.0009828572577212924,0.0016134294649070569,0.0008430017660465694,0.17158816807804556,0.17158795061079601,0.019381083614671724,0.019377553240559564,0.003884118873951792,0.0038843985006487003,0.0003643883887995969,0.00036238517218833977
6.67,0.09117804043807709,0.000967697222385766,0.0016266786917249476,0.0008492066337879578,0.17209195300571167,0.17209169529710167,0.019435492353732542,0.019431938578271968,0.003889997771047149,0.0038902744258138,0.00036206082406664564,0.00036005484333045956
6.68,0.09111029727652564,0.0009524075119919928,0.0016400111434506925,0.0008554459597753805,0.17259752347387902,0.17259722459743543,0.019489230172549554,0.01948565336764929,0.003895679789987838,0.0038959537909448727,0.00035971277271329427,0.0003577042060349811
6.69,0.09104272349235742,0.0009369877378553326,0.0016534269133501311,0.0008617197168092616,0.17310482308534603,0.17310448207828344,0.01954228041729067,0.019538680976538103,0.00390115535425295,0.0039014270021269226,0.0003573376145560303,0.0003553266590365922
6.7,0.09097531936773251,0.0009214375145845111,0.0016669260950905596,0.0008680278781092454,0.1736137942458953,0.1736134101077731,0.019594627982904456,0.01959100631966848,0.0039064161844777345,0.0039066857600786875,0.0003549285480843878,0.00035291541751547584
6.71,0.09090808518253368,0.000905756460010565,0.0016805087824103282,0.0008743704172360367,0.17412437817731785,0.17412394986883584,0.01964625924325958,0.019642615788431073,0.0039114553150660925,0.003911723076669205,0.00035247867718624093,0.0003504635991120608
6.72,0.0908410212141284,0.0008899441956913279,0.001694175069079762,0.0008807473083045636,0.1746365149315139,0.17463604137320132,0.019697161977102695,0.019693497177289743,0.003916267100603221,0.003916533281561385,0.00034998109701689373,0.00034796430990979843
6.73,0.09077412773791949,0.0008740003461760182,0.001707925049807102,0.0008871585265168846,0.17515014340671797,0.17514962347773988,0.019747325292620133,0.01974363960811587,0.003920847213315426,0.00392111201988854,0.00034742898033357505,0.0003454107303895171
6.74,0.09070740502697916,0.0008579245394777502,0.0017217588197944167,0.0008936040485174601,0.17566520136378116,0.17566463390073395,0.019796739549029496,0.0197930334520251,0.003925192630880758,0.0039254562401858095,0.000344815660973552,0.00034279619866950384
6.75,0.09064085335223027,0.0008417164067466842,0.0017356764752634035,0.0009000838524251265,0.17618162544440352,0.17618100924018165,0.019845396278569183,0.01984167025115724,0.003929301616636849,0.003929564174853795,0.0003421347149945575,0.00034011429163172124
6.76,0.09057447298155097,0.0008253755832079435,0.0017496781125032612,0.000906597917612828,0.17669935118930624,0.17669868499195118,0.01989328810735813,0.019889542639738522,0.003933173691383018,0.003933435312042377,0.00033938003707234543,0.00033735890122343903
6.7700000000000005,0.09050826418158309,0.0008089017063959147,0.0017637638299525804,0.0009131462264910795,0.1772183130603615,0.177217595572003,0.01994040868051883,0.019936644269122894,0.003936809601000846,0.003937070363949857,0.0003365459150685979,0.00033452430906422137
6.78,0.09044222721573192,0.0007922944179803437,0.001777933726319958,0.0009197287629092443,0.17773844446007203,0.17773767433588716,0.01998675258543514,0.019982969730989453,0.003940211275054395,0.003940471225313047,0.0003336270953298026,0.0003316052516808554
6.79,0.090376362345431,0.0007755533625761757,0.0017921879018842901,0.0009263455139034704,0.1782596777554808,0.17825885360275606,0.020032315281170554,0.020028514486877924,0.0039433817831380225,0.003943640930003767,0.0003306188446927649,0.0003285969828574764
6.8,0.09031066982957725,0.0007586781882622518,0.0018065264580577889,0.0009329964687694314,0.1787819443013987,0.17878106467856725,0.020077093029666315,0.020073274799305096,0.003946325285074437,0.00394658360209732,0.00032751700387478877,0.0003254953270541705
6.8100000000000005,0.09024514992475119,0.0007416685463432771,0.0018209494976986207,0.0009396816202205116,0.17930517446551875,0.1793042378813574,0.020121082831849435,0.02011724766781242,0.003949046978473092,0.003949304403153775,0.00032431803324683983,0.00032229672553896194
6.82,0.0901798028850962,0.0007245240913817952,0.001835457125054063,0.0009464009639366111,0.17982929765444666,0.179828302567266,0.02016428236820289,0.02016043076956464,0.003951553042863765,0.003951809476998136,0.00032101905045678336,0.0003189982741780284
6.83,0.09011462896216216,0.0007072444812905587,0.0018500494457001082,0.0009531544989158647,0.18035424234070163,0.18035318715761406,0.020206689944483713,0.02020282240509985,0.003953850581112306,0.003954105891381232,0.00031761785852069124,0.00031559775206702056
6.84,0.09004962840508668,0.0006898293772934494,0.0018647265667119939,0.0009599422275918812,0.1808799360911948,0.18087881916749282,0.020248304443445164,0.020244421449969963,0.003955947559450834,0.003956201578514396,0.000314112964968416,0.0003120936408507191
6.8500000000000005,0.08998480146101429,0.0006722784433037532,0.0018794885971544772,0.000966764156387967,0.18140630559700455,0.18140512523558527,0.020289125282776155,0.020285227312488274,0.003957852746047763,0.003958105273593304,0.00031050359169526587,0.000308485135352754
6.86,0.08992014837377127,0.0006545913472280063,0.0018943356467708838,0.0009736202946122319,0.18193327670253012,0.18193203115344048,0.020329152377353665,0.020325239896280323,0.003959575646771185,0.00395982645133941,0.0003067896736865805,0.00030477214232149663
6.87,0.08985566938504519,0.0006367677597829413,0.0019092678272656372,0.0009805106555980103,0.1824607744381872,0.18245946189821183,0.020368386110465764,0.020364459571201365,0.00396112644255453,0.0039613752633052,0.00030297185008265615,0.0003009552723582942
6.88,0.08979136473433869,0.0006188073544848294,0.001924285252101754,0.0009874352567997846,0.18298872305288327,0.18298734166521058,0.020406827309891185,0.02040288714968952,0.003962515924897048,0.003962762473989301,0.0002990514453742321,0.0002970358213083557
6.890000000000001,0.08972723465784682,0.0006007098088041118,0.0019393880355060844,0.000994394118166042,0.1835170460463047,0.18351559390040606,0.020444477228927838,0.020440523867890192,0.003963755429971627,0.003963999394748896,0.00029503044018142077,0.00029301574176443523
6.9,0.0896632793901766,0.0005824748022646986,0.001954576294057375,0.0010013872645515676,0.1840456662052965,0.1840441413367344,0.020481337535873223,0.020477371375683617,0.003964856775148462,0.003965097821179597,0.00029091143710147094,0.000288897609120653
6.91,0.08959949916248533,0.000564102018380197,0.001969850144941887,0.001008414723280282,0.18457450563740352,0.18457290602784582,0.02051741030442855,0.020513431727948728,0.003965832192086793,0.003966069965748886,0.00028669761502087,0.00028468457665908886
6.92,0.08953589420375252,0.0005455911432967753,0.0019852097070867103,0.001015476525278558,0.18510348580837999,0.1851018093857384,0.020552698010906312,0.020548707382818776,0.0039666942624023704,0.0039669283941741185,0.00028239268041119203,0.0002803803268349725
6.93,0.08947246474036419,0.00052694186616975,0.0020006551006694906,0.0010225727047554756,0.1856325275792301,0.1856307722178272,0.02058720353308985,0.020583201201713308,0.003967455852059487,0.003967685959629819,0.0002780008108160814,0.0002759890154671041
6.94,0.08940921099592103,0.0005081538793589857,0.0020161864469727675,0.001029703298559781,0.1861615512439485,0.1861597147648446,0.020620930152130512,0.020616916452116385,0.00396813004558183,0.003968355737175244,0.0002735265941531395,0.000271515211426987
6.95,0.08934613319176421,0.0004892268777574316,0.0020318038688067475,0.0010368683467163464,0.18669047656912952,0.18668855674055607,0.020653881559574927,0.020649856814351608,0.0039687300813042725,0.003968950958906703,0.0002689749652518003,0.0002669638330630164
6.96,0.08928323154605167,0.00047016055983206684,0.002047507489429279,0.0010440678910512702,0.18721922283271297,0.18721721737064811,0.020686061868214978,0.020682026391646957,0.003969269284819887,0.003969484947660362,0.00026435113841571933,0.0002623400814414367
6.97,0.08922050627464984,0.00045095462657229746,0.002063297433540612,0.0010513019759486042,0.18774770886532366,0.1877456154341317,0.02071747563056192,0.0207134297273619,0.003969761004523065,0.0039699710522214104,0.00025966054047188436,0.00025764937317163117
6.98,0.08915795759072154,0.00043160878187364915,0.002079173826601277,0.0010585706476149426,0.1882758530911559,0.18827366930440448,0.02074812786160507,0.020744071826808153,0.003970218545706672,0.003970422581570432,0.00025490874233469185,0.0002528972723148115
6.99,0.08909558570480058,0.0004121227325484256,0.0020951367948960353,0.0010658739537952044,0.18880357356983168,0.18880129699120474,0.02077802406628848,0.02077395818396255,0.003970655105199228,0.003970852739325181,0.00025010139153280875,0.00024808942303877757
7.0,0.0890333908243015,0.00039249618859926727,0.0021111864649761003,0.0010732119428773501,0.18933078803852865,0.18932841618289586,0.020807170269385722,0.020803094811110867,0.003971083705859968,0.003971274558004723,0.0002452441467326594,0.0002432314836049443
7.01,0.08897137315456405,0.00037272886232742053,0.002127322964547318,0.001080584664762796,0.18985741395608358,0.18985494429065497,0.020835573048042733,0.02083148827171044,0.003971517132228541,0.0039717008347111005,0.00024034261501526544,0.00023832906430243384
7.0200000000000005,0.08890953289765591,0.0003528204693985515,0.0021435464211165822,0.0010879921692108496,0.19038336854543658,0.1903807984911019,0.020863239563215785,0.02085914571165759,0.003971967864764281,0.003972144065087946,0.00023540229152274605,0.00023338766636626929
7.03,0.08884787025356644,0.0003327707276099545,0.0021598569632281794,0.001095434506712678,0.19090856883915563,0.1909058957718841,0.02089017759274725,0.020886074892825235,0.003972448016703822,0.003972616380153227,0.0002304285047749488,0.00022841262729045297
7.04,0.08878638541879624,0.0003125793583507175,0.0021762547187726966,0.0011029117266083688,0.19143293172253806,0.191430152975002,0.02091639556098812,0.02091228422289504,0.003972969268858151,0.003973129480780102,0.00022542636385125547,0.0002234090679245071
7.05,0.08872507858767165,0.0002922460852268216,0.002192739816244682,0.0011104238781989295,0.19195637398005516,0.19195348684330682,0.02094190256961781,0.02093778278636904,0.003973542808175523,0.003973694576270503,0.00022040071350559742,0.00021838184710887276
7.0600000000000005,0.08866394995118299,0.00027177063518735167,0.0022093123834139305,0.0011179710091084871,0.19247881233964037,0.19247581406501624,0.020966708423806324,0.020962580370824213,0.003974179265544109,0.003974322321688817,0.00021535609185008298,0.0002133355189819497
7.07,0.08860299969843055,0.00025115273710341057,0.002225972548693278,0.0011255531663856289,0.19300016351999716,0.19299705132102574,0.020990823658177504,0.020986687493202538,0.003974888657719333,0.003975022759565405,0.00021029669582617316,0.00020827429836600686
7.08,0.08854222801478073,0.00023039212351605443,0.0022427204391064492,0.0011331703944215121,0.19352034427475573,0.1935171153293247,0.021014259556348946,0.02101011541939357,0.003975680328828446,0.003975805260981957,0.0002052263491449935,0.00020320202825629963
7.09,0.08848163508361395,0.000209488529030466,0.00225955618194007,0.0011408227362039725,0.1940392714405661,0.1940359228931534,0.021037028170137972,0.021032876183525673,0.0039765628981669465,0.003976678473062378,0.0002001484792621966,0.00019812215618486562
7.1000000000000005,0.08842122108479344,0.0001884416916944076,0.002276479902956652,0.0011485102317436713,0.19455686198217137,0.19455339094619006,0.021059142331537828,0.021054982600098526,0.003977544208151329,0.003977650266740795,0.00019506609635655536,0.00019303771308543105
7.11,0.08836098619615385,0.0001672513515060814,0.0022934917278654154,0.0011562329189231946,0.1950730330405399,0.1950694366008534,0.021080615662722124,0.021076448274097714,0.00397863127951581,0.003978727691546169,0.0001899817808102,0.0001879513002656097
7.12,0.08830093059196642,0.00014591725207324657,0.002310591780595672,0.0011639908319764913,0.1955877019781056,0.1955839771936425,0.02110146257822265,0.021097287603225823,0.003979830267883955,0.003979916931903915,0.00018489767277429792,0.00018286507865283852
7.13,0.08824105444392316,0.00012443913954029995,0.002327780184039341,0.001171784002117704,0.19610078642670814,0.1960969303331801,0.021121698284172652,0.02111751577720966,0.003981146428298388,0.003981223271523504,0.00017981546906398194,0.0001777807653517982
7.140000000000001,0.08818135792147785,0.00010281676222589908,0.002345057060335165,0.0011796124577152511,0.19661220433482995,0.1966082139475489,0.021141338771297313,0.021137148770943526,0.003982584085306939,0.003982651062830911,0.00017473642458298855,0.0001726996347350962
7.15,0.08812184119033617,8.104987216484005e-05,0.0023624225291598577,0.0011874762225332347,0.19712187401297498,0.19711774632985168,0.02116040080018422,0.021156203329638856,0.003984146607720618,0.0039842037016732945,0.00016966135605045451,0.000167622521665578
7.16,0.08806250441378793,5.913822380065881e-05,0.0023798767088685224,0.001195375316878966,0.1976297141819039,0.19762544618641087,0.021178901883388335,0.021174696951099747,0.0039858363935039165,0.003985883611857588,0.0001645906529397223,0.0001625498324706598
7.17,0.08800334775251528,3.708157423076841e-05,0.0023974197161642508,0.0012033097574288831,0.19813564401908934,0.1981312326834619,0.021196860259774297,0.021192647860136304,0.003987654861003165,0.003987692236009366,0.00015952429107457533,0.0001574815581193434
7.18,0.08794437136376487,1.4879683966739776e-05,0.0024150516650038867,0.0012112795561485257,0.19863958320458863,0.1986350254930258,0.021214294862385685,0.02121007497630245,0.003989602447735052,0.003989630034308078,0.00015446184909251315,0.00015241729060377907
7.19,0.08788557540261621,7.46768435178069e-06,0.002432772667944505,0.0012192847215004576,0.19914145196867494,0.19913674484066846,0.021231225282068777,0.021226997877707987,0.0039916786196698695,0.003991696493642394,0.00014940253107553758,0.0001473562452396493
7.2,0.08782696002078794,2.9960764642567028e-05,0.0024505828344310032,0.001227325257257661,0.1996411711368431,0.19963631155059502,0.02124767172270836,0.021243436756119394,0.003993881887183193,0.003993890143323853,0.00014434518946160324,0.0001422972836628844
7.21,0.08776852536676216,5.259978746252614e-05,0.0024684822710234755,0.0012354011625639316,0.2001386621757284,0.20013364709165415,0.021263654952111466,0.021259412367889752,0.00399620983114346,0.003996208581188654,0.00013928835261722838,0.00013723894117489976
7.22,0.08771027158736544,7.538498176273833e-05,0.0024864710825625025,0.0012435124335645753,0.20063384724036837,0.2006286736246281,0.02127919624862784,0.0212749459806858,0.0039986591396861115,0.003998648510428637,0.00013423025665559862,0.000132179458752546
7.23,0.08765219882544173,9.831657224523838e-05,0.0025045493699096255,0.0012516590609621403,0.20112664921684598,0.20112131404505007,0.021294317338639956,0.02129005931065464,0.004001225650259954,0.00400120578145291,0.00012916887552449907,0.00012711681292998378
7.24,0.08759430722122374,0.0001213947809830529,0.0025227172308923684,0.001259841031561848,0.20161699176851045,0.2016114920294001,0.021309040332919693,0.021304774459100173,0.0040039044043176375,0.004003875446638716,0.00012410195750689468,0.00012204875237031843
7.25,0.0875365969122548,0.00014461982716795774,0.0025409747601585764,0.001268058328282251,0.2021047993800842,0.20209913207938968,0.021323387656895676,0.02131911384259766,0.004006689709008526,0.004006651822152207,0.00011902706155453302,0.00011697283444433992
7.26,0.08747906803324668,0.00016799192695415854,0.0025593220488531188,0.0012763109299278597,0.20258999740117645,0.20258415956542208,0.021337381977087233,0.021333100119164783,0.004009575207238214,0.0040095285578480855,0.00011394159517053026,0.00011188646321258489
7.2700000000000005,0.08742172071559651,0.00019151129295735814,0.002577759183914452,0.0012845988109688733,0.20307251208894073,0.203066500769431,0.02135104612342431,0.0213467561108871,0.004012553954883202,0.004012498714736523,0.0001088428534572472,0.00010678692839150017
7.28,0.08736455508817542,0.00021517813500793181,0.0025962862486821336,0.001292921942244618,0.2035522706513504,0.2035460829281277,0.02136440301004683,0.021360104724454487,0.004015618505881946,0.004015554850070657,0.00010372805939340424,0.00010167144609596335
7.29,0.08730757127654343,0.00023899265935156677,0.0026149033218878515,0.001301280290441298,0.2040292012881615,0.20402283427410595,0.021377475552235126,0.02137316886814844,0.00401876100213272,0.004018689107248008,9.859440341131176e-05,9.653719843782937e-05
7.3,0.08725076940398324,0.00026295506962270565,0.0026336104785364967,0.001309673819175572,0.2045032332330763,0.20449668407799138,0.021390286583411466,0.02138597136863396,0.004021973269633605,0.0040218933122559974,9.343908407544177e-05,9.138137454911544e-05
7.3100000000000005,0.08719414959014671,0.00028706556544477735,0.0026524077884069186,0.001318102487637418,0.20497429679272727,0.20496756268746807,0.021402858768698962,0.021398534884596643,0.004025246916604885,0.004025159071673556,8.825934598633012e-05,8.620120844682333e-05
7.32,0.08713771195235154,0.0003113243437233848,0.002671295317057343,0.0013265662521533272,0.20544232338738766,0.20543540156812412,0.021415214520818182,0.021410881822525596,0.004028573436269056,0.004028477875650083,8.30525187893727e-05,8.099401871675127e-05
7.33,0.08708145660456879,0.00033573159760535987,0.002690273124784426,0.0013350650652448337,0.20590724558877227,0.20590013334116364,0.02142737591403332,0.02142303425061698,0.0040319443090730545,0.004031841200401232,7.781605261314439e-05,7.575724361075231e-05
7.34,0.08702538365809076,0.00036028751705785567,0.002709341266935894,0.0013435988761862916,0.20636899715839618,0.2063616918218827,0.02143936460059237,0.021435013815146675,0.004035351106391971,0.004035240611823809,7.254755243124578e-05,7.048847624702148e-05
7.3500000000000005,0.08696949322121839,0.0003849922885166279,0.0027284997936263267,0.0013521676309977693,0.20682751308410374,0.20682001205615208,0.02145120172772863,0.02144684165762456,0.004038785591795602,0.004038667867014567,6.72448094327649e-05,6.518549554357378e-05
7.36,0.08691378539954542,0.0004098460952661753,0.002747748749630574,0.0013607712727186083,0.20728272961637728,0.20727503035685757,0.021462907857280555,0.02145853833461686,0.004042239820442717,0.004042115013632497,6.19058292627983e-05,5.984629532562735e-05
7.37,0.08685826029526211,0.0004348491165551138,0.00276708817374427,0.0013694097406400374,0.20773458430247516,0.2077266843378709,0.021474502886736246,0.021470123738971836,0.004045706232769675,0.004045574484084824,5.6528856383408765e-05,5.446910834550067e-05
7.38,0.08680291800793682,0.00046000152836001007,0.0027865180993771332,0.0013780829714207243,0.20818301602115596,0.2081749129489161,0.021486005974654887,0.021481617025841615,0.0040491777450171185,0.004049039185716197,5.111239552135771e-05,4.9052428327200914e-05
7.390000000000001,0.08674775863435968,0.00048530350324327287,0.002806038554080459,0.001386790898628476,0.20862796501538128,0.20861965650817638,0.02149743546948457,0.02149303654148227,0.004052647831546352,0.004052502583736128,4.565522865718208e-05,4.3595026834708506e-05
7.4,0.08669278226791732,0.0005107552097456391,0.0028256495590284203,0.0013955334523210183,0.20906937292352978,0.2090608567335508,0.021508808842646943,0.021504399756455683,0.004056110599421459,0.004055958775481372,4.015642673849129e-05,3.809596528014936e-05
7.41,0.08663798899959474,0.0005363568132104035,0.0028453511298422995,0.0014043105600656247,0.20950718281106262,0.20949845677419887,0.021520142629722017,0.021515723206405823,0.004059560855559141,0.0040594025580311666,3.46153585972786e-05,3.255460391571319e-05
7.42,0.08658337891721857,0.0005621084751190608,0.0028651432755673056,0.001413122146075807,0.2099413391994034,0.20993240123940993,0.021531452376525095,0.02152702243797222,0.004062994162669753,0.004062829484094976,2.9031693525638502e-05,2.6970604576348478e-05
7.43,0.0865289521056134,0.000588010353155255,0.0028850259989461335,0.001421968131449347,0.2103717880945304,0.21036263622717755,0.021542752593624925,0.021538311962640222,0.004066406885872453,0.004066235908869231,2.3405400241927055e-05,2.1343929649475513e-05
7.44,0.08647470864671902,0.0006140626013397821,0.002904999296358568,0.001430848434292642,0.21079847701447108,0.21078910935154838,0.021554056717793202,0.021549605218364576,0.004069796228364453,0.004069619025635518,1.7736740929308326e-05,1.5674836284063076e-05
7.45,0.08642064861982846,0.0006402653701691463,0.0029250631579564867,0.001439762969766889,0.2112213550156561,0.2112117697689797,0.021565377081206094,0.02156091453847253,0.004073160256091057,0.004072976890697078,1.2026260915121156e-05,9.963865981177378e-06
7.46,0.086366772100547,0.0006666188056598799,0.0029452175667579183,0.0014487116494592556,0.21164037271690717,0.21163056820209292,0.021576724886777754,0.02157225112723893,0.004076497909800025,0.004076308435568166,6.274773021175406e-06,4.2118291396775476e-06
7.47,0.0863130791626503,0.0006931230510822672,0.002965462500142735,0.001457694382761332,0.21205548232508775,0.21204545696537025,0.021588110194361576,0.021583625045924038,0.004079809008707969,0.00407961347050545,4.833403330906094e-07,1.580212334317821e-06
7.48,0.08625956987604866,0.0007197782449033241,0.00298579792812248,0.0014667110751567236,0.21246663765566964,0.21245638998551186,0.021599541910752862,0.02159504520304978,0.004083094239156537,0.004082892673554994,5.346748540802082e-06,7.410969722343452e-06
7.49,0.08620624430803403,0.0007465845221581446,0.0030062238143067077,0.0014757616293685771,0.21287379415543128,0.21286332282401332,0.02161102779113122,0.02160651935578528,0.004086355135743958,0.004086147571488397,1.121400458714561e-05,1.327895252600797e-05
7.5,0.08615310252330488,0.000773542014297135,0.003026740116109039,0.0014848459454235297,0.21327690892266205,0.21326621269721358,0.02162257444737037,0.021618054118331287,0.004089594051226442,0.004089380509903151,1.7116767629943297e-05,1.9182497918990293e-05
7.51,0.08610014458313486,0.0008006508483617836,0.003047346783834115,0.0014939639200974852,0.21367594072530594,0.2136650184943072,0.021634187363471113,0.02162965497745617,0.004092814115580268,0.004092594612394862,2.305323916473867e-05,2.511980361319388e-05
7.5200000000000005,0.0860473705462077,0.0008279111479083667,0.003068043761640382,0.0015031154474769437,0.21407085001958492,0.21405970079580783,0.021645870920721677,0.021641326317634935,0.004096019188612132,0.004095793733021935,2.9021515974392287e-05,3.108896144610185e-05
7.53,0.08599478046813047,0.0008553230324359617,0.0030888309869148145,0.0015123004187493905,0.21446159896601458,0.21445022188936846,0.021657628429306186,0.021653071452742978,0.004099213802785329,0.0040989823994159735,3.501962614649301e-05,3.708799373214333e-05
7.54,0.08594237440164676,0.0008828866175996097,0.0031097083907098977,0.001521518722707782,0.2148481514449294,0.214836545785122,0.021669462168247833,0.021664892665882007,0.004102403100457508,0.004102165749827691,4.1045566479880335e-05,4.311489041697314e-05
7.55,0.08589015239639153,0.0009106020149936,0.0031306758974736226,0.0015307702453704053,0.21523047307031717,0.21521863822933796,0.021681373431992057,0.021676791256183492,0.004105592764513943,0.004105349463959129,4.709734014340938e-05,4.916764708440269e-05
7.5600000000000005,0.08583811449975798,0.0009384693329472782,0.003151733425962533,0.0015400548711497208,0.2156085312033973,0.2155964667177841,0.021693362585171627,0.02168876759345295,0.004108788945661246,0.004108539690101054,5.317299387286312e-05,5.524430223147192e-05
7.57,0.08578626075517093,0.000966488674908561,0.0031728808877318215,0.0015493724812749576,0.2159822949625756,0.21597000050550363,0.021705429121158915,0.021700821176718676,0.004111998183592647,0.004111742966554033,5.9270656908694264e-05,6.134297629500907e-05
7.58,0.0857345912041616,0.0009946601414441147,0.003194118189092876,0.0015587229561226934,0.21635173523571183,0.2163392106188553,0.02171757173041655,0.021712950702625022,0.004115227329521076,0.0041149661438169005,6.538857527971231e-05,6.746190614492775e-05
7.59,0.08568310588491457,0.0010229838287543203,0.0032154452298982505,0.00156810617405867,0.21671682468776865,0.21670406986291368,0.021729788370723924,0.021725154135562974,0.004118483463994238,0.004118216302508415,7.152514817221345e-05,7.359948133967009e-05
7.6000000000000005,0.08563180483237787,0.0010514598289326216,0.0032368619038081192,0.0015775220116758248,0.2170775377686951,0.2170645528291928,0.021742076343784333,0.021737428784433632,0.004121773815928265,0.004121500672635392,7.76789601246719e-05,7.975427680051439e-05
7.61,0.08558068807918673,0.001080088230768439,0.003258368099114506,0.0015869703448139205,0.21743385072080912,0.21742063590278704,0.021754432376933863,0.021749771384111938,0.00412510568343194,0.004124826554011918,8.384881038026037e-05,8.592508186922032e-05
7.62,0.08552975565497789,0.0011088691190934696,0.00327996369838246,0.0015964510486412564,0.2177857415834339,0.21777229726673752,0.021766852706768702,0.021762178179187686,0.004128486354733951,0.004128201237314499,9.00337399443174e-05,9.211092795169407e-05
7.63,0.08547900758621907,0.0011378025747603715,0.0033016485783292637,0.0016059639972816342,0.21813319019661392,0.2181195169055492,0.02177933316609426,0.021774645010893323,0.004131923032169027,0.004131631928050439,9.623305530936932e-05,9.831111199076759e-05
7.640000000000001,0.08542844389657844,0.0011668886748097407,0.0033234226102685227,0.001615509064702536,0.21847617820422727,0.2184622766081148,0.021791869273648956,0.02178716740657549,0.004135422760178642,0.004135125674412876,0.00010244634716727319,0.0001045252154199261
7.65,0.08537806460710584,0.0011961274928466992,0.0033452856605329373,0.0016250861250561854,0.21881468905555224,0.21880055996896886,0.02180445632491157,0.02179974067083279,0.004138992357148652,0.004138689299164611,0.00010867350517074215,0.0001107531191024691
7.66,0.0853278697355222,0.0012255190982557451,0.003367237589795735,0.0016346950523313808,0.2191487080047061,0.2191343523875453,0.02181708948295835,0.02181235997594655,0.00414263835106965,0.004142329335138584,0.00011491472877622755,0.00011699501406070567
7.67,0.08527785929720366,0.0012550635572985414,0.0033892782542679356,0.0016443357215578658,0.21947822211049228,0.2194636410677937,0.021829763870702124,0.021825020454297572,0.004146366921787603,0.0041460519674529905,0.00012117053196547545,0.00012325140668778545
7.68,0.0852280333040838,0.0012847609319130981,0.003411407504763986,0.0016540080078826236,0.2198032202328548,0.21978841501437785,0.021842474660346056,0.021837717287713332,0.004150183846903133,0.004149862979360819,0.00012744174488688031,0.00012952312001957011
7.69,0.085178391765794,0.0013146112810105137,0.003433625187877709,0.0016637117882041252,0.22012369303031676,0.22010866502991178,0.021855217163654572,0.021850445797625184,0.004154094455273594,0.004153767705691536,0.00013372950832035713,0.00013581128850148616
7.7,0.08512893468880733,0.0013446146595335051,0.003455931145413871,0.0016734469401953334,0.22043963295415736,0.22042438370887396,0.021867986917914806,0.0218632015310547,0.004158103584682493,0.0041577709903783955,0.0001400352652183301,0.00014211734961122602
7.71,0.08507966207650952,0.0013747711186624656,0.003478325214562261,0.0016832133428898999,0.22075103424221254,0.2207355654312373,0.02188077976993341,0.02187598034449678,0.004162215546227088,0.00416187715087446,0.00014636074678620048,0.00014844302998895387
7.72,0.08503057392990243,0.0014050807064123205,0.003500807228707714,0.001693010877279022,0.22105789291198974,0.2210422063552926,0.021893591957244496,0.021888778485017468,0.00416643409516837,0.0041660899488427106,0.00015270795302413376,0.00015479032585474783
7.73,0.0849816702467443,0.0014355434669823808,0.003523377016801277,0.0017028394258318258,0.22136020675105428,0.22134430440791064,0.021906420183373854,0.021901592665699354,0.0041707624061722015,0.0041704125653510005,0.00015907913088142323,0.0001611614815075768
7.74,0.08493295102237042,0.001466159441449122,0.003546034404397602,0.0017126988734474935,0.22165797530775322,0.22164185927491786,0.02191926169031433,0.02191442013766931,0.004175203055712728,0.004174847583239938,0.00016547674660571943,0.0001675589613654438
7.75,0.08488441624883336,0.0014969286669597182,0.003568779212759665,0.0017225891064640564,0.22195119987894074,0.22193487238875065,0.021932114323895746,0.021927258755717105,0.004179758008159951,0.004179396973270855,0.00017190345659656714,0.00017398542099655856
7.76,0.08483606591580539,0.0015278511777268022,0.003591611260176819,0.0017325100140226368,0.22223988349830037,0.22222334691650047,0.021944976595175802,0.021940107039583268,0.004184428608930091,0.004184062087070117,0.00017836207322829978,0.0001804436731092096
7.7700000000000005,0.08478790000946645,0.001558927003966204,0.003614530360874113,0.0017424614867636024,0.22252403092141648,0.22250728774474737,0.021957847733890645,0.021952964227182292,0.004189215580094441,0.004188843652837448,0.0001848555307226718,0.00018693665304425622
7.78,0.08473991851388263,0.0015901561731723746,0.0036375363266287764,0.0017524434182298876,0.22280364861187962,0.22278670146559776,0.021970727737450346,0.02196583032376509,0.0041941190230403436,0.004193741777907434,0.00019138684624664393,0.00019346738018555243
7.79,0.08469212141013571,0.00162153870942916,0.0036606289660880975,0.0017624557042914546,0.22307874472418376,0.2230615963592335,0.021983617411279965,0.021978706142018467,0.0041991384227983986,0.004198755953296995,0.00019795908235309412,0.00020003892026920767
7.8,0.08464450867592888,0.0016530746329124213,0.003683808084403495,0.0017724982423281688,0.22334932908559324,0.22333198237572205,0.021996518402172427,0.021991593335581427,0.0042042726565227895,0.0042038850619725565,0.00020457530829887105,0.0002066543465275572
7.8100000000000005,0.08459708028686563,0.0016847639613182253,0.0037070734850175313,0.0017825709329670758,0.22361541317872735,0.2235978711173594,0.02200943322643667,0.022004494426880683,0.00420952000697028,0.004209127392527989,0.00021123855956517446,0.00021331669941915266
7.82,0.08454983621542667,0.0017166067087686088,0.003730424968445334,0.001792673678650658,0.22387701012033645,0.22385927581731835,0.022022365287899248,0.022017412825395155,0.004214878176657777,0.00421448065312191,0.00021795180045813822,0.0002200289490197349
7.83,0.08450277643135351,0.0017486028862201408,0.003753862333137903,0.0018028063842230324,0.22413413464050436,0.22411621131862347,0.0220353188901683,0.02203035283961441,0.004220344306006041,0.0042199419896107315,0.00022471788632927314,0.00022679395720359707
7.84,0.08445590090162725,0.001780752501620242,0.0037773853755389553,0.001812968956645733,0.22438680306014547,0.224368694051563,0.022048299240893243,0.02204331968145823,0.0042259149933912,0.0042255080057671535,0.00023153952795240684,0.00023361444190683756
7.8500000000000005,0.08440920959032283,0.001813055559559018,0.003800993890070714,0.0018231613049586315,0.22463503326723355,0.22461674200971515,0.022061312448428794,0.022056319462802065,0.0042315863170685475,0.0042311747847705306,0.00023841925820988763,0.0002404929439450143
7.86,0.08436270245886135,0.0018455120616849285,0.0038246876696987897,0.001833383340194672,0.22487884469217434,0.2248603747252318,0.02207436551171682,0.022069359185397985,0.004237353858890458,0.004236937913336902,0.0002453594009033111,0.00024743179557162875
7.87,0.08431637946572934,0.001878122006424121,0.0038484665057012535,0.0018436349754509251,0.22511825828163623,0.2250996132424845,0.022087466302409098,0.02208244672296189,0.00424321272886985,0.004242792506094162,0.00025236204328393796,0.000254433092806039
7.88,0.08427024056685539,0.0019108853893854416,0.003872330188347206,0.0018539161256470038,0.22535329647176994,0.22533448009119184,0.02210062354071951,0.0220955907969973,0.004249157591580399,0.004248733231854374,0.0002594290108106634,0.00026149867053959497
7.890000000000001,0.08422428571531526,0.0019438022029696356,0.003896278506744011,0.0018642267075215102,0.22558398315968375,0.22556499925776663,0.022113846764042933,0.022108800945449758,0.0042551826921553015,0.004254754339815037,0.0002665618465442776,0.0002686300814005449
7.9,0.08417851486144556,0.001976872436692645,0.003920311249142827,0.0018745666393407134,0.22581034367426156,0.22579119615606302,0.022127146289719235,0.022122087485392683,0.004261281883731982,0.004260849687078405,0.00027376179334126505,0.0002758285780224412
7.91,0.08413292795275495,0.00201009607692626,0.0039444282029101885,0.0018849358411010542,0.22603240474559527,0.22601309759661348,0.022140533171413068,0.022135461469456885,0.0042674486546232515,0.004267012765595268,0.00028102978030020154,0.00028309509955803946
7.92,0.08408752493404492,0.0020434731070970713,0.00396862915509999,0.0018953342340211066,0.22625019447367478,0.2262307317553507,0.022154019150441684,0.022148934637225892,0.0042736761561457115,0.004273236730238494,0.00028836641269336383,0.0002904302612272147
7.930000000000001,0.0840423057474382,0.002077003507810815,0.003992913892393091,0.0019057617409465877,0.22646374229585575,0.22644412814090842,0.022167616601734608,0.0221625193610393,0.004279957230366449,0.004279514426492881,0.0002957719656642155,0.00029783434815300325
7.94,0.08399727033237525,0.0021106872566534207,0.004017282201328243,0.0019162182860270605,0.22667307895333622,0.22665331756104834,0.02218133847517123,0.022176228587476032,0.0042862844378070974,0.004285838418077503,0.0003032463817334019,0.0003053073126615402
7.95,0.0839524186252838,0.0021445243280702186,0.004041733868174191,0.0019267037942896081,0.22687823645625116,0.2268583320877049,0.022195198232456192,0.02219007577426879,0.004292650084568805,0.004292201014280295,0.0003107892719498295,0.00031284877539050626
7.96,0.0839077505603214,0.0021785146939770073,0.004066268679768115,0.0019372181922605591,0.22707924804897672,0.22705920502220067,0.02220920978146168,0.022204074824507813,0.004299046250686445,0.004298594298113301,0.0003183999193367981,0.0003204580287139436
7.97,0.08386326606871464,0.0022126583231276697,0.004090886423135487,0.001947761407382842,0.2272761481728871,0.22725597085803528,0.02222338740608265,0.022218240016659507,0.004305464816891202,0.004305010153245803,0.0003260772868252104,0.0003281340445582259
7.98,0.08381896507861697,0.002246955181014698,0.00411558688520941,0.001958333367699794,0.22746897242898356,0.22744866524337937,0.022237745693910682,0.022232585932208337,0.004311897491561467,0.004311440290905466,0.00033382002762394336,0.00033587548447755466
7.99,0.08377484751596853,0.002281405230668554,0.004140369854194859,0.0019689340025266233,0.2276577575404808,0.22763732494363254,0.022252299463154657,0.022247127382662768,0.004318335838828347,0.004317876277941224,0.0003416264964961613,0.00034368071125712163
8.0,0.083730913304219,0.00231600843239832,0.004165235119089061,0.0019795632422408005,0.22784254131329007,0.2278219878020522,0.022267063686715716,0.022261879333534296,0.004324771305249442,0.004324309563518369,0.00034949476506440647,0.0003515478039233244


==> Images/convergence_results_p.csv <==
nelems,VMS k 1 k’ 2,VMS k 1 k’ 3,VMS k 1 k’ 4,No VMS k 1 k’ 1,VMS k 2 k’ 2,VMS k 2 k’ 3,VMS k 2 k’ 4,VMS k 2 k’ 5,No VMS k 2 k’ 2,VMS k 3 k’ 3,VMS k 3 k’ 4,VMS k 3 k’ 5,VMS k 3 k’ 6,No VMS k 3 k’ 3
2,0.499686700296925,0.499626774174747,0.499651139484389,0.499771536022698,0.0643493165658471,0.0643400069739794,0.0643419743996241,0.0643405414747176,0.0643298226089192,0.0174639375193621,0.0174638796871583,0.0174636938412444,0.0174635976982909,0.0174638721017846
4,0.20956406905729,0.209559766629577,0.209558650560165,0.209556832377258,0.0170549981336077,0.0170549816445372,0.0170549865655676,0.0170549851740176,0.0170549753610253,0.00183436291915761,0.00183436389307594,0.00183436403652836,0.00183436464672286,0.00183436801487157
8,0.0881247985921865,0.0881246095860534,0.0881245717175094,0.0881256803780828,0.00412748863922227,0.00412748862931956,0.00412748863078663,0.00412748863011836,0.00412748862912865,0.000230392348036287,0.000230392358908578,0.000230392364520418,0.000230392370757198,0.000230392405167528
16,0.0411536153774238,0.0411536280994352,0.0411536513450736,0.0411538633949363,0.00102032195541907,0.00102032195599008,0.00102032195598146,0.00102032195606574,0.0010203219563208,2.9547284095309E-05,2.95472840276353E-05,2.95472840190818E-05,2.9547284023006E-05,2.95472841935768E-05
32,0.020176793382059,0.0201767983058003,0.0201768032332694,0.0201768323738665,0.000254275189998726,0.000254275190012839,0.000254275190013582,0.000254275190015534,0.000254275190019643,3.7624451021654E-06,3.76244509341041E-06,3.76244508979602E-06,3.76244508748356E-06,3.76244508509779E-06
64,0.0100371266759085,0.0100371275075506,0.0100371282128228,0.0100371319419481,6.3515901834281E-05,6.35159018346217E-05,6.35E-05,6.35159018346545E-05,6.35159018346484E-05,4.7536923589099E-07,4.7536923554124E-07,4.7536923662793E-07,4.7536923531478E-07,4.7536923517469E-07


==> Images/convergence_results_u.csv <==
nelems,VMS k 1 k’ 2,VMS k 1 k’ 3,VMS k 1 k’ 4,No VMS k 1 k’ 1,VMS k 2 k’ 2,VMS k 2 k’ 3,VMS k 2 k’ 4,VMS k 2 k’ 5,No VMS k 2 k’ 2,VMS k 3 k’ 3,VMS k 3 k’ 4,VMS k 3 k’ 5,VMS k 3 k’ 6,No VMS k 3 k’ 3
2,0.0230844403729506,0.0229911815180032,0.0229778786950435,0.0228536069082195,0.0154329252891711,0.0144599167492036,0.0144643951477322,0.0144497160751393,0.0146308821554809,0.00218200488005943,0.00217563882620423,0.00217486861427919,0.00217378120693385,0.00213883719648652
4,0.0146160632229398,0.0146185217818839,0.014620518451646,0.0146102800586763,0.00304015306354782,0.00303977053804361,0.00303933877654352,0.00303935473155927,0.00303903967353473,0.000320534216441185,0.000320529792893806,0.000320524256910537,0.000320514144147094,0.000320512644523493
8,0.00769811111302119,0.00769792289259252,0.00769749471014835,0.00769289881319957,0.000729795313053285,0.000729784951102233,0.000729782240906125,0.000729780947485054,0.000729778936251001,4.2202892518581E-05,4.21995171629707E-05,4.21984721768098E-05,4.21972551667748E-05,4.21933635728379E-05
16,0.0038959151841156,0.00389576933260306,0.00389561464231237,0.00389489187211697,0.000180419509153775,0.000180419233349122,0.000180419164322922,0.000180419123196365,0.000180419057440993,5.40314070701183E-06,5.4029450945232E-06,5.40286023214797E-06,5.40279081509228E-06,5.40266011464397E-06
32,0.00195357673922061,0.00195354387117123,0.0019535169157597,0.00195342071876272,4.49718208614261E-05,4.49718150617397E-05,4.50E-05,4.49718126494125E-05,4.49718114007355E-05,6.835512887053E-07,6.8354147648795E-07,6.8353719342002E-07,6.8353430479544E-07,6.8352968131535E-07
64,0.000977473119448118,0.000977468062616035,0.00097746436613785,0.000977452144920679,1.12344229359591E-05,1.12344228292613E-05,1.12E-05,1.12344227870967E-05,1.12344227669445E-05,8.596091758733E-08,8.596053384925E-08,8.596037613217E-08,8.596028135172E-08,8.596012799773E-08


==> Images/convergence_results_w.csv <==
nelems,VMS k 1 k’ 2,VMS k 1 k’ 3,VMS k 1 k’ 4,No VMS k 1 k’ 1,VMS k 2 k’ 2,VMS k 2 k’ 3,VMS k 2 k’ 4,VMS k 2 k’ 5,No VMS k 2 k’ 2,VMS k 3 k’ 3,VMS k 3 k’ 4,VMS k 3 k’ 5,VMS k 3 k’ 6,No VMS k 3 k’ 3
2,0.0664177513168133,0.0641985618312648,0.0638706768845084,0.0599147011345047,0.0657571322643894,0.0457614756419292,0.0452838307165468,0.0451275684437306,0.0567234561726683,0.00568650436056085,0.00520736316265024,0.0052675008642613,0.00528793573464893,0.00511558869800111
4,0.023873741263307,0.024111727974629,0.0243024714353094,0.0245849905998595,0.00455117981768293,0.00410369695736904,0.0040152684983588,0.00407584065391616,0.00456076900004428,0.000333184292366492,0.00032751323027913,0.000327051009340338,0.000326323710904055,0.00032576488893086
8,0.00871382382955387,0.0086850742000037,0.00865592197094047,0.00833943881074793,0.000615280734551117,0.000568939843014934,0.000573701382141968,0.000580581838999033,0.000626922991591944,2.30176875006642E-05,2.22728172002441E-05,2.20887844111106E-05,2.18662918838979E-05,2.11857913264713E-05
16,0.0029214443582566,0.00290059975015182,0.00288001774042418,0.00279225738296753,7.8738829474226E-05,7.46027106497837E-05,7.53E-05,7.61091810006517E-05,8.11649087091209E-05,1.54356614723035E-06,1.46677138432003E-06,1.43445348738475E-06,1.40726407499876E-06,1.35862075375373E-06
32,0.000895897209396144,0.000888470962196536,0.00088242610005742,0.000863231471550201,1.00499314345253E-05,9.63027174806543E-06,9.72E-06,9.80896225013107E-06,1.03728562225974E-05,1.0248902317505E-07,9.519499341441E-08,9.191177785751E-08,8.961998387311E-08,8.608913787607E-08
64,0.000261126730063522,0.000259141107636327,0.000257708950326781,0.000253546642730191,1.27114893274997E-06,1.22527898179567E-06,1.24E-06,1.24660526454927E-06,1.31209126897956E-06,6.61129196295E-09,6.04925747257E-09,5.80633486798E-09,5.65456660754E-09,5.41788484538E-09

